Influence of capillary viscous flow on melting dynamics

The rate of melting of a solid and the rate of deformation of the resulting melt due to capillary forces are comparable in additive manufacturing applications. This dynamic structural change of a melting solid is extremely challenging to study experimentally. Using meshless numerical simulations we show the influence of the flow of the melt on the heat transfer and resulting phase change. We introduce an accurate and robust Incompressible Smoothed Particle Hydrodynamics method to simulate melting of solids and the ensuing fluid-solid interaction. We present validation for the heat transfer across free surface and the melting interface evolution, separately. We then present two applications for this coupled multiphysics simulation method---the study of rounding of an arbitrarily shaped particle during melting and the non-linear structural evolution of three spheres undergoing agglomeration. In both the studies we use realistic transport and thermal properties for the materials so as to demonstrate readiness of the method for solving engineering problems in additive manufacturing.

==> 160Heat_err_3DN1.txt <==
0.25 0.064292
0.5 0.066268
0.75 0.067179
1 0.067751
1.25 0.067387
1.5 0.067811
1.75 0.068148
2 0.068426
2.25 0.068664
2.5 0.068872
2.75 0.069061
3 0.069236
3.25 0.069402
3.5 0.069563
3.75 0.069722
4 0.069882
4.25 0.070044
4.5 0.070209
4.75 0.070378
5 0.070551
5.25 0.070729
5.5 0.070912
5.75 0.071099
6 0.071291
6.25 0.071487
6.5 0.071688
6.75 0.071892
7 0.0721
7.25 0.072311
7.5 0.072525
7.75 0.072743
8 0.072963


==> 160Heat_err_4D.txt <==
0.25 0.090032
0.5 0.09319
0.75 0.094699
1 0.095668
1.25 0.095184
1.5 0.095895
1.75 0.096466
2 0.096943
2.25 0.097356
2.5 0.097723
2.75 0.09806
3 0.098378
3.25 0.098686
3.5 0.098991
3.75 0.099298
4 0.099612
4.25 0.099935
4.5 0.10027
4.75 0.10062
5 0.10097
5.25 0.10135
5.5 0.10173
5.75 0.10213
6 0.10254
6.25 0.10296
6.5 0.10339
6.75 0.10383
7 0.10428
7.25 0.10474
7.5 0.10521
7.75 0.10568
8 0.10616


==> 160sph.txt <==
0 1 0
0.002222222222222222 0.9312500000000001 18.59318430733057
0.004444444444444444 0.89375 11.03851872831533
0.006666666666666666 0.8687500000000001 10.27225581502797
0.008888888888888889 0.8437500000000001 7.49225489469374
0.01111111111111111 0.81875 4.019926583680626
0.01333333333333333 0.7937500000000001 0.2974199840827028
0.01555555555555556 0.7812500000000001 2.09900484160281
0.01777777777777778 0.76875 3.188976263166706
0.02 0.7562500000000001 3.791945090481485
0.02222222222222222 0.7312500000000001 0.6321004542368746
0.02444444444444445 0.7187500000000001 0.4116845980085141
0.02666666666666667 0.70625 0.4096184927068513
0.02888888888888889 0.6937500000000001 0.5755661500430611
0.03111111111111111 0.68125 0.8728381609175576
0.03333333333333333 0.6687500000000001 1.274083615822642
0.03555555555555556 0.65625 1.758519615836886
0.03777777777777777 0.65625 1.279735368804203
0.04 0.64375 0.5724621081171578
0.04222222222222222 0.6312500000000001 0.1712961352509966
0.04444444444444444 0.61875 0.9445599723358535
0.04666666666666666 0.6062500000000001 1.741698635539162
0.04888888888888889 0.6062500000000001 0.5975036745367155
0.05111111111111111 0.59375 0.3038309851456369
0.05333333333333333 0.58125 1.213225167673637
0.05555555555555555 0.58125 0.8316972471116905
0.05777777777777778 0.5687500000000001 0.1452831510130866
0.06 0.55625 1.12174344655583
0.06222222222222221 0.55625 0.700419196482838
0.06444444444444444 0.5437500000000001 0.3210209461459371
0.06666666666666667 0.53125 1.337157476228709
0.06888888888888889 0.53125 0.3107110032733795
0.07111111111111111 0.5187499999999999 0.7357949694076039
0.07333333333333333 0.5062500000000001 1.774318610290603
0.07555555555555556 0.5062500000000001 0.2664675697940586
0.07777777777777778 0.49375 1.325575424933536
0.08 0.49375 0.0916352862692419
0.08222222222222222 0.48125 0.9823126317440913
0.08444444444444445 0.48125 0.3552604994747861
0.08666666666666667 0.4687500000000001 0.7290421674130838
0.08888888888888889 0.45625 1.802241157193136
0.0911111111111111 0.45625 0.5530865962186328
0.09333333333333332 0.44375 1.63269536637903
0.09555555555555556 0.44375 0.4439679775557395
0.09777777777777778 0.43125 1.527369982430832
0.1 0.43125 0.3929503550006987
0.1022222222222222 0.4187500000000001 1.478050359668933
0.1044444444444444 0.4187500000000001 0.3926924123652155
0.1066666666666667 0.40625 1.477805923480319
0.1088888888888889 0.40625 0.4369804000467876
0.1111111111111111 0.39375 1.520749215922473
0.1133333333333333 0.39375 0.5205203972967736
0.1155555555555556 0.3812500000000001 1.601847437288369
0.1177777777777778 0.3812500000000001 0.6387750153086392
0.12 0.3812500000000001 0.2974199840827028
0.1222222222222222 0.36875 0.787833787279924
0.1244444444444445 0.36875 0.116111232816932
0.1266666666666666 0.3562500000000001 0.9643093769893366
0.1288888888888889 0.3562500000000001 0.09014305859560191
0.1311111111111111 0.3437500000000001 1.165253777432287
0.1333333333333333 0.3437500000000001 0.3186677326545132
0.1355555555555555 0.33125 1.388090132918522
0.1377777777777778 0.33125 0.5671204260512505
0.14 0.33125 0.2342239814428554
0.1422222222222222 0.31875 0.8334421647838282
0.1444444444444445 0.31875 0.05479389300209348
0.1466666666666667 0.30625 1.115816496676159
0.1488888888888889 0.30625 0.3583839853493986
0.1511111111111111 0.30625 0.3822784176115409
0.1533333333333333 0.29375 0.6750792563503751
0.1555555555555556 0.29375 0.04661520447231562
0.1577777777777778 0.2812500000000001 1.003575521301712
0.16 0.2812500000000001 0.2997092768993458
0.1622222222222222 0.2812500000000001 0.3896439727990616
0.1644444444444444 0.26875 0.6556329023051463
0.1666666666666667 0.26875 0.01765647960253589
0.1688888888888889 0.25625 1.020205424532793
0.1711111111111111 0.25625 0.3620863314121847
0.1733333333333333 0.25625 0.2833357093951254
0.1755555555555556 0.24375 0.7488057276109411
0.1777777777777778 0.24375 0.1171455463330904
0.18 0.24375 0.5027808200706104
0.1822222222222222 0.23125 0.5231912227033522
0.1844444444444444 0.23125 0.08420522157941328
0.1866666666666666 0.21875 0.9342248368444196
0.1888888888888889 0.21875 0.3387374873281794
0.1911111111111111 0.21875 0.2463330249802021
0.1933333333333333 0.20625 0.7655725065301712
0.1955555555555556 0.20625 0.1914050264590318
0.1977777777777778 0.20625 0.3730580850739457
0.2 0.19375 0.6321004542368869
0.2022222222222222 0.19375 0.07764940037212603
0.2044444444444445 0.19375 0.4677369455093313
0.2066666666666667 0.18125 0.5305140896441185
0.2088888888888889 0.18125 0.005652475129153565
0.2111111111111111 0.18125 0.5333308155881462
0.2133333333333333 0.16875 0.4579025917954669
0.2155555555555556 0.16875 0.06126317094778579
0.2177777777777778 0.16875 0.5724621081171702
0.22 0.15625 0.4116845980085141
0.2222222222222222 0.15625 0.0916352862692543
0.2244444444444444 0.15625 0.5874614967745166
0.2266666666666667 0.14375 0.389562908475286
0.2288888888888889 0.14375 0.09895367869725634
0.2311111111111111 0.14375 0.580407306602941
0.2333333333333333 0.13125 0.3894864985888323
0.2355555555555556 0.13125 0.08517094298128915
0.2377777777777778 0.13125 0.5531586635499439
0.24 0.11875 0.4096184927068265
0.2422222222222222 0.11875 0.05203737100407833
0.2444444444444445 0.11875 0.507383532431232
0.2466666666666667 0.10625 0.4483090304814496
0.2488888888888889 0.10625 0.001126373922876476
0.2511111111111111 0.10625 0.4445825440230419
0.2533333333333334 0.10625 0.8821908930596839
0.2555555555555555 0.09375 0.06614384779422855
0.2577777777777778 0.09375 0.3661093343071101
0.26 0.09375 0.7928088996174079
0.2622222222222222 0.08125 0.1484917530724949
0.2644444444444444 0.08125 0.2731879798323286
0.2666666666666667 0.08125 0.6895856732958691
0.2688888888888889 0.06875000000000001 0.2447565141136983
0.2711111111111111 0.06875000000000001 0.1669280035850635
0.2733333333333333 0.06875000000000001 0.5735817182527447
0.2755555555555556 0.06875000000000001 0.9753062632515513
0.2777777777777778 0.05625000000000001 0.04833733886746227
0.28 0.05625000000000001 0.4457610307284285
0.2822222222222222 0.05625000000000001 0.8384814529550357
0.2844444444444444 0.04375 0.08166643064520443
0.2866666666666667 0.04375 0.3070017033894215
0.2888888888888889 0.04375 0.6911765362338302
0.2911111111111111 0.04375 1.070943982608668
0.2933333333333333 0.03125 0.1581051607908616
0.2955555555555556 0.03125 0.5341588316311179
0.2977777777777778 0.03125 0.9059950534286706
0.3 0.01875 0.0001957715984621402
0.3022222222222222 0.01875 0.3681303262173004
0.3044444444444445 0.01875 0.7324162613912636
0.3066666666666667 0.01875 1.092735358678051
0.3088888888888889 0.00625 0.1937343682528897
0.3111111111111111 0.00625 0.550824119972644
0.3133333333333333 0.00625 0.9041082769558441
0.3155555555555555 0.00625 1.253653957766922
0.3177777777777778 0.00625 1.599526635315988
0.32 0.00625 1.941790188375357
0.3222222222222222 0.00625 2.280506951139027
0.3244444444444444 0.00625 2.61573776091155
0.3266666666666667 0.00625 2.947542004009793
0.3288888888888889 0.00625 3.275977659955954
0.3311111111111111 0.00625 3.601101344036475


==> 160x1604Danl.txt <==
0 1
5.5556e-05 0.98665
0.00011111 0.98112
0.00016667 0.97687
0.00022222 0.97329
0.00027778 0.97014
0.00033333 0.96729
0.00038889 0.96467
0.00044444 0.96223
0.0005 0.95994
0.00055556 0.95777
0.00061111 0.95571
0.00066667 0.95374
0.00072222 0.95185
0.00077778 0.95004
0.00083333 0.94828
0.00088889 0.94659
0.00094444 0.94494
0.001 0.94335
0.0010556 0.9418
0.0011111 0.94028
0.0011667 0.93881
0.0012222 0.93737
0.0012778 0.93596
0.0013333 0.93458
0.0013889 0.93323
0.0014444 0.93191
0.0015 0.93062
0.0015556 0.92934
0.0016111 0.92809
0.0016667 0.92686
0.0017222 0.92565
0.0017778 0.92446
0.0018333 0.92329
0.0018889 0.92214
0.0019444 0.921
0.002 0.91988
0.0020556 0.91878
0.0021111 0.91769
0.0021667 0.91661
0.0022222 0.91555
0.0022778 0.9145
0.0023333 0.91346
0.0023889 0.91244
0.0024444 0.91143
0.0025 0.91042
0.0025556 0.90943
0.0026111 0.90846
0.0026667 0.90749
0.0027222 0.90653
0.0027778 0.90558
0.0028333 0.90464
0.0028889 0.90371
0.0029444 0.90279
0.003 0.90188
0.0030556 0.90097
0.0031111 0.90007
0.0031667 0.89919
0.0032222 0.89831
0.0032778 0.89743
0.0033333 0.89657
0.0033889 0.89571
0.0034444 0.89486
0.0035 0.89401
0.0035556 0.89318
0.0036111 0.89234
0.0036667 0.89152
0.0037222 0.8907
0.0037778 0.88989
0.0038333 0.88908
0.0038889 0.88828
0.0039444 0.88748
0.004 0.8867
0.0040556 0.88591
0.0041111 0.88513
0.0041667 0.88436
0.0042222 0.88359
0.0042778 0.88283
0.0043333 0.88207
0.0043889 0.88132
0.0044444 0.88057
0.0045 0.87982
0.0045556 0.87908
0.0046111 0.87835
0.0046667 0.87762
0.0047222 0.87689
0.0047778 0.87617
0.0048333 0.87545
0.0048889 0.87474
0.0049444 0.87403
0.005 0.87332
0.0050556 0.87262
0.0051111 0.87192
0.0051667 0.87123
0.0052222 0.87054
0.0052778 0.86985
0.0053333 0.86917
0.0053889 0.86849
0.0054444 0.86781
0.0055 0.86714
0.0055556 0.86647
0.0056111 0.8658
0.0056667 0.86514
0.0057222 0.86448
0.0057778 0.86382
0.0058333 0.86317
0.0058889 0.86252
0.0059444 0.86187
0.006 0.86123
0.0060556 0.86059
0.0061111 0.85995
0.0061667 0.85932
0.0062222 0.85868
0.0062778 0.85805
0.0063333 0.85743
0.0063889 0.8568
0.0064444 0.85618
0.0065 0.85556
0.0065556 0.85495
0.0066111 0.85433
0.0066667 0.85372
0.0067222 0.85312
0.0067778 0.85251
0.0068333 0.85191
0.0068889 0.85131
0.0069444 0.85071
0.007 0.85011
0.0070556 0.84952
0.0071111 0.84893
0.0071667 0.84834
0.0072222 0.84775
0.0072778 0.84717
0.0073333 0.84658
0.0073889 0.846
0.0074444 0.84543
0.0075 0.84485
0.0075556 0.84428
0.0076111 0.84371
0.0076667 0.84314
0.0077222 0.84257
0.0077778 0.842
0.0078333 0.84144
0.0078889 0.84088
0.0079444 0.84032
0.008 0.83976
0.0080556 0.83921
0.0081111 0.83865
0.0081667 0.8381
0.0082222 0.83755
0.0082778 0.837
0.0083333 0.83646
0.0083889 0.83591
0.0084444 0.83537
0.0085 0.83483
0.0085556 0.83429
0.0086111 0.83376
0.0086667 0.83322
0.0087222 0.83269
0.0087778 0.83215
0.0088333 0.83162
0.0088889 0.8311
0.0089444 0.83057
0.009 0.83004
0.0090556 0.82952
0.0091111 0.829
0.0091667 0.82848
0.0092222 0.82796
0.0092778 0.82744
0.0093333 0.82692
0.0093889 0.82641
0.0094444 0.8259
0.0095 0.82539
0.0095556 0.82488
0.0096111 0.82437
0.0096667 0.82386
0.0097222 0.82336
0.0097778 0.82285
0.0098333 0.82235
0.0098889 0.82185
0.0099444 0.82135
0.01 0.82085
0.010056 0.82035
0.010111 0.81986
0.010167 0.81936
0.010222 0.81887
0.010278 0.81838
0.010333 0.81789
0.010389 0.8174
0.010444 0.81691
0.0105 0.81643
0.010556 0.81594
0.010611 0.81546
0.010667 0.81497
0.010722 0.81449
0.010778 0.81401
0.010833 0.81353
0.010889 0.81306
0.010944 0.81258
0.011 0.81211
0.011056 0.81163
0.011111 0.81116
0.011167 0.81069
0.011222 0.81022
0.011278 0.80975
0.011333 0.80928
0.011389 0.80881
0.011444 0.80835
0.0115 0.80788
0.011556 0.80742
0.011611 0.80696
0.011667 0.8065
0.011722 0.80604
0.011778 0.80558
0.011833 0.80512
0.011889 0.80466
0.011944 0.80421
0.012 0.80375
0.012056 0.8033
0.012111 0.80284
0.012167 0.80239
0.012222 0.80194
0.012278 0.80149
0.012333 0.80104
0.012389 0.8006
0.012444 0.80015
0.0125 0.7997
0.012556 0.79926
0.012611 0.79882
0.012667 0.79837
0.012722 0.79793
0.012778 0.79749
0.012833 0.79705
0.012889 0.79661
0.012944 0.79617
0.013 0.79574
0.013056 0.7953
0.013111 0.79487
0.013167 0.79443
0.013222 0.794
0.013278 0.79357
0.013333 0.79313
0.013389 0.7927
0.013444 0.79227
0.0135 0.79185
0.013556 0.79142
0.013611 0.79099
0.013667 0.79056
0.013722 0.79014
0.013778 0.78972
0.013833 0.78929
0.013889 0.78887
0.013944 0.78845
0.014 0.78803
0.014056 0.78761
0.014111 0.78719
0.014167 0.78677
0.014222 0.78635
0.014278 0.78593
0.014333 0.78552
0.014389 0.7851
0.014444 0.78469
0.0145 0.78427
0.014556 0.78386
0.014611 0.78345
0.014667 0.78304
0.014722 0.78263
0.014778 0.78222
0.014833 0.78181
0.014889 0.7814
0.014944 0.78099
0.015 0.78059
0.015056 0.78018
0.015111 0.77978
0.015167 0.77937
0.015222 0.77897
0.015278 0.77856
0.015333 0.77816
0.015389 0.77776
0.015444 0.77736
0.0155 0.77696
0.015556 0.77656
0.015611 0.77616
0.015667 0.77576
0.015722 0.77537
0.015778 0.77497
0.015833 0.77457
0.015889 0.77418
0.015944 0.77378
0.016 0.77339
0.016056 0.773
0.016111 0.7726
0.016167 0.77221
0.016222 0.77182
0.016278 0.77143
0.016333 0.77104
0.016389 0.77065
0.016444 0.77026
0.0165 0.76988
0.016556 0.76949
0.016611 0.7691
0.016667 0.76872
0.016722 0.76833
0.016778 0.76795
0.016833 0.76756
0.016889 0.76718
0.016944 0.7668
0.017 0.76642
0.017056 0.76603
0.017111 0.76565
0.017167 0.76527
0.017222 0.76489
0.017278 0.76452
0.017333 0.76414
0.017389 0.76376
0.017444 0.76338
0.0175 0.76301
0.017556 0.76263
0.017611 0.76225
0.017667 0.76188
0.017722 0.76151
0.017778 0.76113
0.017833 0.76076
0.017889 0.76039
0.017944 0.76002
0.018 0.75964
0.018056 0.75927
0.018111 0.7589
0.018167 0.75853
0.018222 0.75817
0.018278 0.7578
0.018333 0.75743
0.018389 0.75706
0.018444 0.7567
0.0185 0.75633
0.018556 0.75596
0.018611 0.7556
0.018667 0.75523
0.018722 0.75487
0.018778 0.75451
0.018833 0.75414
0.018889 0.75378
0.018944 0.75342
0.019 0.75306
0.019056 0.7527
0.019111 0.75234
0.019167 0.75198
0.019222 0.75162
0.019278 0.75126
0.019333 0.7509
0.019389 0.75054
0.019444 0.75019
0.0195 0.74983
0.019556 0.74947
0.019611 0.74912
0.019667 0.74876
0.019722 0.74841
0.019778 0.74805
0.019833 0.7477
0.019889 0.74735
0.019944 0.74699
0.02 0.74664
0.020056 0.74629
0.020111 0.74594
0.020167 0.74559
0.020222 0.74524
0.020278 0.74489
0.020333 0.74454
0.020389 0.74419
0.020444 0.74384
0.0205 0.7435
0.020556 0.74315
0.020611 0.7428
0.020667 0.74245
0.020722 0.74211
0.020778 0.74176
0.020833 0.74142
0.020889 0.74107
0.020944 0.74073
0.021 0.74039
0.021056 0.74004
0.021111 0.7397
0.021167 0.73936
0.021222 0.73902
0.021278 0.73867
0.021333 0.73833
0.021389 0.73799
0.021444 0.73765
0.0215 0.73731
0.021556 0.73697
0.021611 0.73664
0.021667 0.7363
0.021722 0.73596
0.021778 0.73562
0.021833 0.73529
0.021889 0.73495
0.021944 0.73461
0.022 0.73428
0.022056 0.73394
0.022111 0.73361
0.022167 0.73327
0.022222 0.73294
0.022278 0.7326
0.022333 0.73227
0.022389 0.73194
0.022444 0.73161
0.0225 0.73127
0.022556 0.73094
0.022611 0.73061
0.022667 0.73028
0.022722 0.72995
0.022778 0.72962
0.022833 0.72929
0.022889 0.72896
0.022944 0.72863
0.023 0.7283
0.023056 0.72798
0.023111 0.72765
0.023167 0.72732
0.023222 0.727
0.023278 0.72667
0.023333 0.72634
0.023389 0.72602
0.023444 0.72569
0.0235 0.72537
0.023556 0.72504
0.023611 0.72472
0.023667 0.7244
0.023722 0.72407
0.023778 0.72375
0.023833 0.72343
0.023889 0.7231
0.023944 0.72278
0.024 0.72246
0.024056 0.72214
0.024111 0.72182
0.024167 0.7215
0.024222 0.72118
0.024278 0.72086
0.024333 0.72054
0.024389 0.72022
0.024444 0.7199
0.0245 0.71959
0.024556 0.71927
0.024611 0.71895
0.024667 0.71863
0.024722 0.71832
0.024778 0.718
0.024833 0.71768
0.024889 0.71737
0.024944 0.71705
0.025 0.71674
0.025056 0.71642
0.025111 0.71611
0.025167 0.7158
0.025222 0.71548
0.025278 0.71517
0.025333 0.71486
0.025389 0.71454
0.025444 0.71423
0.0255 0.71392
0.025556 0.71361
0.025611 0.7133
0.025667 0.71299
0.025722 0.71268
0.025778 0.71237
0.025833 0.71206
0.025889 0.71175
0.025944 0.71144
0.026 0.71113
0.026056 0.71082
0.026111 0.71051
0.026167 0.7102
0.026222 0.7099
0.026278 0.70959
0.026333 0.70928
0.026389 0.70898
0.026444 0.70867
0.0265 0.70836
0.026556 0.70806
0.026611 0.70775
0.026667 0.70745
0.026722 0.70714
0.026778 0.70684
0.026833 0.70654
0.026889 0.70623
0.026944 0.70593
0.027 0.70563
0.027056 0.70532
0.027111 0.70502
0.027167 0.70472
0.027222 0.70442
0.027278 0.70412
0.027333 0.70381
0.027389 0.70351
0.027444 0.70321
0.0275 0.70291
0.027556 0.70261
0.027611 0.70231
0.027667 0.70201
0.027722 0.70171
0.027778 0.70142
0.027833 0.70112
0.027889 0.70082
0.027944 0.70052
0.028 0.70022
0.028056 0.69993
0.028111 0.69963
0.028167 0.69933
0.028222 0.69904
0.028278 0.69874
0.028333 0.69844
0.028389 0.69815
0.028444 0.69785
0.0285 0.69756
0.028556 0.69726
0.028611 0.69697
0.028667 0.69668
0.028722 0.69638
0.028778 0.69609
0.028833 0.6958
0.028889 0.6955
0.028944 0.69521
0.029 0.69492
0.029056 0.69463
0.029111 0.69433
0.029167 0.69404
0.029222 0.69375
0.029278 0.69346
0.029333 0.69317
0.029389 0.69288
0.029444 0.69259
0.0295 0.6923
0.029556 0.69201
0.029611 0.69172
0.029667 0.69143
0.029722 0.69114
0.029778 0.69085
0.029833 0.69057
0.029889 0.69028
0.029944 0.68999
0.03 0.6897
0.030056 0.68941
0.030111 0.68913
0.030167 0.68884
0.030222 0.68855
0.030278 0.68827
0.030333 0.68798
0.030389 0.6877
0.030444 0.68741
0.0305 0.68713
0.030556 0.68684
0.030611 0.68656
0.030667 0.68627
0.030722 0.68599
0.030778 0.68571
0.030833 0.68542
0.030889 0.68514
0.030944 0.68486
0.031 0.68457
0.031056 0.68429
0.031111 0.68401
0.031167 0.68373
0.031222 0.68344
0.031278 0.68316
0.031333 0.68288
0.031389 0.6826
0.031444 0.68232
0.0315 0.68204
0.031556 0.68176
0.031611 0.68148
0.031667 0.6812
0.031722 0.68092
0.031778 0.68064
0.031833 0.68036
0.031889 0.68008
0.031944 0.6798
0.032 0.67953
0.032056 0.67925
0.032111 0.67897
0.032167 0.67869
0.032222 0.67841
0.032278 0.67814
0.032333 0.67786
0.032389 0.67758
0.032444 0.67731
0.0325 0.67703
0.032556 0.67676
0.032611 0.67648
0.032667 0.6762
0.032722 0.67593
0.032778 0.67565
0.032833 0.67538
0.032889 0.67511
0.032944 0.67483
0.033 0.67456
0.033056 0.67428
0.033111 0.67401
0.033167 0.67374
0.033222 0.67346
0.033278 0.67319
0.033333 0.67292
0.033389 0.67264
0.033444 0.67237
0.0335 0.6721
0.033556 0.67183
0.033611 0.67156
0.033667 0.67129
0.033722 0.67101
0.033778 0.67074
0.033833 0.67047
0.033889 0.6702
0.033944 0.66993
0.034 0.66966
0.034056 0.66939
0.034111 0.66912
0.034167 0.66885
0.034222 0.66858
0.034278 0.66832
0.034333 0.66805
0.034389 0.66778
0.034444 0.66751
0.0345 0.66724
0.034556 0.66697
0.034611 0.66671
0.034667 0.66644
0.034722 0.66617
0.034778 0.66591
0.034833 0.66564
0.034889 0.66537
0.034944 0.66511
0.035 0.66484
0.035056 0.66457
0.035111 0.66431
0.035167 0.66404
0.035222 0.66378
0.035278 0.66351
0.035333 0.66325
0.035389 0.66298
0.035444 0.66272
0.0355 0.66245
0.035556 0.66219
0.035611 0.66193
0.035667 0.66166
0.035722 0.6614
0.035778 0.66114
0.035833 0.66087
0.035889 0.66061
0.035944 0.66035
0.036 0.66009
0.036056 0.65982
0.036111 0.65956
0.036167 0.6593
0.036222 0.65904
0.036278 0.65878
0.036333 0.65852
0.036389 0.65825
0.036444 0.65799
0.0365 0.65773
0.036556 0.65747
0.036611 0.65721
0.036667 0.65695
0.036722 0.65669
0.036778 0.65643
0.036833 0.65617
0.036889 0.65591
0.036944 0.65566
0.037 0.6554
0.037056 0.65514
0.037111 0.65488
0.037167 0.65462
0.037222 0.65436
0.037278 0.65411
0.037333 0.65385
0.037389 0.65359
0.037444 0.65333
0.0375 0.65308
0.037556 0.65282
0.037611 0.65256
0.037667 0.65231
0.037722 0.65205
0.037778 0.65179
0.037833 0.65154
0.037889 0.65128
0.037944 0.65103
0.038 0.65077
0.038056 0.65052
0.038111 0.65026
0.038167 0.65001
0.038222 0.64975
0.038278 0.6495
0.038333 0.64924
0.038389 0.64899
0.038444 0.64873
0.0385 0.64848
0.038556 0.64823
0.038611 0.64797
0.038667 0.64772
0.038722 0.64747
0.038778 0.64722
0.038833 0.64696
0.038889 0.64671
0.038944 0.64646
0.039 0.64621
0.039056 0.64595
0.039111 0.6457
0.039167 0.64545
0.039222 0.6452
0.039278 0.64495
0.039333 0.6447
0.039389 0.64445
0.039444 0.6442
0.0395 0.64395
0.039556 0.64369
0.039611 0.64344
0.039667 0.64319
0.039722 0.64295
0.039778 0.6427
0.039833 0.64245
0.039889 0.6422
0.039944 0.64195
0.04 0.6417
0.040056 0.64145
0.040111 0.6412
0.040167 0.64095
0.040222 0.6407
0.040278 0.64046
0.040333 0.64021
0.040389 0.63996
0.040444 0.63971
0.0405 0.63947
0.040556 0.63922
0.040611 0.63897
0.040667 0.63873
0.040722 0.63848
0.040778 0.63823
0.040833 0.63799
0.040889 0.63774
0.040944 0.63749
0.041 0.63725
0.041056 0.637
0.041111 0.63676
0.041167 0.63651
0.041222 0.63627
0.041278 0.63602
0.041333 0.63578
0.041389 0.63553
0.041444 0.63529
0.0415 0.63504
0.041556 0.6348
0.041611 0.63455
0.041667 0.63431
0.041722 0.63407
0.041778 0.63382
0.041833 0.63358
0.041889 0.63334
0.041944 0.63309
0.042 0.63285
0.042056 0.63261
0.042111 0.63237
0.042167 0.63212
0.042222 0.63188
0.042278 0.63164
0.042333 0.6314
0.042389 0.63115
0.042444 0.63091
0.0425 0.63067
0.042556 0.63043
0.042611 0.63019
0.042667 0.62995
0.042722 0.62971
0.042778 0.62947
0.042833 0.62923
0.042889 0.62899
0.042944 0.62875
0.043 0.62851
0.043056 0.62827
0.043111 0.62803
0.043167 0.62779
0.043222 0.62755
0.043278 0.62731
0.043333 0.62707
0.043389 0.62683
0.043444 0.62659
0.0435 0.62635
0.043556 0.62611
0.043611 0.62587
0.043667 0.62564
0.043722 0.6254
0.043778 0.62516
0.043833 0.62492
0.043889 0.62469
0.043944 0.62445
0.044 0.62421
0.044056 0.62397
0.044111 0.62374
0.044167 0.6235
0.044222 0.62326
0.044278 0.62303
0.044333 0.62279
0.044389 0.62255
0.044444 0.62232
0.0445 0.62208
0.044556 0.62185
0.044611 0.62161
0.044667 0.62137
0.044722 0.62114
0.044778 0.6209
0.044833 0.62067
0.044889 0.62043
0.044944 0.6202
0.045 0.61996
0.045056 0.61973
0.045111 0.6195
0.045167 0.61926
0.045222 0.61903
0.045278 0.61879
0.045333 0.61856
0.045389 0.61833
0.045444 0.61809
0.0455 0.61786
0.045556 0.61763
0.045611 0.61739
0.045667 0.61716
0.045722 0.61693
0.045778 0.61669
0.045833 0.61646
0.045889 0.61623
0.045944 0.616
0.046 0.61576
0.046056 0.61553
0.046111 0.6153
0.046167 0.61507
0.046222 0.61484
0.046278 0.61461
0.046333 0.61438
0.046389 0.61414
0.046444 0.61391
0.0465 0.61368
0.046556 0.61345
0.046611 0.61322
0.046667 0.61299
0.046722 0.61276
0.046778 0.61253
0.046833 0.6123
0.046889 0.61207
0.046944 0.61184
0.047 0.61161
0.047056 0.61138
0.047111 0.61115
0.047167 0.61092
0.047222 0.61069
0.047278 0.61046
0.047333 0.61024
0.047389 0.61001
0.047444 0.60978
0.0475 0.60955
0.047556 0.60932
0.047611 0.60909
0.047667 0.60887
0.047722 0.60864
0.047778 0.60841
0.047833 0.60818
0.047889 0.60796
0.047944 0.60773
0.048 0.6075
0.048056 0.60727
0.048111 0.60705
0.048167 0.60682
0.048222 0.60659
0.048278 0.60637
0.048333 0.60614
0.048389 0.60591
0.048444 0.60569
0.0485 0.60546
0.048556 0.60524
0.048611 0.60501
0.048667 0.60478
0.048722 0.60456
0.048778 0.60433
0.048833 0.60411
0.048889 0.60388
0.048944 0.60366
0.049 0.60343
0.049056 0.60321
0.049111 0.60298
0.049167 0.60276
0.049222 0.60254
0.049278 0.60231
0.049333 0.60209
0.049389 0.60186
0.049444 0.60164
0.0495 0.60142
0.049556 0.60119
0.049611 0.60097
0.049667 0.60074
0.049722 0.60052
0.049778 0.6003
0.049833 0.60008
0.049889 0.59985
0.049944 0.59963
0.05 0.59941
0.050056 0.59918
0.050111 0.59896
0.050167 0.59874
0.050222 0.59852
0.050278 0.5983
0.050333 0.59807
0.050389 0.59785
0.050444 0.59763
0.0505 0.59741
0.050556 0.59719
0.050611 0.59697
0.050667 0.59675
0.050722 0.59652
0.050778 0.5963
0.050833 0.59608
0.050889 0.59586
0.050944 0.59564
0.051 0.59542
0.051056 0.5952
0.051111 0.59498
0.051167 0.59476
0.051222 0.59454
0.051278 0.59432
0.051333 0.5941
0.051389 0.59388
0.051444 0.59366
0.0515 0.59344
0.051556 0.59322
0.051611 0.593
0.051667 0.59279
0.051722 0.59257
0.051778 0.59235
0.051833 0.59213
0.051889 0.59191
0.051944 0.59169
0.052 0.59147
0.052056 0.59126
0.052111 0.59104
0.052167 0.59082
0.052222 0.5906
0.052278 0.59038
0.052333 0.59017
0.052389 0.58995
0.052444 0.58973
0.0525 0.58951
0.052556 0.5893
0.052611 0.58908
0.052667 0.58886
0.052722 0.58865
0.052778 0.58843
0.052833 0.58821
0.052889 0.588
0.052944 0.58778
0.053 0.58756
0.053056 0.58735
0.053111 0.58713
0.053167 0.58692
0.053222 0.5867
0.053278 0.58649
0.053333 0.58627
0.053389 0.58605
0.053444 0.58584
0.0535 0.58562
0.053556 0.58541
0.053611 0.58519
0.053667 0.58498
0.053722 0.58476
0.053778 0.58455
0.053833 0.58433
0.053889 0.58412
0.053944 0.58391
0.054 0.58369
0.054056 0.58348
0.054111 0.58326
0.054167 0.58305
0.054222 0.58284
0.054278 0.58262
0.054333 0.58241
0.054389 0.5822
0.054444 0.58198
0.0545 0.58177
0.054556 0.58156
0.054611 0.58134
0.054667 0.58113
0.054722 0.58092
0.054778 0.5807
0.054833 0.58049
0.054889 0.58028
0.054944 0.58007
0.055 0.57985
0.055056 0.57964
0.055111 0.57943
0.055167 0.57922
0.055222 0.57901
0.055278 0.5788
0.055333 0.57858
0.055389 0.57837
0.055444 0.57816
0.0555 0.57795
0.055556 0.57774
0.055611 0.57753
0.055667 0.57732
0.055722 0.57711
0.055778 0.57689
0.055833 0.57668
0.055889 0.57647
0.055944 0.57626
0.056 0.57605
0.056056 0.57584
0.056111 0.57563
0.056167 0.57542
0.056222 0.57521
0.056278 0.575
0.056333 0.57479
0.056389 0.57458
0.056444 0.57437
0.0565 0.57416
0.056556 0.57395
0.056611 0.57375
0.056667 0.57354
0.056722 0.57333
0.056778 0.57312
0.056833 0.57291
0.056889 0.5727
0.056944 0.57249
0.057 0.57228
0.057056 0.57208
0.057111 0.57187
0.057167 0.57166
0.057222 0.57145
0.057278 0.57124
0.057333 0.57104
0.057389 0.57083
0.057444 0.57062
0.0575 0.57041
0.057556 0.5702
0.057611 0.57
0.057667 0.56979
0.057722 0.56958
0.057778 0.56938
0.057833 0.56917
0.057889 0.56896
0.057944 0.56875
0.058 0.56855
0.058056 0.56834
0.058111 0.56814
0.058167 0.56793
0.058222 0.56772
0.058278 0.56752
0.058333 0.56731
0.058389 0.5671
0.058444 0.5669
0.0585 0.56669
0.058556 0.56649
0.058611 0.56628
0.058667 0.56608
0.058722 0.56587
0.058778 0.56567
0.058833 0.56546
0.058889 0.56525
0.058944 0.56505
0.059 0.56484
0.059056 0.56464
0.059111 0.56444
0.059167 0.56423
0.059222 0.56403
0.059278 0.56382
0.059333 0.56362
0.059389 0.56341
0.059444 0.56321
0.0595 0.563
0.059556 0.5628
0.059611 0.5626
0.059667 0.56239
0.059722 0.56219
0.059778 0.56199
0.059833 0.56178
0.059889 0.56158
0.059944 0.56138
0.06 0.56117
0.060056 0.56097
0.060111 0.56077
0.060167 0.56056
0.060222 0.56036
0.060278 0.56016
0.060333 0.55996
0.060389 0.55975
0.060444 0.55955
0.0605 0.55935
0.060556 0.55915
0.060611 0.55894
0.060667 0.55874
0.060722 0.55854
0.060778 0.55834
0.060833 0.55814
0.060889 0.55793
0.060944 0.55773
0.061 0.55753
0.061056 0.55733
0.061111 0.55713
0.061167 0.55693
0.061222 0.55673
0.061278 0.55652
0.061333 0.55632
0.061389 0.55612
0.061444 0.55592
0.0615 0.55572
0.061556 0.55552
0.061611 0.55532
0.061667 0.55512
0.061722 0.55492
0.061778 0.55472
0.061833 0.55452
0.061889 0.55432
0.061944 0.55412
0.062 0.55392
0.062056 0.55372
0.062111 0.55352
0.062167 0.55332
0.062222 0.55312
0.062278 0.55292
0.062333 0.55272
0.062389 0.55252
0.062444 0.55232
0.0625 0.55212
0.062556 0.55192
0.062611 0.55173
0.062667 0.55153
0.062722 0.55133
0.062778 0.55113
0.062833 0.55093
0.062889 0.55073
0.062944 0.55053
0.063 0.55034
0.063056 0.55014
0.063111 0.54994
0.063167 0.54974
0.063222 0.54954
0.063278 0.54935
0.063333 0.54915
0.063389 0.54895
0.063444 0.54875
0.0635 0.54855
0.063556 0.54836
0.063611 0.54816
0.063667 0.54796
0.063722 0.54777
0.063778 0.54757
0.063833 0.54737
0.063889 0.54717
0.063944 0.54698
0.064 0.54678
0.064056 0.54658
0.064111 0.54639
0.064167 0.54619
0.064222 0.54599
0.064278 0.5458
0.064333 0.5456
0.064389 0.54541
0.064444 0.54521
0.0645 0.54501
0.064556 0.54482
0.064611 0.54462
0.064667 0.54443
0.064722 0.54423
0.064778 0.54404
0.064833 0.54384
0.064889 0.54364
0.064944 0.54345
0.065 0.54325
0.065056 0.54306
0.065111 0.54286
0.065167 0.54267
0.065222 0.54247
0.065278 0.54228
0.065333 0.54208
0.065389 0.54189
0.065444 0.5417
0.0655 0.5415
0.065556 0.54131
0.065611 0.54111
0.065667 0.54092
0.065722 0.54072
0.065778 0.54053
0.065833 0.54034
0.065889 0.54014
0.065944 0.53995
0.066 0.53975
0.066056 0.53956
0.066111 0.53937
0.066167 0.53917
0.066222 0.53898
0.066278 0.53879
0.066333 0.53859
0.066389 0.5384
0.066444 0.53821
0.0665 0.53801
0.066556 0.53782
0.066611 0.53763
0.066667 0.53744
0.066722 0.53724
0.066778 0.53705
0.066833 0.53686
0.066889 0.53666
0.066944 0.53647
0.067 0.53628
0.067056 0.53609
0.067111 0.5359
0.067167 0.5357
0.067222 0.53551
0.067278 0.53532
0.067333 0.53513
0.067389 0.53494
0.067444 0.53474
0.0675 0.53455
0.067556 0.53436
0.067611 0.53417
0.067667 0.53398
0.067722 0.53379
0.067778 0.5336
0.067833 0.53341
0.067889 0.53321
0.067944 0.53302
0.068 0.53283
0.068056 0.53264
0.068111 0.53245
0.068167 0.53226
0.068222 0.53207
0.068278 0.53188
0.068333 0.53169
0.068389 0.5315
0.068444 0.53131
0.0685 0.53112
0.068556 0.53093
0.068611 0.53074
0.068667 0.53055
0.068722 0.53036
0.068778 0.53017
0.068833 0.52998
0.068889 0.52979
0.068944 0.5296
0.069 0.52941
0.069056 0.52922
0.069111 0.52903
0.069167 0.52884
0.069222 0.52865
0.069278 0.52846
0.069333 0.52827
0.069389 0.52809
0.069444 0.5279
0.0695 0.52771
0.069556 0.52752
0.069611 0.52733
0.069667 0.52714
0.069722 0.52695
0.069778 0.52677
0.069833 0.52658
0.069889 0.52639
0.069944 0.5262
0.07 0.52601
0.070056 0.52582
0.070111 0.52564
0.070167 0.52545
0.070222 0.52526
0.070278 0.52507
0.070333 0.52488
0.070389 0.5247
0.070444 0.52451
0.0705 0.52432
0.070556 0.52413
0.070611 0.52395
0.070667 0.52376
0.070722 0.52357
0.070778 0.52339
0.070833 0.5232
0.070889 0.52301
0.070944 0.52283
0.071 0.52264
0.071056 0.52245
0.071111 0.52227
0.071167 0.52208
0.071222 0.52189
0.071278 0.52171
0.071333 0.52152
0.071389 0.52133
0.071444 0.52115
0.0715 0.52096
0.071556 0.52077
0.071611 0.52059
0.071667 0.5204
0.071722 0.52022
0.071778 0.52003
0.071833 0.51985
0.071889 0.51966
0.071944 0.51947
0.072 0.51929
0.072056 0.5191
0.072111 0.51892
0.072167 0.51873
0.072222 0.51855
0.072278 0.51836
0.072333 0.51818
0.072389 0.51799
0.072444 0.51781
0.0725 0.51762
0.072556 0.51744
0.072611 0.51725
0.072667 0.51707
0.072722 0.51688
0.072778 0.5167
0.072833 0.51651
0.072889 0.51633
0.072944 0.51615
0.073 0.51596
0.073056 0.51578
0.073111 0.51559
0.073167 0.51541
0.073222 0.51523
0.073278 0.51504
0.073333 0.51486
0.073389 0.51467
0.073444 0.51449
0.0735 0.51431
0.073556 0.51412
0.073611 0.51394
0.073667 0.51376
0.073722 0.51357
0.073778 0.51339
0.073833 0.51321
0.073889 0.51302
0.073944 0.51284
0.074 0.51266
0.074056 0.51247
0.074111 0.51229
0.074167 0.51211
0.074222 0.51193
0.074278 0.51174
0.074333 0.51156
0.074389 0.51138
0.074444 0.5112
0.0745 0.51101
0.074556 0.51083
0.074611 0.51065
0.074667 0.51047
0.074722 0.51029
0.074778 0.5101
0.074833 0.50992
0.074889 0.50974
0.074944 0.50956
0.075 0.50938
0.075056 0.50919
0.075111 0.50901
0.075167 0.50883
0.075222 0.50865
0.075278 0.50847
0.075333 0.50829
0.075389 0.50811
0.075444 0.50792
0.0755 0.50774
0.075556 0.50756
0.075611 0.50738
0.075667 0.5072
0.075722 0.50702
0.075778 0.50684
0.075833 0.50666
0.075889 0.50648
0.075944 0.5063
0.076 0.50612
0.076056 0.50594
0.076111 0.50576
0.076167 0.50557
0.076222 0.50539
0.076278 0.50521
0.076333 0.50503
0.076389 0.50485
0.076444 0.50467
0.0765 0.50449
0.076556 0.50431
0.076611 0.50413
0.076667 0.50395
0.076722 0.50377
0.076778 0.5036
0.076833 0.50342
0.076889 0.50324
0.076944 0.50306
0.077 0.50288
0.077056 0.5027
0.077111 0.50252
0.077167 0.50234
0.077222 0.50216
0.077278 0.50198
0.077333 0.5018
0.077389 0.50162
0.077444 0.50144
0.0775 0.50127
0.077556 0.50109
0.077611 0.50091
0.077667 0.50073
0.077722 0.50055
0.077778 0.50037
0.077833 0.50019
0.077889 0.50002
0.077944 0.49984
0.078 0.49966
0.078056 0.49948
0.078111 0.4993
0.078167 0.49913
0.078222 0.49895
0.078278 0.49877
0.078333 0.49859
0.078389 0.49841
0.078444 0.49824
0.0785 0.49806
0.078556 0.49788
0.078611 0.4977
0.078667 0.49753
0.078722 0.49735
0.078778 0.49717
0.078833 0.49699
0.078889 0.49682
0.078944 0.49664
0.079 0.49646
0.079056 0.49629
0.079111 0.49611
0.079167 0.49593
0.079222 0.49575
0.079278 0.49558
0.079333 0.4954
0.079389 0.49522
0.079444 0.49505
0.0795 0.49487
0.079556 0.4947
0.079611 0.49452
0.079667 0.49434
0.079722 0.49417
0.079778 0.49399
0.079833 0.49381
0.079889 0.49364
0.079944 0.49346
0.08 0.49329
0.080056 0.49311
0.080111 0.49293
0.080167 0.49276
0.080222 0.49258
0.080278 0.49241
0.080333 0.49223
0.080389 0.49206
0.080444 0.49188
0.0805 0.4917
0.080556 0.49153
0.080611 0.49135
0.080667 0.49118
0.080722 0.491
0.080778 0.49083
0.080833 0.49065
0.080889 0.49048
0.080944 0.4903
0.081 0.49013
0.081056 0.48995
0.081111 0.48978
0.081167 0.4896
0.081222 0.48943
0.081278 0.48926
0.081333 0.48908
0.081389 0.48891
0.081444 0.48873
0.0815 0.48856
0.081556 0.48838
0.081611 0.48821
0.081667 0.48803
0.081722 0.48786
0.081778 0.48769
0.081833 0.48751
0.081889 0.48734
0.081944 0.48716
0.082 0.48699
0.082056 0.48682
0.082111 0.48664
0.082167 0.48647
0.082222 0.4863
0.082278 0.48612
0.082333 0.48595
0.082389 0.48578
0.082444 0.4856
0.0825 0.48543
0.082556 0.48526
0.082611 0.48508
0.082667 0.48491
0.082722 0.48474
0.082778 0.48456
0.082833 0.48439
0.082889 0.48422
0.082944 0.48404
0.083 0.48387
0.083056 0.4837
0.083111 0.48353
0.083167 0.48335
0.083222 0.48318
0.083278 0.48301
0.083333 0.48284
0.083389 0.48266
0.083444 0.48249
0.0835 0.48232
0.083556 0.48215
0.083611 0.48198
0.083667 0.4818
0.083722 0.48163
0.083778 0.48146
0.083833 0.48129
0.083889 0.48112
0.083944 0.48094
0.084 0.48077
0.084056 0.4806
0.084111 0.48043
0.084167 0.48026
0.084222 0.48009
0.084278 0.47991
0.084333 0.47974
0.084389 0.47957
0.084444 0.4794
0.0845 0.47923
0.084556 0.47906
0.084611 0.47889
0.084667 0.47872
0.084722 0.47854
0.084778 0.47837
0.084833 0.4782
0.084889 0.47803
0.084944 0.47786
0.085 0.47769
0.085056 0.47752
0.085111 0.47735
0.085167 0.47718
0.085222 0.47701
0.085278 0.47684
0.085333 0.47667
0.085389 0.4765
0.085444 0.47633
0.0855 0.47616
0.085556 0.47599
0.085611 0.47582
0.085667 0.47565
0.085722 0.47548
0.085778 0.47531
0.085833 0.47514
0.085889 0.47497
0.085944 0.4748
0.086 0.47463
0.086056 0.47446
0.086111 0.47429
0.086167 0.47412
0.086222 0.47395
0.086278 0.47378
0.086333 0.47361
0.086389 0.47344
0.086444 0.47327
0.0865 0.4731
0.086556 0.47293
0.086611 0.47276
0.086667 0.4726
0.086722 0.47243
0.086778 0.47226
0.086833 0.47209
0.086889 0.47192
0.086944 0.47175
0.087 0.47158
0.087056 0.47141
0.087111 0.47124
0.087167 0.47108
0.087222 0.47091
0.087278 0.47074
0.087333 0.47057
0.087389 0.4704
0.087444 0.47023
0.0875 0.47007
0.087556 0.4699
0.087611 0.46973
0.087667 0.46956
0.087722 0.46939
0.087778 0.46922
0.087833 0.46906
0.087889 0.46889
0.087944 0.46872
0.088 0.46855
0.088056 0.46839
0.088111 0.46822
0.088167 0.46805
0.088222 0.46788
0.088278 0.46772
0.088333 0.46755
0.088389 0.46738
0.088444 0.46721
0.0885 0.46705
0.088556 0.46688
0.088611 0.46671
0.088667 0.46654
0.088722 0.46638
0.088778 0.46621
0.088833 0.46604
0.088889 0.46588
0.088944 0.46571
0.089 0.46554
0.089056 0.46538
0.089111 0.46521
0.089167 0.46504
0.089222 0.46488
0.089278 0.46471
0.089333 0.46454
0.089389 0.46438
0.089444 0.46421
0.0895 0.46404
0.089556 0.46388
0.089611 0.46371
0.089667 0.46354
0.089722 0.46338
0.089778 0.46321
0.089833 0.46305
0.089889 0.46288
0.089944 0.46271
0.09 0.46255
0.090056 0.46238
0.090111 0.46222
0.090167 0.46205
0.090222 0.46189
0.090278 0.46172
0.090333 0.46155
0.090389 0.46139
0.090444 0.46122
0.0905 0.46106
0.090556 0.46089
0.090611 0.46073
0.090667 0.46056
0.090722 0.4604
0.090778 0.46023
0.090833 0.46007
0.090889 0.4599
0.090944 0.45974
0.091 0.45957
0.091056 0.45941
0.091111 0.45924
0.091167 0.45908
0.091222 0.45891
0.091278 0.45875
0.091333 0.45858
0.091389 0.45842
0.091444 0.45825
0.0915 0.45809
0.091556 0.45792
0.091611 0.45776
0.091667 0.45759
0.091722 0.45743
0.091778 0.45727
0.091833 0.4571
0.091889 0.45694
0.091944 0.45677
0.092 0.45661
0.092056 0.45645
0.092111 0.45628
0.092167 0.45612
0.092222 0.45595
0.092278 0.45579
0.092333 0.45563
0.092389 0.45546
0.092444 0.4553
0.0925 0.45513
0.092556 0.45497
0.092611 0.45481
0.092667 0.45464
0.092722 0.45448
0.092778 0.45432
0.092833 0.45415
0.092889 0.45399
0.092944 0.45383
0.093 0.45366
0.093056 0.4535
0.093111 0.45334
0.093167 0.45317
0.093222 0.45301
0.093278 0.45285
0.093333 0.45269
0.093389 0.45252
0.093444 0.45236
0.0935 0.4522
0.093556 0.45203
0.093611 0.45187
0.093667 0.45171
0.093722 0.45155
0.093778 0.45138
0.093833 0.45122
0.093889 0.45106
0.093944 0.4509
0.094 0.45073
0.094056 0.45057
0.094111 0.45041
0.094167 0.45025
0.094222 0.45009
0.094278 0.44992
0.094333 0.44976
0.094389 0.4496
0.094444 0.44944
0.0945 0.44928
0.094556 0.44911
0.094611 0.44895
0.094667 0.44879
0.094722 0.44863
0.094778 0.44847
0.094833 0.44831
0.094889 0.44814
0.094944 0.44798
0.095 0.44782
0.095056 0.44766
0.095111 0.4475
0.095167 0.44734
0.095222 0.44718
0.095278 0.44701
0.095333 0.44685
0.095389 0.44669
0.095444 0.44653
0.0955 0.44637
0.095556 0.44621
0.095611 0.44605
0.095667 0.44589
0.095722 0.44573
0.095778 0.44557
0.095833 0.4454
0.095889 0.44524
0.095944 0.44508
0.096 0.44492
0.096056 0.44476
0.096111 0.4446
0.096167 0.44444
0.096222 0.44428
0.096278 0.44412
0.096333 0.44396
0.096389 0.4438
0.096444 0.44364
0.0965 0.44348
0.096556 0.44332
0.096611 0.44316
0.096667 0.443
0.096722 0.44284
0.096778 0.44268
0.096833 0.44252
0.096889 0.44236
0.096944 0.4422
0.097 0.44204
0.097056 0.44188
0.097111 0.44172
0.097167 0.44156
0.097222 0.4414
0.097278 0.44124
0.097333 0.44108
0.097389 0.44092
0.097444 0.44076
0.0975 0.4406
0.097556 0.44044
0.097611 0.44028
0.097667 0.44012
0.097722 0.43997
0.097778 0.43981
0.097833 0.43965
0.097889 0.43949
0.097944 0.43933
0.098 0.43917
0.098056 0.43901
0.098111 0.43885
0.098167 0.43869
0.098222 0.43853
0.098278 0.43838
0.098333 0.43822
0.098389 0.43806
0.098444 0.4379
0.0985 0.43774
0.098556 0.43758
0.098611 0.43742
0.098667 0.43727
0.098722 0.43711
0.098778 0.43695
0.098833 0.43679
0.098889 0.43663
0.098944 0.43647
0.099 0.43632
0.099056 0.43616
0.099111 0.436
0.099167 0.43584
0.099222 0.43568
0.099278 0.43553
0.099333 0.43537
0.099389 0.43521
0.099444 0.43505
0.0995 0.43489
0.099556 0.43474
0.099611 0.43458
0.099667 0.43442
0.099722 0.43426
0.099778 0.43411
0.099833 0.43395
0.099889 0.43379
0.099944 0.43363
0.1 0.43348
0.10006 0.43332
0.10011 0.43316
0.10017 0.433
0.10022 0.43285
0.10028 0.43269
0.10033 0.43253
0.10039 0.43238
0.10044 0.43222
0.1005 0.43206
0.10056 0.4319
0.10061 0.43175
0.10067 0.43159
0.10072 0.43143
0.10078 0.43128
0.10083 0.43112
0.10089 0.43096
0.10094 0.43081
0.101 0.43065
0.10106 0.43049
0.10111 0.43034
0.10117 0.43018
0.10122 0.43002
0.10128 0.42987
0.10133 0.42971
0.10139 0.42956
0.10144 0.4294
0.1015 0.42924
0.10156 0.42909
0.10161 0.42893
0.10167 0.42877
0.10172 0.42862
0.10178 0.42846
0.10183 0.42831
0.10189 0.42815
0.10194 0.42799
0.102 0.42784
0.10206 0.42768
0.10211 0.42753
0.10217 0.42737
0.10222 0.42722
0.10228 0.42706
0.10233 0.4269
0.10239 0.42675
0.10244 0.42659
0.1025 0.42644
0.10256 0.42628
0.10261 0.42613
0.10267 0.42597
0.10272 0.42582
0.10278 0.42566
0.10283 0.42551
0.10289 0.42535
0.10294 0.4252
0.103 0.42504
0.10306 0.42489
0.10311 0.42473
0.10317 0.42458
0.10322 0.42442
0.10328 0.42427
0.10333 0.42411
0.10339 0.42396
0.10344 0.4238
0.1035 0.42365
0.10356 0.42349
0.10361 0.42334
0.10367 0.42318
0.10372 0.42303
0.10378 0.42287
0.10383 0.42272
0.10389 0.42257
0.10394 0.42241
0.104 0.42226
0.10406 0.4221
0.10411 0.42195
0.10417 0.42179
0.10422 0.42164
0.10428 0.42149
0.10433 0.42133
0.10439 0.42118
0.10444 0.42102
0.1045 0.42087
0.10456 0.42072
0.10461 0.42056
0.10467 0.42041
0.10472 0.42025
0.10478 0.4201
0.10483 0.41995
0.10489 0.41979
0.10494 0.41964
0.105 0.41949
0.10506 0.41933
0.10511 0.41918
0.10517 0.41903
0.10522 0.41887
0.10528 0.41872
0.10533 0.41857
0.10539 0.41841
0.10544 0.41826
0.1055 0.41811
0.10556 0.41795
0.10561 0.4178
0.10567 0.41765
0.10572 0.41749
0.10578 0.41734
0.10583 0.41719
0.10589 0.41703
0.10594 0.41688
0.106 0.41673
0.10606 0.41658
0.10611 0.41642
0.10617 0.41627
0.10622 0.41612
0.10628 0.41596
0.10633 0.41581
0.10639 0.41566
0.10644 0.41551
0.1065 0.41535
0.10656 0.4152
0.10661 0.41505
0.10667 0.4149
0.10672 0.41474
0.10678 0.41459
0.10683 0.41444
0.10689 0.41429
0.10694 0.41414
0.107 0.41398
0.10706 0.41383
0.10711 0.41368
0.10717 0.41353
0.10722 0.41337
0.10728 0.41322
0.10733 0.41307
0.10739 0.41292
0.10744 0.41277
0.1075 0.41262
0.10756 0.41246
0.10761 0.41231
0.10767 0.41216
0.10772 0.41201
0.10778 0.41186
0.10783 0.41171
0.10789 0.41155
0.10794 0.4114
0.108 0.41125
0.10806 0.4111
0.10811 0.41095
0.10817 0.4108
0.10822 0.41065
0.10828 0.41049
0.10833 0.41034
0.10839 0.41019
0.10844 0.41004
0.1085 0.40989
0.10856 0.40974
0.10861 0.40959
0.10867 0.40944
0.10872 0.40929
0.10878 0.40913
0.10883 0.40898
0.10889 0.40883
0.10894 0.40868
0.109 0.40853
0.10906 0.40838
0.10911 0.40823
0.10917 0.40808
0.10922 0.40793
0.10928 0.40778
0.10933 0.40763
0.10939 0.40748
0.10944 0.40733
0.1095 0.40718
0.10956 0.40703
0.10961 0.40688
0.10967 0.40673
0.10972 0.40658
0.10978 0.40643
0.10983 0.40628
0.10989 0.40612
0.10994 0.40597
0.11 0.40582
0.11006 0.40567
0.11011 0.40552
0.11017 0.40537
0.11022 0.40522
0.11028 0.40508
0.11033 0.40493
0.11039 0.40478
0.11044 0.40463
0.1105 0.40448
0.11056 0.40433
0.11061 0.40418
0.11067 0.40403
0.11072 0.40388
0.11078 0.40373
0.11083 0.40358
0.11089 0.40343
0.11094 0.40328
0.111 0.40313
0.11106 0.40298
0.11111 0.40283
0.11117 0.40268
0.11122 0.40253
0.11128 0.40238
0.11133 0.40223
0.11139 0.40209
0.11144 0.40194
0.1115 0.40179
0.11156 0.40164
0.11161 0.40149
0.11167 0.40134
0.11172 0.40119
0.11178 0.40104
0.11183 0.40089
0.11189 0.40074
0.11194 0.4006
0.112 0.40045
0.11206 0.4003
0.11211 0.40015
0.11217 0.4
0.11222 0.39985
0.11228 0.3997
0.11233 0.39956
0.11239 0.39941
0.11244 0.39926
0.1125 0.39911
0.11256 0.39896
0.11261 0.39881
0.11267 0.39867
0.11272 0.39852
0.11278 0.39837
0.11283 0.39822
0.11289 0.39807
0.11294 0.39792
0.113 0.39778
0.11306 0.39763
0.11311 0.39748
0.11317 0.39733
0.11322 0.39719
0.11328 0.39704
0.11333 0.39689
0.11339 0.39674
0.11344 0.39659
0.1135 0.39645
0.11356 0.3963
0.11361 0.39615
0.11367 0.396
0.11372 0.39586
0.11378 0.39571
0.11383 0.39556
0.11389 0.39541
0.11394 0.39527
0.114 0.39512
0.11406 0.39497
0.11411 0.39482
0.11417 0.39468
0.11422 0.39453
0.11428 0.39438
0.11433 0.39423
0.11439 0.39409
0.11444 0.39394
0.1145 0.39379
0.11456 0.39365
0.11461 0.3935
0.11467 0.39335
0.11472 0.39321
0.11478 0.39306
0.11483 0.39291
0.11489 0.39276
0.11494 0.39262
0.115 0.39247
0.11506 0.39232
0.11511 0.39218
0.11517 0.39203
0.11522 0.39188
0.11528 0.39174
0.11533 0.39159
0.11539 0.39144
0.11544 0.3913
0.1155 0.39115
0.11556 0.39101
0.11561 0.39086
0.11567 0.39071
0.11572 0.39057
0.11578 0.39042
0.11583 0.39027
0.11589 0.39013
0.11594 0.38998
0.116 0.38984
0.11606 0.38969
0.11611 0.38954
0.11617 0.3894
0.11622 0.38925
0.11628 0.38911
0.11633 0.38896
0.11639 0.38881
0.11644 0.38867
0.1165 0.38852
0.11656 0.38838
0.11661 0.38823
0.11667 0.38808
0.11672 0.38794
0.11678 0.38779
0.11683 0.38765
0.11689 0.3875
0.11694 0.38736
0.117 0.38721
0.11706 0.38707
0.11711 0.38692
0.11717 0.38677
0.11722 0.38663
0.11728 0.38648
0.11733 0.38634
0.11739 0.38619
0.11744 0.38605
0.1175 0.3859
0.11756 0.38576
0.11761 0.38561
0.11767 0.38547
0.11772 0.38532
0.11778 0.38518
0.11783 0.38503
0.11789 0.38489
0.11794 0.38474
0.118 0.3846
0.11806 0.38445
0.11811 0.38431
0.11817 0.38416
0.11822 0.38402
0.11828 0.38387
0.11833 0.38373
0.11839 0.38358
0.11844 0.38344
0.1185 0.3833
0.11856 0.38315
0.11861 0.38301
0.11867 0.38286
0.11872 0.38272
0.11878 0.38257
0.11883 0.38243
0.11889 0.38228
0.11894 0.38214
0.119 0.382
0.11906 0.38185
0.11911 0.38171
0.11917 0.38156
0.11922 0.38142
0.11928 0.38127
0.11933 0.38113
0.11939 0.38099
0.11944 0.38084
0.1195 0.3807
0.11956 0.38055
0.11961 0.38041
0.11967 0.38027
0.11972 0.38012
0.11978 0.37998
0.11983 0.37984
0.11989 0.37969
0.11994 0.37955
0.12 0.3794
0.12006 0.37926
0.12011 0.37912
0.12017 0.37897
0.12022 0.37883
0.12028 0.37869
0.12033 0.37854
0.12039 0.3784
0.12044 0.37826
0.1205 0.37811
0.12056 0.37797
0.12061 0.37783
0.12067 0.37768
0.12072 0.37754
0.12078 0.3774
0.12083 0.37725
0.12089 0.37711
0.12094 0.37697
0.121 0.37682
0.12106 0.37668
0.12111 0.37654
0.12117 0.37639
0.12122 0.37625
0.12128 0.37611
0.12133 0.37597
0.12139 0.37582
0.12144 0.37568
0.1215 0.37554
0.12156 0.37539
0.12161 0.37525
0.12167 0.37511
0.12172 0.37497
0.12178 0.37482
0.12183 0.37468
0.12189 0.37454
0.12194 0.3744
0.122 0.37425
0.12206 0.37411
0.12211 0.37397
0.12217 0.37383
0.12222 0.37368
0.12228 0.37354
0.12233 0.3734
0.12239 0.37326
0.12244 0.37312
0.1225 0.37297
0.12256 0.37283
0.12261 0.37269
0.12267 0.37255
0.12272 0.3724
0.12278 0.37226
0.12283 0.37212
0.12289 0.37198
0.12294 0.37184
0.123 0.37169
0.12306 0.37155
0.12311 0.37141
0.12317 0.37127
0.12322 0.37113
0.12328 0.37099
0.12333 0.37084
0.12339 0.3707
0.12344 0.37056
0.1235 0.37042
0.12356 0.37028
0.12361 0.37014
0.12367 0.36999
0.12372 0.36985
0.12378 0.36971
0.12383 0.36957
0.12389 0.36943
0.12394 0.36929
0.124 0.36915
0.12406 0.369
0.12411 0.36886
0.12417 0.36872
0.12422 0.36858
0.12428 0.36844
0.12433 0.3683
0.12439 0.36816
0.12444 0.36802
0.1245 0.36788
0.12456 0.36773
0.12461 0.36759
0.12467 0.36745
0.12472 0.36731
0.12478 0.36717
0.12483 0.36703
0.12489 0.36689
0.12494 0.36675
0.125 0.36661
0.12506 0.36647
0.12511 0.36633
0.12517 0.36618
0.12522 0.36604
0.12528 0.3659
0.12533 0.36576
0.12539 0.36562
0.12544 0.36548
0.1255 0.36534
0.12556 0.3652
0.12561 0.36506
0.12567 0.36492
0.12572 0.36478
0.12578 0.36464
0.12583 0.3645
0.12589 0.36436
0.12594 0.36422
0.126 0.36408
0.12606 0.36394
0.12611 0.3638
0.12617 0.36366
0.12622 0.36352
0.12628 0.36338
0.12633 0.36324
0.12639 0.3631
0.12644 0.36296
0.1265 0.36282
0.12656 0.36268
0.12661 0.36254
0.12667 0.3624
0.12672 0.36226
0.12678 0.36212
0.12683 0.36198
0.12689 0.36184
0.12694 0.3617
0.127 0.36156
0.12706 0.36142
0.12711 0.36128
0.12717 0.36114
0.12722 0.361
0.12728 0.36086
0.12733 0.36072
0.12739 0.36058
0.12744 0.36044
0.1275 0.3603
0.12756 0.36017
0.12761 0.36003
0.12767 0.35989
0.12772 0.35975
0.12778 0.35961
0.12783 0.35947
0.12789 0.35933
0.12794 0.35919
0.128 0.35905
0.12806 0.35891
0.12811 0.35877
0.12817 0.35863
0.12822 0.3585
0.12828 0.35836
0.12833 0.35822
0.12839 0.35808
0.12844 0.35794
0.1285 0.3578
0.12856 0.35766
0.12861 0.35752
0.12867 0.35738
0.12872 0.35725
0.12878 0.35711
0.12883 0.35697
0.12889 0.35683
0.12894 0.35669
0.129 0.35655
0.12906 0.35641
0.12911 0.35628
0.12917 0.35614
0.12922 0.356
0.12928 0.35586
0.12933 0.35572
0.12939 0.35558
0.12944 0.35545
0.1295 0.35531
0.12956 0.35517
0.12961 0.35503
0.12967 0.35489
0.12972 0.35475
0.12978 0.35462
0.12983 0.35448
0.12989 0.35434
0.12994 0.3542
0.13 0.35406
0.13006 0.35393
0.13011 0.35379
0.13017 0.35365
0.13022 0.35351
0.13028 0.35337
0.13033 0.35324
0.13039 0.3531
0.13044 0.35296
0.1305 0.35282
0.13056 0.35268
0.13061 0.35255
0.13067 0.35241
0.13072 0.35227
0.13078 0.35213
0.13083 0.352
0.13089 0.35186
0.13094 0.35172
0.131 0.35158
0.13106 0.35145
0.13111 0.35131
0.13117 0.35117
0.13122 0.35103
0.13128 0.3509
0.13133 0.35076
0.13139 0.35062
0.13144 0.35048
0.1315 0.35035
0.13156 0.35021
0.13161 0.35007
0.13167 0.34994
0.13172 0.3498
0.13178 0.34966
0.13183 0.34952
0.13189 0.34939
0.13194 0.34925
0.132 0.34911
0.13206 0.34898
0.13211 0.34884
0.13217 0.3487
0.13222 0.34857
0.13228 0.34843
0.13233 0.34829
0.13239 0.34816
0.13244 0.34802
0.1325 0.34788
0.13256 0.34775
0.13261 0.34761
0.13267 0.34747
0.13272 0.34734
0.13278 0.3472
0.13283 0.34706
0.13289 0.34693
0.13294 0.34679
0.133 0.34665
0.13306 0.34652
0.13311 0.34638
0.13317 0.34624
0.13322 0.34611
0.13328 0.34597
0.13333 0.34583
0.13339 0.3457
0.13344 0.34556
0.1335 0.34543
0.13356 0.34529
0.13361 0.34515
0.13367 0.34502
0.13372 0.34488
0.13378 0.34475
0.13383 0.34461
0.13389 0.34447
0.13394 0.34434
0.134 0.3442
0.13406 0.34407
0.13411 0.34393
0.13417 0.34379
0.13422 0.34366
0.13428 0.34352
0.13433 0.34339
0.13439 0.34325
0.13444 0.34311
0.1345 0.34298
0.13456 0.34284
0.13461 0.34271
0.13467 0.34257
0.13472 0.34244
0.13478 0.3423
0.13483 0.34217
0.13489 0.34203
0.13494 0.34189
0.135 0.34176
0.13506 0.34162
0.13511 0.34149
0.13517 0.34135
0.13522 0.34122
0.13528 0.34108
0.13533 0.34095
0.13539 0.34081
0.13544 0.34068
0.1355 0.34054
0.13556 0.34041
0.13561 0.34027
0.13567 0.34014
0.13572 0.34
0.13578 0.33987
0.13583 0.33973
0.13589 0.3396
0.13594 0.33946
0.136 0.33933
0.13606 0.33919
0.13611 0.33906
0.13617 0.33892
0.13622 0.33879
0.13628 0.33865
0.13633 0.33852
0.13639 0.33838
0.13644 0.33825
0.1365 0.33811
0.13656 0.33798
0.13661 0.33784
0.13667 0.33771
0.13672 0.33757
0.13678 0.33744
0.13683 0.3373
0.13689 0.33717
0.13694 0.33704
0.137 0.3369
0.13706 0.33677
0.13711 0.33663
0.13717 0.3365
0.13722 0.33636
0.13728 0.33623
0.13733 0.33609
0.13739 0.33596
0.13744 0.33583
0.1375 0.33569
0.13756 0.33556
0.13761 0.33542
0.13767 0.33529
0.13772 0.33516
0.13778 0.33502
0.13783 0.33489
0.13789 0.33475
0.13794 0.33462
0.138 0.33449
0.13806 0.33435
0.13811 0.33422
0.13817 0.33408
0.13822 0.33395
0.13828 0.33382
0.13833 0.33368
0.13839 0.33355
0.13844 0.33341
0.1385 0.33328
0.13856 0.33315
0.13861 0.33301
0.13867 0.33288
0.13872 0.33275
0.13878 0.33261
0.13883 0.33248
0.13889 0.33235
0.13894 0.33221
0.139 0.33208
0.13906 0.33194
0.13911 0.33181
0.13917 0.33168
0.13922 0.33154
0.13928 0.33141
0.13933 0.33128
0.13939 0.33114
0.13944 0.33101
0.1395 0.33088
0.13956 0.33074
0.13961 0.33061
0.13967 0.33048
0.13972 0.33035
0.13978 0.33021
0.13983 0.33008
0.13989 0.32995
0.13994 0.32981
0.14 0.32968
0.14006 0.32955
0.14011 0.32941
0.14017 0.32928
0.14022 0.32915
0.14028 0.32902
0.14033 0.32888
0.14039 0.32875
0.14044 0.32862
0.1405 0.32848
0.14056 0.32835
0.14061 0.32822
0.14067 0.32809
0.14072 0.32795
0.14078 0.32782
0.14083 0.32769
0.14089 0.32756
0.14094 0.32742
0.141 0.32729
0.14106 0.32716
0.14111 0.32703
0.14117 0.32689
0.14122 0.32676
0.14128 0.32663
0.14133 0.3265
0.14139 0.32636
0.14144 0.32623
0.1415 0.3261
0.14156 0.32597
0.14161 0.32583
0.14167 0.3257
0.14172 0.32557
0.14178 0.32544
0.14183 0.32531
0.14189 0.32517
0.14194 0.32504
0.142 0.32491
0.14206 0.32478
0.14211 0.32464
0.14217 0.32451
0.14222 0.32438
0.14228 0.32425
0.14233 0.32412
0.14239 0.32399
0.14244 0.32385
0.1425 0.32372
0.14256 0.32359
0.14261 0.32346
0.14267 0.32333
0.14272 0.32319
0.14278 0.32306
0.14283 0.32293
0.14289 0.3228
0.14294 0.32267
0.143 0.32254
0.14306 0.3224
0.14311 0.32227
0.14317 0.32214
0.14322 0.32201
0.14328 0.32188
0.14333 0.32175
0.14339 0.32162
0.14344 0.32148
0.1435 0.32135
0.14356 0.32122
0.14361 0.32109
0.14367 0.32096
0.14372 0.32083
0.14378 0.3207
0.14383 0.32056
0.14389 0.32043
0.14394 0.3203
0.144 0.32017
0.14406 0.32004
0.14411 0.31991
0.14417 0.31978
0.14422 0.31965
0.14428 0.31952
0.14433 0.31939
0.14439 0.31925
0.14444 0.31912
0.1445 0.31899
0.14456 0.31886
0.14461 0.31873
0.14467 0.3186
0.14472 0.31847
0.14478 0.31834
0.14483 0.31821
0.14489 0.31808
0.14494 0.31795
0.145 0.31781
0.14506 0.31768
0.14511 0.31755
0.14517 0.31742
0.14522 0.31729
0.14528 0.31716
0.14533 0.31703
0.14539 0.3169
0.14544 0.31677
0.1455 0.31664
0.14556 0.31651
0.14561 0.31638
0.14567 0.31625
0.14572 0.31612
0.14578 0.31599
0.14583 0.31586
0.14589 0.31573
0.14594 0.3156
0.146 0.31547
0.14606 0.31534
0.14611 0.31521
0.14617 0.31508
0.14622 0.31495
0.14628 0.31482
0.14633 0.31469
0.14639 0.31456
0.14644 0.31443
0.1465 0.3143
0.14656 0.31417
0.14661 0.31404
0.14667 0.31391
0.14672 0.31378
0.14678 0.31365
0.14683 0.31352
0.14689 0.31339
0.14694 0.31326
0.147 0.31313
0.14706 0.313
0.14711 0.31287
0.14717 0.31274
0.14722 0.31261
0.14728 0.31248
0.14733 0.31235
0.14739 0.31222
0.14744 0.31209
0.1475 0.31196
0.14756 0.31183
0.14761 0.3117
0.14767 0.31157
0.14772 0.31144
0.14778 0.31131
0.14783 0.31118
0.14789 0.31105
0.14794 0.31092
0.148 0.31079
0.14806 0.31066
0.14811 0.31054
0.14817 0.31041
0.14822 0.31028
0.14828 0.31015
0.14833 0.31002
0.14839 0.30989
0.14844 0.30976
0.1485 0.30963
0.14856 0.3095
0.14861 0.30937
0.14867 0.30924
0.14872 0.30911
0.14878 0.30899
0.14883 0.30886
0.14889 0.30873
0.14894 0.3086
0.149 0.30847
0.14906 0.30834
0.14911 0.30821
0.14917 0.30808
0.14922 0.30795
0.14928 0.30783
0.14933 0.3077
0.14939 0.30757
0.14944 0.30744
0.1495 0.30731
0.14956 0.30718
0.14961 0.30705
0.14967 0.30692
0.14972 0.3068
0.14978 0.30667
0.14983 0.30654
0.14989 0.30641
0.14994 0.30628
0.15 0.30615
0.15006 0.30602
0.15011 0.3059
0.15017 0.30577
0.15022 0.30564
0.15028 0.30551
0.15033 0.30538
0.15039 0.30525
0.15044 0.30513
0.1505 0.305
0.15056 0.30487
0.15061 0.30474
0.15067 0.30461
0.15072 0.30448
0.15078 0.30436
0.15083 0.30423
0.15089 0.3041
0.15094 0.30397
0.151 0.30384
0.15106 0.30372
0.15111 0.30359
0.15117 0.30346
0.15122 0.30333
0.15128 0.3032
0.15133 0.30308
0.15139 0.30295
0.15144 0.30282
0.1515 0.30269
0.15156 0.30256
0.15161 0.30244
0.15167 0.30231
0.15172 0.30218
0.15178 0.30205
0.15183 0.30193
0.15189 0.3018
0.15194 0.30167
0.152 0.30154
0.15206 0.30141
0.15211 0.30129
0.15217 0.30116
0.15222 0.30103
0.15228 0.3009
0.15233 0.30078
0.15239 0.30065
0.15244 0.30052
0.1525 0.30039
0.15256 0.30027
0.15261 0.30014
0.15267 0.30001
0.15272 0.29989
0.15278 0.29976
0.15283 0.29963
0.15289 0.2995
0.15294 0.29938
0.153 0.29925
0.15306 0.29912
0.15311 0.29899
0.15317 0.29887
0.15322 0.29874
0.15328 0.29861
0.15333 0.29849
0.15339 0.29836
0.15344 0.29823
0.1535 0.2981
0.15356 0.29798
0.15361 0.29785
0.15367 0.29772
0.15372 0.2976
0.15378 0.29747
0.15383 0.29734
0.15389 0.29722
0.15394 0.29709
0.154 0.29696
0.15406 0.29684
0.15411 0.29671
0.15417 0.29658
0.15422 0.29646
0.15428 0.29633
0.15433 0.2962
0.15439 0.29608
0.15444 0.29595
0.1545 0.29582
0.15456 0.2957
0.15461 0.29557
0.15467 0.29544
0.15472 0.29532
0.15478 0.29519
0.15483 0.29506
0.15489 0.29494
0.15494 0.29481
0.155 0.29468
0.15506 0.29456
0.15511 0.29443
0.15517 0.2943
0.15522 0.29418
0.15528 0.29405
0.15533 0.29393
0.15539 0.2938
0.15544 0.29367
0.1555 0.29355
0.15556 0.29342
0.15561 0.29329
0.15567 0.29317
0.15572 0.29304
0.15578 0.29292
0.15583 0.29279
0.15589 0.29266
0.15594 0.29254
0.156 0.29241
0.15606 0.29229
0.15611 0.29216
0.15617 0.29203
0.15622 0.29191
0.15628 0.29178
0.15633 0.29166
0.15639 0.29153
0.15644 0.2914
0.1565 0.29128
0.15656 0.29115
0.15661 0.29103
0.15667 0.2909
0.15672 0.29078
0.15678 0.29065
0.15683 0.29052
0.15689 0.2904
0.15694 0.29027
0.157 0.29015
0.15706 0.29002
0.15711 0.2899
0.15717 0.28977
0.15722 0.28965
0.15728 0.28952
0.15733 0.28939
0.15739 0.28927
0.15744 0.28914
0.1575 0.28902
0.15756 0.28889
0.15761 0.28877
0.15767 0.28864
0.15772 0.28852
0.15778 0.28839
0.15783 0.28827
0.15789 0.28814
0.15794 0.28802
0.158 0.28789
0.15806 0.28777
0.15811 0.28764
0.15817 0.28752
0.15822 0.28739
0.15828 0.28726
0.15833 0.28714
0.15839 0.28701
0.15844 0.28689
0.1585 0.28676
0.15856 0.28664
0.15861 0.28651
0.15867 0.28639
0.15872 0.28626
0.15878 0.28614
0.15883 0.28602
0.15889 0.28589
0.15894 0.28577
0.159 0.28564
0.15906 0.28552
0.15911 0.28539
0.15917 0.28527
0.15922 0.28514
0.15928 0.28502
0.15933 0.28489
0.15939 0.28477
0.15944 0.28464
0.1595 0.28452
0.15956 0.28439
0.15961 0.28427
0.15967 0.28414
0.15972 0.28402
0.15978 0.2839
0.15983 0.28377
0.15989 0.28365
0.15994 0.28352
0.16 0.2834
0.16006 0.28327
0.16011 0.28315
0.16017 0.28302
0.16022 0.2829
0.16028 0.28278
0.16033 0.28265
0.16039 0.28253
0.16044 0.2824
0.1605 0.28228
0.16056 0.28215
0.16061 0.28203
0.16067 0.28191
0.16072 0.28178
0.16078 0.28166
0.16083 0.28153
0.16089 0.28141
0.16094 0.28129
0.161 0.28116
0.16106 0.28104
0.16111 0.28091
0.16117 0.28079
0.16122 0.28067
0.16128 0.28054
0.16133 0.28042
0.16139 0.28029
0.16144 0.28017
0.1615 0.28005
0.16156 0.27992
0.16161 0.2798
0.16167 0.27968
0.16172 0.27955
0.16178 0.27943
0.16183 0.2793
0.16189 0.27918
0.16194 0.27906
0.162 0.27893
0.16206 0.27881
0.16211 0.27869
0.16217 0.27856
0.16222 0.27844
0.16228 0.27831
0.16233 0.27819
0.16239 0.27807
0.16244 0.27794
0.1625 0.27782
0.16256 0.2777
0.16261 0.27757
0.16267 0.27745
0.16272 0.27733
0.16278 0.2772
0.16283 0.27708
0.16289 0.27696
0.16294 0.27683
0.163 0.27671
0.16306 0.27659
0.16311 0.27646
0.16317 0.27634
0.16322 0.27622
0.16328 0.27609
0.16333 0.27597
0.16339 0.27585
0.16344 0.27573
0.1635 0.2756
0.16356 0.27548
0.16361 0.27536
0.16367 0.27523
0.16372 0.27511
0.16378 0.27499
0.16383 0.27486
0.16389 0.27474
0.16394 0.27462
0.164 0.2745
0.16406 0.27437
0.16411 0.27425
0.16417 0.27413
0.16422 0.274
0.16428 0.27388
0.16433 0.27376
0.16439 0.27364
0.16444 0.27351
0.1645 0.27339
0.16456 0.27327
0.16461 0.27315
0.16467 0.27302
0.16472 0.2729
0.16478 0.27278
0.16483 0.27265
0.16489 0.27253
0.16494 0.27241
0.165 0.27229
0.16506 0.27216
0.16511 0.27204
0.16517 0.27192
0.16522 0.2718
0.16528 0.27167
0.16533 0.27155
0.16539 0.27143
0.16544 0.27131
0.1655 0.27119
0.16556 0.27106
0.16561 0.27094
0.16567 0.27082
0.16572 0.2707
0.16578 0.27057
0.16583 0.27045
0.16589 0.27033
0.16594 0.27021
0.166 0.27009
0.16606 0.26996
0.16611 0.26984
0.16617 0.26972
0.16622 0.2696
0.16628 0.26947
0.16633 0.26935
0.16639 0.26923
0.16644 0.26911
0.1665 0.26899
0.16656 0.26886
0.16661 0.26874
0.16667 0.26862
0.16672 0.2685
0.16678 0.26838
0.16683 0.26826
0.16689 0.26813
0.16694 0.26801
0.167 0.26789
0.16706 0.26777
0.16711 0.26765
0.16717 0.26752
0.16722 0.2674
0.16728 0.26728
0.16733 0.26716
0.16739 0.26704
0.16744 0.26692
0.1675 0.26679
0.16756 0.26667
0.16761 0.26655
0.16767 0.26643
0.16772 0.26631
0.16778 0.26619
0.16783 0.26607
0.16789 0.26594
0.16794 0.26582
0.168 0.2657
0.16806 0.26558
0.16811 0.26546
0.16817 0.26534
0.16822 0.26522
0.16828 0.26509
0.16833 0.26497
0.16839 0.26485
0.16844 0.26473
0.1685 0.26461
0.16856 0.26449
0.16861 0.26437
0.16867 0.26425
0.16872 0.26412
0.16878 0.264
0.16883 0.26388
0.16889 0.26376
0.16894 0.26364
0.169 0.26352
0.16906 0.2634
0.16911 0.26328
0.16917 0.26316
0.16922 0.26303
0.16928 0.26291
0.16933 0.26279
0.16939 0.26267
0.16944 0.26255
0.1695 0.26243
0.16956 0.26231
0.16961 0.26219
0.16967 0.26207
0.16972 0.26195
0.16978 0.26183
0.16983 0.26171
0.16989 0.26158
0.16994 0.26146
0.17 0.26134
0.17006 0.26122
0.17011 0.2611
0.17017 0.26098
0.17022 0.26086
0.17028 0.26074
0.17033 0.26062
0.17039 0.2605
0.17044 0.26038
0.1705 0.26026
0.17056 0.26014
0.17061 0.26002
0.17067 0.2599
0.17072 0.25978
0.17078 0.25966
0.17083 0.25954
0.17089 0.25941
0.17094 0.25929
0.171 0.25917
0.17106 0.25905
0.17111 0.25893
0.17117 0.25881
0.17122 0.25869
0.17128 0.25857
0.17133 0.25845
0.17139 0.25833
0.17144 0.25821
0.1715 0.25809
0.17156 0.25797
0.17161 0.25785
0.17167 0.25773
0.17172 0.25761
0.17178 0.25749
0.17183 0.25737
0.17189 0.25725
0.17194 0.25713
0.172 0.25701
0.17206 0.25689
0.17211 0.25677
0.17217 0.25665
0.17222 0.25653
0.17228 0.25641
0.17233 0.25629
0.17239 0.25617
0.17244 0.25605
0.1725 0.25593
0.17256 0.25581
0.17261 0.25569
0.17267 0.25557
0.17272 0.25545
0.17278 0.25533
0.17283 0.25521
0.17289 0.25509
0.17294 0.25497
0.173 0.25485
0.17306 0.25473
0.17311 0.25461
0.17317 0.2545
0.17322 0.25438
0.17328 0.25426
0.17333 0.25414
0.17339 0.25402
0.17344 0.2539
0.1735 0.25378
0.17356 0.25366
0.17361 0.25354
0.17367 0.25342
0.17372 0.2533
0.17378 0.25318
0.17383 0.25306
0.17389 0.25294
0.17394 0.25282
0.174 0.2527
0.17406 0.25258
0.17411 0.25247
0.17417 0.25235
0.17422 0.25223
0.17428 0.25211
0.17433 0.25199
0.17439 0.25187
0.17444 0.25175
0.1745 0.25163
0.17456 0.25151
0.17461 0.25139
0.17467 0.25127
0.17472 0.25115
0.17478 0.25104
0.17483 0.25092
0.17489 0.2508
0.17494 0.25068
0.175 0.25056
0.17506 0.25044
0.17511 0.25032
0.17517 0.2502
0.17522 0.25008
0.17528 0.24996
0.17533 0.24985
0.17539 0.24973
0.17544 0.24961
0.1755 0.24949
0.17556 0.24937
0.17561 0.24925
0.17567 0.24913
0.17572 0.24901
0.17578 0.2489
0.17583 0.24878
0.17589 0.24866
0.17594 0.24854
0.176 0.24842
0.17606 0.2483
0.17611 0.24818
0.17617 0.24807
0.17622 0.24795
0.17628 0.24783
0.17633 0.24771
0.17639 0.24759
0.17644 0.24747
0.1765 0.24735
0.17656 0.24724
0.17661 0.24712
0.17667 0.247
0.17672 0.24688
0.17678 0.24676
0.17683 0.24664
0.17689 0.24653
0.17694 0.24641
0.177 0.24629
0.17706 0.24617
0.17711 0.24605
0.17717 0.24593
0.17722 0.24582
0.17728 0.2457
0.17733 0.24558
0.17739 0.24546
0.17744 0.24534
0.1775 0.24523
0.17756 0.24511
0.17761 0.24499
0.17767 0.24487
0.17772 0.24475
0.17778 0.24463
0.17783 0.24452
0.17789 0.2444
0.17794 0.24428
0.178 0.24416
0.17806 0.24404
0.17811 0.24393
0.17817 0.24381
0.17822 0.24369
0.17828 0.24357
0.17833 0.24346
0.17839 0.24334
0.17844 0.24322
0.1785 0.2431
0.17856 0.24298
0.17861 0.24287
0.17867 0.24275
0.17872 0.24263
0.17878 0.24251
0.17883 0.2424
0.17889 0.24228
0.17894 0.24216
0.179 0.24204
0.17906 0.24193
0.17911 0.24181
0.17917 0.24169
0.17922 0.24157
0.17928 0.24145
0.17933 0.24134
0.17939 0.24122
0.17944 0.2411
0.1795 0.24098
0.17956 0.24087
0.17961 0.24075
0.17967 0.24063
0.17972 0.24052
0.17978 0.2404
0.17983 0.24028
0.17989 0.24016
0.17994 0.24005
0.18 0.23993
0.18006 0.23981
0.18011 0.23969
0.18017 0.23958
0.18022 0.23946
0.18028 0.23934
0.18033 0.23923
0.18039 0.23911
0.18044 0.23899
0.1805 0.23887
0.18056 0.23876
0.18061 0.23864
0.18067 0.23852
0.18072 0.23841
0.18078 0.23829
0.18083 0.23817
0.18089 0.23805
0.18094 0.23794
0.181 0.23782
0.18106 0.2377
0.18111 0.23759
0.18117 0.23747
0.18122 0.23735
0.18128 0.23724
0.18133 0.23712
0.18139 0.237
0.18144 0.23688
0.1815 0.23677
0.18156 0.23665
0.18161 0.23653
0.18167 0.23642
0.18172 0.2363
0.18178 0.23618
0.18183 0.23607
0.18189 0.23595
0.18194 0.23583
0.182 0.23572
0.18206 0.2356
0.18211 0.23548
0.18217 0.23537
0.18222 0.23525
0.18228 0.23513
0.18233 0.23502
0.18239 0.2349
0.18244 0.23478
0.1825 0.23467
0.18256 0.23455
0.18261 0.23444
0.18267 0.23432
0.18272 0.2342
0.18278 0.23409
0.18283 0.23397
0.18289 0.23385
0.18294 0.23374
0.183 0.23362
0.18306 0.2335
0.18311 0.23339
0.18317 0.23327
0.18322 0.23316
0.18328 0.23304
0.18333 0.23292
0.18339 0.23281
0.18344 0.23269
0.1835 0.23257
0.18356 0.23246
0.18361 0.23234
0.18367 0.23223
0.18372 0.23211
0.18378 0.23199
0.18383 0.23188
0.18389 0.23176
0.18394 0.23165
0.184 0.23153
0.18406 0.23141
0.18411 0.2313
0.18417 0.23118
0.18422 0.23107
0.18428 0.23095
0.18433 0.23083
0.18439 0.23072
0.18444 0.2306
0.1845 0.23049
0.18456 0.23037
0.18461 0.23025
0.18467 0.23014
0.18472 0.23002
0.18478 0.22991
0.18483 0.22979
0.18489 0.22968
0.18494 0.22956
0.185 0.22944
0.18506 0.22933
0.18511 0.22921
0.18517 0.2291
0.18522 0.22898
0.18528 0.22887
0.18533 0.22875
0.18539 0.22863
0.18544 0.22852
0.1855 0.2284
0.18556 0.22829
0.18561 0.22817
0.18567 0.22806
0.18572 0.22794
0.18578 0.22783
0.18583 0.22771
0.18589 0.2276
0.18594 0.22748
0.186 0.22736
0.18606 0.22725
0.18611 0.22713
0.18617 0.22702
0.18622 0.2269
0.18628 0.22679
0.18633 0.22667
0.18639 0.22656
0.18644 0.22644
0.1865 0.22633
0.18656 0.22621
0.18661 0.2261
0.18667 0.22598
0.18672 0.22587
0.18678 0.22575
0.18683 0.22564
0.18689 0.22552
0.18694 0.22541
0.187 0.22529
0.18706 0.22518
0.18711 0.22506
0.18717 0.22495
0.18722 0.22483
0.18728 0.22472
0.18733 0.2246
0.18739 0.22449
0.18744 0.22437
0.1875 0.22426
0.18756 0.22414
0.18761 0.22403
0.18767 0.22391
0.18772 0.2238
0.18778 0.22368
0.18783 0.22357
0.18789 0.22345
0.18794 0.22334
0.188 0.22322
0.18806 0.22311
0.18811 0.22299
0.18817 0.22288
0.18822 0.22276
0.18828 0.22265
0.18833 0.22253
0.18839 0.22242
0.18844 0.2223
0.1885 0.22219
0.18856 0.22207
0.18861 0.22196
0.18867 0.22185
0.18872 0.22173
0.18878 0.22162
0.18883 0.2215
0.18889 0.22139
0.18894 0.22127
0.189 0.22116
0.18906 0.22104
0.18911 0.22093
0.18917 0.22082
0.18922 0.2207
0.18928 0.22059
0.18933 0.22047
0.18939 0.22036
0.18944 0.22024
0.1895 0.22013
0.18956 0.22001
0.18961 0.2199
0.18967 0.21979
0.18972 0.21967
0.18978 0.21956
0.18983 0.21944
0.18989 0.21933
0.18994 0.21921
0.19 0.2191
0.19006 0.21899
0.19011 0.21887
0.19017 0.21876
0.19022 0.21864
0.19028 0.21853
0.19033 0.21842
0.19039 0.2183
0.19044 0.21819
0.1905 0.21807
0.19056 0.21796
0.19061 0.21785
0.19067 0.21773
0.19072 0.21762
0.19078 0.2175
0.19083 0.21739
0.19089 0.21728
0.19094 0.21716
0.191 0.21705
0.19106 0.21693
0.19111 0.21682
0.19117 0.21671
0.19122 0.21659
0.19128 0.21648
0.19133 0.21637
0.19139 0.21625
0.19144 0.21614
0.1915 0.21602
0.19156 0.21591
0.19161 0.2158
0.19167 0.21568
0.19172 0.21557
0.19178 0.21546
0.19183 0.21534
0.19189 0.21523
0.19194 0.21512
0.192 0.215
0.19206 0.21489
0.19211 0.21477
0.19217 0.21466
0.19222 0.21455
0.19228 0.21443
0.19233 0.21432
0.19239 0.21421
0.19244 0.21409
0.1925 0.21398
0.19256 0.21387
0.19261 0.21375
0.19267 0.21364
0.19272 0.21353
0.19278 0.21341
0.19283 0.2133
0.19289 0.21319
0.19294 0.21307
0.193 0.21296
0.19306 0.21285
0.19311 0.21273
0.19317 0.21262
0.19322 0.21251
0.19328 0.21239
0.19333 0.21228
0.19339 0.21217
0.19344 0.21205
0.1935 0.21194
0.19356 0.21183
0.19361 0.21171
0.19367 0.2116
0.19372 0.21149
0.19378 0.21138
0.19383 0.21126
0.19389 0.21115
0.19394 0.21104
0.194 0.21092
0.19406 0.21081
0.19411 0.2107
0.19417 0.21058
0.19422 0.21047
0.19428 0.21036
0.19433 0.21025
0.19439 0.21013
0.19444 0.21002
0.1945 0.20991
0.19456 0.20979
0.19461 0.20968
0.19467 0.20957
0.19472 0.20946
0.19478 0.20934
0.19483 0.20923
0.19489 0.20912
0.19494 0.20901
0.195 0.20889
0.19506 0.20878
0.19511 0.20867
0.19517 0.20855
0.19522 0.20844
0.19528 0.20833
0.19533 0.20822
0.19539 0.2081
0.19544 0.20799
0.1955 0.20788
0.19556 0.20777
0.19561 0.20765
0.19567 0.20754
0.19572 0.20743
0.19578 0.20732
0.19583 0.2072
0.19589 0.20709
0.19594 0.20698
0.196 0.20687
0.19606 0.20675
0.19611 0.20664
0.19617 0.20653
0.19622 0.20642
0.19628 0.2063
0.19633 0.20619
0.19639 0.20608
0.19644 0.20597
0.1965 0.20586
0.19656 0.20574
0.19661 0.20563
0.19667 0.20552
0.19672 0.20541
0.19678 0.20529
0.19683 0.20518
0.19689 0.20507
0.19694 0.20496
0.197 0.20485
0.19706 0.20473
0.19711 0.20462
0.19717 0.20451
0.19722 0.2044
0.19728 0.20429
0.19733 0.20417
0.19739 0.20406
0.19744 0.20395
0.1975 0.20384
0.19756 0.20373
0.19761 0.20361
0.19767 0.2035
0.19772 0.20339
0.19778 0.20328
0.19783 0.20317
0.19789 0.20305
0.19794 0.20294
0.198 0.20283
0.19806 0.20272
0.19811 0.20261
0.19817 0.20249
0.19822 0.20238
0.19828 0.20227
0.19833 0.20216
0.19839 0.20205
0.19844 0.20194
0.1985 0.20182
0.19856 0.20171
0.19861 0.2016
0.19867 0.20149
0.19872 0.20138
0.19878 0.20127
0.19883 0.20115
0.19889 0.20104
0.19894 0.20093
0.199 0.20082
0.19906 0.20071
0.19911 0.2006
0.19917 0.20049
0.19922 0.20037
0.19928 0.20026
0.19933 0.20015
0.19939 0.20004
0.19944 0.19993
0.1995 0.19982
0.19956 0.1997
0.19961 0.19959
0.19967 0.19948
0.19972 0.19937
0.19978 0.19926
0.19983 0.19915
0.19989 0.19904
0.19994 0.19893
0.2 0.19881
0.20006 0.1987
0.20011 0.19859
0.20017 0.19848
0.20022 0.19837
0.20028 0.19826
0.20033 0.19815
0.20039 0.19804
0.20044 0.19792
0.2005 0.19781
0.20056 0.1977
0.20061 0.19759
0.20067 0.19748
0.20072 0.19737
0.20078 0.19726
0.20083 0.19715
0.20089 0.19704
0.20094 0.19692
0.201 0.19681
0.20106 0.1967
0.20111 0.19659
0.20117 0.19648
0.20122 0.19637
0.20128 0.19626
0.20133 0.19615
0.20139 0.19604
0.20144 0.19593
0.2015 0.19582
0.20156 0.1957
0.20161 0.19559
0.20167 0.19548
0.20172 0.19537
0.20178 0.19526
0.20183 0.19515
0.20189 0.19504
0.20194 0.19493
0.202 0.19482
0.20206 0.19471
0.20211 0.1946
0.20217 0.19449
0.20222 0.19438
0.20228 0.19426
0.20233 0.19415
0.20239 0.19404
0.20244 0.19393
0.2025 0.19382
0.20256 0.19371
0.20261 0.1936
0.20267 0.19349
0.20272 0.19338
0.20278 0.19327
0.20283 0.19316
0.20289 0.19305
0.20294 0.19294
0.203 0.19283
0.20306 0.19272
0.20311 0.19261
0.20317 0.1925
0.20322 0.19239
0.20328 0.19228
0.20333 0.19217
0.20339 0.19205
0.20344 0.19194
0.2035 0.19183
0.20356 0.19172
0.20361 0.19161
0.20367 0.1915
0.20372 0.19139
0.20378 0.19128
0.20383 0.19117
0.20389 0.19106
0.20394 0.19095
0.204 0.19084
0.20406 0.19073
0.20411 0.19062
0.20417 0.19051
0.20422 0.1904
0.20428 0.19029
0.20433 0.19018
0.20439 0.19007
0.20444 0.18996
0.2045 0.18985
0.20456 0.18974
0.20461 0.18963
0.20467 0.18952
0.20472 0.18941
0.20478 0.1893
0.20483 0.18919
0.20489 0.18908
0.20494 0.18897
0.205 0.18886
0.20506 0.18875
0.20511 0.18864
0.20517 0.18853
0.20522 0.18842
0.20528 0.18831
0.20533 0.1882
0.20539 0.18809
0.20544 0.18798
0.2055 0.18787
0.20556 0.18776
0.20561 0.18765
0.20567 0.18754
0.20572 0.18743
0.20578 0.18732
0.20583 0.18721
0.20589 0.1871
0.20594 0.18699
0.206 0.18689
0.20606 0.18678
0.20611 0.18667
0.20617 0.18656
0.20622 0.18645
0.20628 0.18634
0.20633 0.18623
0.20639 0.18612
0.20644 0.18601
0.2065 0.1859
0.20656 0.18579
0.20661 0.18568
0.20667 0.18557
0.20672 0.18546
0.20678 0.18535
0.20683 0.18524
0.20689 0.18513
0.20694 0.18502
0.207 0.18491
0.20706 0.1848
0.20711 0.1847
0.20717 0.18459
0.20722 0.18448
0.20728 0.18437
0.20733 0.18426
0.20739 0.18415
0.20744 0.18404
0.2075 0.18393
0.20756 0.18382
0.20761 0.18371
0.20767 0.1836
0.20772 0.18349
0.20778 0.18338
0.20783 0.18328
0.20789 0.18317
0.20794 0.18306
0.208 0.18295
0.20806 0.18284
0.20811 0.18273
0.20817 0.18262
0.20822 0.18251
0.20828 0.1824
0.20833 0.18229
0.20839 0.18218
0.20844 0.18208
0.2085 0.18197
0.20856 0.18186
0.20861 0.18175
0.20867 0.18164
0.20872 0.18153
0.20878 0.18142
0.20883 0.18131
0.20889 0.1812
0.20894 0.18109
0.209 0.18099
0.20906 0.18088
0.20911 0.18077
0.20917 0.18066
0.20922 0.18055
0.20928 0.18044
0.20933 0.18033
0.20939 0.18022
0.20944 0.18012
0.2095 0.18001
0.20956 0.1799
0.20961 0.17979
0.20967 0.17968
0.20972 0.17957
0.20978 0.17946
0.20983 0.17935
0.20989 0.17925
0.20994 0.17914
0.21 0.17903
0.21006 0.17892
0.21011 0.17881
0.21017 0.1787
0.21022 0.17859
0.21028 0.17849
0.21033 0.17838
0.21039 0.17827
0.21044 0.17816
0.2105 0.17805
0.21056 0.17794
0.21061 0.17784
0.21067 0.17773
0.21072 0.17762
0.21078 0.17751
0.21083 0.1774
0.21089 0.17729
0.21094 0.17718
0.211 0.17708
0.21106 0.17697
0.21111 0.17686
0.21117 0.17675
0.21122 0.17664
0.21128 0.17654
0.21133 0.17643
0.21139 0.17632
0.21144 0.17621
0.2115 0.1761
0.21156 0.17599
0.21161 0.17589
0.21167 0.17578
0.21172 0.17567
0.21178 0.17556
0.21183 0.17545
0.21189 0.17535
0.21194 0.17524
0.212 0.17513
0.21206 0.17502
0.21211 0.17491
0.21217 0.1748
0.21222 0.1747
0.21228 0.17459
0.21233 0.17448
0.21239 0.17437
0.21244 0.17426
0.2125 0.17416
0.21256 0.17405
0.21261 0.17394
0.21267 0.17383
0.21272 0.17372
0.21278 0.17362
0.21283 0.17351
0.21289 0.1734
0.21294 0.17329
0.213 0.17319
0.21306 0.17308
0.21311 0.17297
0.21317 0.17286
0.21322 0.17275
0.21328 0.17265
0.21333 0.17254
0.21339 0.17243
0.21344 0.17232
0.2135 0.17222
0.21356 0.17211
0.21361 0.172
0.21367 0.17189
0.21372 0.17179
0.21378 0.17168
0.21383 0.17157
0.21389 0.17146
0.21394 0.17135
0.214 0.17125
0.21406 0.17114
0.21411 0.17103
0.21417 0.17092
0.21422 0.17082
0.21428 0.17071
0.21433 0.1706
0.21439 0.17049
0.21444 0.17039
0.2145 0.17028
0.21456 0.17017
0.21461 0.17006
0.21467 0.16996
0.21472 0.16985
0.21478 0.16974
0.21483 0.16964
0.21489 0.16953
0.21494 0.16942
0.215 0.16931
0.21506 0.16921
0.21511 0.1691
0.21517 0.16899
0.21522 0.16888
0.21528 0.16878
0.21533 0.16867
0.21539 0.16856
0.21544 0.16845
0.2155 0.16835
0.21556 0.16824
0.21561 0.16813
0.21567 0.16803
0.21572 0.16792
0.21578 0.16781
0.21583 0.1677
0.21589 0.1676
0.21594 0.16749
0.216 0.16738
0.21606 0.16728
0.21611 0.16717
0.21617 0.16706
0.21622 0.16696
0.21628 0.16685
0.21633 0.16674
0.21639 0.16663
0.21644 0.16653
0.2165 0.16642
0.21656 0.16631
0.21661 0.16621
0.21667 0.1661
0.21672 0.16599
0.21678 0.16589
0.21683 0.16578
0.21689 0.16567
0.21694 0.16557
0.217 0.16546
0.21706 0.16535
0.21711 0.16524
0.21717 0.16514
0.21722 0.16503
0.21728 0.16492
0.21733 0.16482
0.21739 0.16471
0.21744 0.1646
0.2175 0.1645
0.21756 0.16439
0.21761 0.16428
0.21767 0.16418
0.21772 0.16407
0.21778 0.16396
0.21783 0.16386
0.21789 0.16375
0.21794 0.16364
0.218 0.16354
0.21806 0.16343
0.21811 0.16332
0.21817 0.16322
0.21822 0.16311
0.21828 0.163
0.21833 0.1629
0.21839 0.16279
0.21844 0.16269
0.2185 0.16258
0.21856 0.16247
0.21861 0.16237
0.21867 0.16226
0.21872 0.16215
0.21878 0.16205
0.21883 0.16194
0.21889 0.16183
0.21894 0.16173
0.219 0.16162
0.21906 0.16151
0.21911 0.16141
0.21917 0.1613
0.21922 0.1612
0.21928 0.16109
0.21933 0.16098
0.21939 0.16088
0.21944 0.16077
0.2195 0.16066
0.21956 0.16056
0.21961 0.16045
0.21967 0.16035
0.21972 0.16024
0.21978 0.16013
0.21983 0.16003
0.21989 0.15992
0.21994 0.15982
0.22 0.15971
0.22006 0.1596
0.22011 0.1595
0.22017 0.15939
0.22022 0.15929
0.22028 0.15918
0.22033 0.15907
0.22039 0.15897
0.22044 0.15886
0.2205 0.15876
0.22056 0.15865
0.22061 0.15854
0.22067 0.15844
0.22072 0.15833
0.22078 0.15823
0.22083 0.15812
0.22089 0.15801
0.22094 0.15791
0.221 0.1578
0.22106 0.1577
0.22111 0.15759
0.22117 0.15748
0.22122 0.15738
0.22128 0.15727
0.22133 0.15717
0.22139 0.15706
0.22144 0.15696
0.2215 0.15685
0.22156 0.15674
0.22161 0.15664
0.22167 0.15653
0.22172 0.15643
0.22178 0.15632
0.22183 0.15622
0.22189 0.15611
0.22194 0.156
0.222 0.1559
0.22206 0.15579
0.22211 0.15569
0.22217 0.15558
0.22222 0.15548
0.22228 0.15537
0.22233 0.15527
0.22239 0.15516
0.22244 0.15505
0.2225 0.15495
0.22256 0.15484
0.22261 0.15474
0.22267 0.15463
0.22272 0.15453
0.22278 0.15442
0.22283 0.15432
0.22289 0.15421
0.22294 0.1541
0.223 0.154
0.22306 0.15389
0.22311 0.15379
0.22317 0.15368
0.22322 0.15358
0.22328 0.15347
0.22333 0.15337
0.22339 0.15326
0.22344 0.15316
0.2235 0.15305
0.22356 0.15295
0.22361 0.15284
0.22367 0.15274
0.22372 0.15263
0.22378 0.15253
0.22383 0.15242
0.22389 0.15232
0.22394 0.15221
0.224 0.1521
0.22406 0.152
0.22411 0.15189
0.22417 0.15179
0.22422 0.15168
0.22428 0.15158
0.22433 0.15147
0.22439 0.15137
0.22444 0.15126
0.2245 0.15116
0.22456 0.15105
0.22461 0.15095
0.22467 0.15084
0.22472 0.15074
0.22478 0.15063
0.22483 0.15053
0.22489 0.15042
0.22494 0.15032
0.225 0.15021
0.22506 0.15011
0.22511 0.15
0.22517 0.1499
0.22522 0.14979
0.22528 0.14969
0.22533 0.14958
0.22539 0.14948
0.22544 0.14938
0.2255 0.14927
0.22556 0.14917
0.22561 0.14906
0.22567 0.14896
0.22572 0.14885
0.22578 0.14875
0.22583 0.14864
0.22589 0.14854
0.22594 0.14843
0.226 0.14833
0.22606 0.14822
0.22611 0.14812
0.22617 0.14801
0.22622 0.14791
0.22628 0.1478
0.22633 0.1477
0.22639 0.1476
0.22644 0.14749
0.2265 0.14739
0.22656 0.14728
0.22661 0.14718
0.22667 0.14707
0.22672 0.14697
0.22678 0.14686
0.22683 0.14676
0.22689 0.14665
0.22694 0.14655
0.227 0.14645
0.22706 0.14634
0.22711 0.14624
0.22717 0.14613
0.22722 0.14603
0.22728 0.14592
0.22733 0.14582
0.22739 0.14571
0.22744 0.14561
0.2275 0.14551
0.22756 0.1454
0.22761 0.1453
0.22767 0.14519
0.22772 0.14509
0.22778 0.14498
0.22783 0.14488
0.22789 0.14478
0.22794 0.14467
0.228 0.14457
0.22806 0.14446
0.22811 0.14436
0.22817 0.14426
0.22822 0.14415
0.22828 0.14405
0.22833 0.14394
0.22839 0.14384
0.22844 0.14373
0.2285 0.14363
0.22856 0.14353
0.22861 0.14342
0.22867 0.14332
0.22872 0.14321
0.22878 0.14311
0.22883 0.14301
0.22889 0.1429
0.22894 0.1428
0.229 0.14269
0.22906 0.14259
0.22911 0.14249
0.22917 0.14238
0.22922 0.14228
0.22928 0.14217
0.22933 0.14207
0.22939 0.14197
0.22944 0.14186
0.2295 0.14176
0.22956 0.14165
0.22961 0.14155
0.22967 0.14145
0.22972 0.14134
0.22978 0.14124
0.22983 0.14114
0.22989 0.14103
0.22994 0.14093
0.23 0.14082
0.23006 0.14072
0.23011 0.14062
0.23017 0.14051
0.23022 0.14041
0.23028 0.14031
0.23033 0.1402
0.23039 0.1401
0.23044 0.13999
0.2305 0.13989
0.23056 0.13979
0.23061 0.13968
0.23067 0.13958
0.23072 0.13948
0.23078 0.13937
0.23083 0.13927
0.23089 0.13917
0.23094 0.13906
0.231 0.13896
0.23106 0.13885
0.23111 0.13875
0.23117 0.13865
0.23122 0.13854
0.23128 0.13844
0.23133 0.13834
0.23139 0.13823
0.23144 0.13813
0.2315 0.13803
0.23156 0.13792
0.23161 0.13782
0.23167 0.13772
0.23172 0.13761
0.23178 0.13751
0.23183 0.13741
0.23189 0.1373
0.23194 0.1372
0.232 0.1371
0.23206 0.13699
0.23211 0.13689
0.23217 0.13679
0.23222 0.13668
0.23228 0.13658
0.23233 0.13648
0.23239 0.13637
0.23244 0.13627
0.2325 0.13617
0.23256 0.13606
0.23261 0.13596
0.23267 0.13586
0.23272 0.13575
0.23278 0.13565
0.23283 0.13555
0.23289 0.13545
0.23294 0.13534
0.233 0.13524
0.23306 0.13514
0.23311 0.13503
0.23317 0.13493
0.23322 0.13483
0.23328 0.13472
0.23333 0.13462
0.23339 0.13452
0.23344 0.13441
0.2335 0.13431
0.23356 0.13421
0.23361 0.13411
0.23367 0.134
0.23372 0.1339
0.23378 0.1338
0.23383 0.13369
0.23389 0.13359
0.23394 0.13349
0.234 0.13339
0.23406 0.13328
0.23411 0.13318
0.23417 0.13308
0.23422 0.13297
0.23428 0.13287
0.23433 0.13277
0.23439 0.13267
0.23444 0.13256
0.2345 0.13246
0.23456 0.13236
0.23461 0.13225
0.23467 0.13215
0.23472 0.13205
0.23478 0.13195
0.23483 0.13184
0.23489 0.13174
0.23494 0.13164
0.235 0.13154
0.23506 0.13143
0.23511 0.13133
0.23517 0.13123
0.23522 0.13112
0.23528 0.13102
0.23533 0.13092
0.23539 0.13082
0.23544 0.13071
0.2355 0.13061
0.23556 0.13051
0.23561 0.13041
0.23567 0.1303
0.23572 0.1302
0.23578 0.1301
0.23583 0.13
0.23589 0.12989
0.23594 0.12979
0.236 0.12969
0.23606 0.12959
0.23611 0.12948
0.23617 0.12938
0.23622 0.12928
0.23628 0.12918
0.23633 0.12908
0.23639 0.12897
0.23644 0.12887
0.2365 0.12877
0.23656 0.12867
0.23661 0.12856
0.23667 0.12846
0.23672 0.12836
0.23678 0.12826
0.23683 0.12815
0.23689 0.12805
0.23694 0.12795
0.237 0.12785
0.23706 0.12775
0.23711 0.12764
0.23717 0.12754
0.23722 0.12744
0.23728 0.12734
0.23733 0.12723
0.23739 0.12713
0.23744 0.12703
0.2375 0.12693
0.23756 0.12683
0.23761 0.12672
0.23767 0.12662
0.23772 0.12652
0.23778 0.12642
0.23783 0.12632
0.23789 0.12621
0.23794 0.12611
0.238 0.12601
0.23806 0.12591
0.23811 0.12581
0.23817 0.1257
0.23822 0.1256
0.23828 0.1255
0.23833 0.1254
0.23839 0.1253
0.23844 0.12519
0.2385 0.12509
0.23856 0.12499
0.23861 0.12489
0.23867 0.12479
0.23872 0.12468
0.23878 0.12458
0.23883 0.12448
0.23889 0.12438
0.23894 0.12428
0.239 0.12418
0.23906 0.12407
0.23911 0.12397
0.23917 0.12387
0.23922 0.12377
0.23928 0.12367
0.23933 0.12356
0.23939 0.12346
0.23944 0.12336
0.2395 0.12326
0.23956 0.12316
0.23961 0.12306
0.23967 0.12295
0.23972 0.12285
0.23978 0.12275
0.23983 0.12265
0.23989 0.12255
0.23994 0.12245
0.24 0.12235
0.24006 0.12224
0.24011 0.12214
0.24017 0.12204
0.24022 0.12194
0.24028 0.12184
0.24033 0.12174
0.24039 0.12163
0.24044 0.12153
0.2405 0.12143
0.24056 0.12133
0.24061 0.12123
0.24067 0.12113
0.24072 0.12103
0.24078 0.12092
0.24083 0.12082
0.24089 0.12072
0.24094 0.12062
0.241 0.12052
0.24106 0.12042
0.24111 0.12032
0.24117 0.12021
0.24122 0.12011
0.24128 0.12001
0.24133 0.11991
0.24139 0.11981
0.24144 0.11971
0.2415 0.11961
0.24156 0.11951
0.24161 0.1194
0.24167 0.1193
0.24172 0.1192
0.24178 0.1191
0.24183 0.119
0.24189 0.1189
0.24194 0.1188
0.242 0.1187
0.24206 0.11859
0.24211 0.11849
0.24217 0.11839
0.24222 0.11829
0.24228 0.11819
0.24233 0.11809
0.24239 0.11799
0.24244 0.11789
0.2425 0.11779
0.24256 0.11768
0.24261 0.11758
0.24267 0.11748
0.24272 0.11738
0.24278 0.11728
0.24283 0.11718
0.24289 0.11708
0.24294 0.11698
0.243 0.11688
0.24306 0.11678
0.24311 0.11667
0.24317 0.11657
0.24322 0.11647
0.24328 0.11637
0.24333 0.11627
0.24339 0.11617
0.24344 0.11607
0.2435 0.11597
0.24356 0.11587
0.24361 0.11577
0.24367 0.11567
0.24372 0.11557
0.24378 0.11546
0.24383 0.11536
0.24389 0.11526
0.24394 0.11516
0.244 0.11506
0.24406 0.11496
0.24411 0.11486
0.24417 0.11476
0.24422 0.11466
0.24428 0.11456
0.24433 0.11446
0.24439 0.11436
0.24444 0.11426
0.2445 0.11416
0.24456 0.11405
0.24461 0.11395
0.24467 0.11385
0.24472 0.11375
0.24478 0.11365
0.24483 0.11355
0.24489 0.11345
0.24494 0.11335
0.245 0.11325
0.24506 0.11315
0.24511 0.11305
0.24517 0.11295
0.24522 0.11285
0.24528 0.11275
0.24533 0.11265
0.24539 0.11255
0.24544 0.11245
0.2455 0.11235
0.24556 0.11225
0.24561 0.11214
0.24567 0.11204
0.24572 0.11194
0.24578 0.11184
0.24583 0.11174
0.24589 0.11164
0.24594 0.11154
0.246 0.11144
0.24606 0.11134
0.24611 0.11124
0.24617 0.11114
0.24622 0.11104
0.24628 0.11094
0.24633 0.11084
0.24639 0.11074
0.24644 0.11064
0.2465 0.11054
0.24656 0.11044
0.24661 0.11034
0.24667 0.11024
0.24672 0.11014
0.24678 0.11004
0.24683 0.10994
0.24689 0.10984
0.24694 0.10974
0.247 0.10964
0.24706 0.10954
0.24711 0.10944
0.24717 0.10934
0.24722 0.10924
0.24728 0.10914
0.24733 0.10904
0.24739 0.10894
0.24744 0.10884
0.2475 0.10874
0.24756 0.10864
0.24761 0.10854
0.24767 0.10844
0.24772 0.10834
0.24778 0.10824
0.24783 0.10814
0.24789 0.10804
0.24794 0.10794
0.248 0.10784
0.24806 0.10774
0.24811 0.10764
0.24817 0.10754
0.24822 0.10744
0.24828 0.10734
0.24833 0.10724
0.24839 0.10714
0.24844 0.10704
0.2485 0.10694
0.24856 0.10684
0.24861 0.10674
0.24867 0.10664
0.24872 0.10654
0.24878 0.10644
0.24883 0.10634
0.24889 0.10624
0.24894 0.10614
0.249 0.10604
0.24906 0.10594
0.24911 0.10584
0.24917 0.10574
0.24922 0.10564
0.24928 0.10554
0.24933 0.10544
0.24939 0.10534
0.24944 0.10524
0.2495 0.10514
0.24956 0.10504
0.24961 0.10494
0.24967 0.10484
0.24972 0.10474
0.24978 0.10465
0.24983 0.10455
0.24989 0.10445
0.24994 0.10435
0.25 0.10425
0.25006 0.10415
0.25011 0.10405
0.25017 0.10395
0.25022 0.10385
0.25028 0.10375
0.25033 0.10365
0.25039 0.10355
0.25044 0.10345
0.2505 0.10335
0.25056 0.10325
0.25061 0.10315
0.25067 0.10305
0.25072 0.10295
0.25078 0.10285
0.25083 0.10276
0.25089 0.10266
0.25094 0.10256
0.251 0.10246
0.25106 0.10236
0.25111 0.10226
0.25117 0.10216
0.25122 0.10206
0.25128 0.10196
0.25133 0.10186
0.25139 0.10176
0.25144 0.10166
0.2515 0.10156
0.25156 0.10146
0.25161 0.10137
0.25167 0.10127
0.25172 0.10117
0.25178 0.10107
0.25183 0.10097
0.25189 0.10087
0.25194 0.10077
0.252 0.10067
0.25206 0.10057
0.25211 0.10047
0.25217 0.10037
0.25222 0.10027
0.25228 0.10018
0.25233 0.10008
0.25239 0.099978
0.25244 0.099879
0.2525 0.09978
0.25256 0.099681
0.25261 0.099581
0.25267 0.099482
0.25272 0.099383
0.25278 0.099284
0.25283 0.099186
0.25289 0.099087
0.25294 0.098988
0.253 0.098889
0.25306 0.09879
0.25311 0.098691
0.25317 0.098592
0.25322 0.098493
0.25328 0.098394
0.25333 0.098295
0.25339 0.098196
0.25344 0.098098
0.2535 0.097999
0.25356 0.0979
0.25361 0.097801
0.25367 0.097702
0.25372 0.097603
0.25378 0.097505
0.25383 0.097406
0.25389 0.097307
0.25394 0.097208
0.254 0.09711
0.25406 0.097011
0.25411 0.096912
0.25417 0.096813
0.25422 0.096715
0.25428 0.096616
0.25433 0.096517
0.25439 0.096419
0.25444 0.09632
0.2545 0.096221
0.25456 0.096123
0.25461 0.096024
0.25467 0.095925
0.25472 0.095827
0.25478 0.095728
0.25483 0.09563
0.25489 0.095531
0.25494 0.095433
0.255 0.095334
0.25506 0.095235
0.25511 0.095137
0.25517 0.095038
0.25522 0.09494
0.25528 0.094841
0.25533 0.094743
0.25539 0.094644
0.25544 0.094546
0.2555 0.094447
0.25556 0.094349
0.25561 0.094251
0.25567 0.094152
0.25572 0.094054
0.25578 0.093955
0.25583 0.093857
0.25589 0.093759
0.25594 0.09366
0.256 0.093562
0.25606 0.093464
0.25611 0.093365
0.25617 0.093267
0.25622 0.093169
0.25628 0.09307
0.25633 0.092972
0.25639 0.092874
0.25644 0.092775
0.2565 0.092677
0.25656 0.092579
0.25661 0.092481
0.25667 0.092382
0.25672 0.092284
0.25678 0.092186
0.25683 0.092088
0.25689 0.09199
0.25694 0.091891
0.257 0.091793
0.25706 0.091695
0.25711 0.091597
0.25717 0.091499
0.25722 0.091401
0.25728 0.091303
0.25733 0.091204
0.25739 0.091106
0.25744 0.091008
0.2575 0.09091
0.25756 0.090812
0.25761 0.090714
0.25767 0.090616
0.25772 0.090518
0.25778 0.09042
0.25783 0.090322
0.25789 0.090224
0.25794 0.090126
0.258 0.090028
0.25806 0.08993
0.25811 0.089832
0.25817 0.089734
0.25822 0.089636
0.25828 0.089538
0.25833 0.08944
0.25839 0.089342
0.25844 0.089245
0.2585 0.089147
0.25856 0.089049
0.25861 0.088951
0.25867 0.088853
0.25872 0.088755
0.25878 0.088657
0.25883 0.08856
0.25889 0.088462
0.25894 0.088364
0.259 0.088266
0.25906 0.088168
0.25911 0.088071
0.25917 0.087973
0.25922 0.087875
0.25928 0.087777
0.25933 0.08768
0.25939 0.087582
0.25944 0.087484
0.2595 0.087387
0.25956 0.087289
0.25961 0.087191
0.25967 0.087094
0.25972 0.086996
0.25978 0.086898
0.25983 0.086801
0.25989 0.086703
0.25994 0.086605
0.26 0.086508
0.26006 0.08641
0.26011 0.086313
0.26017 0.086215
0.26022 0.086117
0.26028 0.08602
0.26033 0.085922
0.26039 0.085825
0.26044 0.085727
0.2605 0.08563
0.26056 0.085532
0.26061 0.085435
0.26067 0.085337
0.26072 0.08524
0.26078 0.085142
0.26083 0.085045
0.26089 0.084948
0.26094 0.08485
0.261 0.084753
0.26106 0.084655
0.26111 0.084558
0.26117 0.084461
0.26122 0.084363
0.26128 0.084266
0.26133 0.084168
0.26139 0.084071
0.26144 0.083974
0.2615 0.083876
0.26156 0.083779
0.26161 0.083682
0.26167 0.083585
0.26172 0.083487
0.26178 0.08339
0.26183 0.083293
0.26189 0.083196
0.26194 0.083098
0.262 0.083001
0.26206 0.082904
0.26211 0.082807
0.26217 0.082709
0.26222 0.082612
0.26228 0.082515
0.26233 0.082418
0.26239 0.082321
0.26244 0.082224
0.2625 0.082126
0.26256 0.082029
0.26261 0.081932
0.26267 0.081835
0.26272 0.081738
0.26278 0.081641
0.26283 0.081544
0.26289 0.081447
0.26294 0.08135
0.263 0.081253
0.26306 0.081156
0.26311 0.081059
0.26317 0.080962
0.26322 0.080865
0.26328 0.080768
0.26333 0.080671
0.26339 0.080574
0.26344 0.080477
0.2635 0.08038
0.26356 0.080283
0.26361 0.080186
0.26367 0.080089
0.26372 0.079992
0.26378 0.079895
0.26383 0.079798
0.26389 0.079701
0.26394 0.079605
0.264 0.079508
0.26406 0.079411
0.26411 0.079314
0.26417 0.079217
0.26422 0.07912
0.26428 0.079024
0.26433 0.078927
0.26439 0.07883
0.26444 0.078733
0.2645 0.078636
0.26456 0.07854
0.26461 0.078443
0.26467 0.078346
0.26472 0.078249
0.26478 0.078153
0.26483 0.078056
0.26489 0.077959
0.26494 0.077863
0.265 0.077766
0.26506 0.077669
0.26511 0.077573
0.26517 0.077476
0.26522 0.077379
0.26528 0.077283
0.26533 0.077186
0.26539 0.07709
0.26544 0.076993
0.2655 0.076896
0.26556 0.0768
0.26561 0.076703
0.26567 0.076607
0.26572 0.07651
0.26578 0.076414
0.26583 0.076317
0.26589 0.076221
0.26594 0.076124
0.266 0.076028
0.26606 0.075931
0.26611 0.075835
0.26617 0.075738
0.26622 0.075642
0.26628 0.075545
0.26633 0.075449
0.26639 0.075352
0.26644 0.075256
0.2665 0.07516
0.26656 0.075063
0.26661 0.074967
0.26667 0.07487
0.26672 0.074774
0.26678 0.074678
0.26683 0.074581
0.26689 0.074485
0.26694 0.074389
0.267 0.074292
0.26706 0.074196
0.26711 0.0741
0.26717 0.074004
0.26722 0.073907
0.26728 0.073811
0.26733 0.073715
0.26739 0.073619
0.26744 0.073522
0.2675 0.073426
0.26756 0.07333
0.26761 0.073234
0.26767 0.073137
0.26772 0.073041
0.26778 0.072945
0.26783 0.072849
0.26789 0.072753
0.26794 0.072657
0.268 0.07256
0.26806 0.072464
0.26811 0.072368
0.26817 0.072272
0.26822 0.072176
0.26828 0.07208
0.26833 0.071984
0.26839 0.071888
0.26844 0.071792
0.2685 0.071696
0.26856 0.0716
0.26861 0.071504
0.26867 0.071408
0.26872 0.071312
0.26878 0.071216
0.26883 0.07112
0.26889 0.071024
0.26894 0.070928
0.269 0.070832
0.26906 0.070736
0.26911 0.07064
0.26917 0.070544
0.26922 0.070448
0.26928 0.070352
0.26933 0.070256
0.26939 0.07016
0.26944 0.070065
0.2695 0.069969
0.26956 0.069873
0.26961 0.069777
0.26967 0.069681
0.26972 0.069585
0.26978 0.069489
0.26983 0.069394
0.26989 0.069298
0.26994 0.069202
0.27 0.069106
0.27006 0.069011
0.27011 0.068915
0.27017 0.068819
0.27022 0.068723
0.27028 0.068628
0.27033 0.068532
0.27039 0.068436
0.27044 0.06834
0.2705 0.068245
0.27056 0.068149
0.27061 0.068053
0.27067 0.067958
0.27072 0.067862
0.27078 0.067767
0.27083 0.067671
0.27089 0.067575
0.27094 0.06748
0.271 0.067384
0.27106 0.067288
0.27111 0.067193
0.27117 0.067097
0.27122 0.067002
0.27128 0.066906
0.27133 0.066811
0.27139 0.066715
0.27144 0.06662
0.2715 0.066524
0.27156 0.066429
0.27161 0.066333
0.27167 0.066238
0.27172 0.066142
0.27178 0.066047
0.27183 0.065951
0.27189 0.065856
0.27194 0.06576
0.272 0.065665
0.27206 0.06557
0.27211 0.065474
0.27217 0.065379
0.27222 0.065283
0.27228 0.065188
0.27233 0.065093
0.27239 0.064997
0.27244 0.064902
0.2725 0.064807
0.27256 0.064711
0.27261 0.064616
0.27267 0.064521
0.27272 0.064425
0.27278 0.06433
0.27283 0.064235
0.27289 0.064139
0.27294 0.064044
0.273 0.063949
0.27306 0.063854
0.27311 0.063759
0.27317 0.063663
0.27322 0.063568
0.27328 0.063473
0.27333 0.063378
0.27339 0.063283
0.27344 0.063187
0.2735 0.063092
0.27356 0.062997
0.27361 0.062902
0.27367 0.062807
0.27372 0.062712
0.27378 0.062617
0.27383 0.062521
0.27389 0.062426
0.27394 0.062331
0.274 0.062236
0.27406 0.062141
0.27411 0.062046
0.27417 0.061951
0.27422 0.061856
0.27428 0.061761
0.27433 0.061666
0.27439 0.061571
0.27444 0.061476
0.2745 0.061381
0.27456 0.061286
0.27461 0.061191
0.27467 0.061096
0.27472 0.061001
0.27478 0.060906
0.27483 0.060811
0.27489 0.060716
0.27494 0.060621
0.275 0.060526
0.27506 0.060432
0.27511 0.060337
0.27517 0.060242
0.27522 0.060147
0.27528 0.060052
0.27533 0.059957
0.27539 0.059862
0.27544 0.059768
0.2755 0.059673
0.27556 0.059578
0.27561 0.059483
0.27567 0.059388
0.27572 0.059294
0.27578 0.059199
0.27583 0.059104
0.27589 0.059009
0.27594 0.058915
0.276 0.05882
0.27606 0.058725
0.27611 0.05863
0.27617 0.058536
0.27622 0.058441
0.27628 0.058346
0.27633 0.058252
0.27639 0.058157
0.27644 0.058062
0.2765 0.057968
0.27656 0.057873
0.27661 0.057779
0.27667 0.057684
0.27672 0.057589
0.27678 0.057495
0.27683 0.0574
0.27689 0.057306
0.27694 0.057211
0.277 0.057116
0.27706 0.057022
0.27711 0.056927
0.27717 0.056833
0.27722 0.056738
0.27728 0.056644
0.27733 0.056549
0.27739 0.056455
0.27744 0.05636
0.2775 0.056266
0.27756 0.056171
0.27761 0.056077
0.27767 0.055982
0.27772 0.055888
0.27778 0.055794
0.27783 0.055699
0.27789 0.055605
0.27794 0.05551
0.278 0.055416
0.27806 0.055322
0.27811 0.055227
0.27817 0.055133
0.27822 0.055039
0.27828 0.054944
0.27833 0.05485
0.27839 0.054756
0.27844 0.054661
0.2785 0.054567
0.27856 0.054473
0.27861 0.054378
0.27867 0.054284
0.27872 0.05419
0.27878 0.054096
0.27883 0.054001
0.27889 0.053907
0.27894 0.053813
0.279 0.053719
0.27906 0.053624
0.27911 0.05353
0.27917 0.053436
0.27922 0.053342
0.27928 0.053248
0.27933 0.053154
0.27939 0.053059
0.27944 0.052965
0.2795 0.052871
0.27956 0.052777
0.27961 0.052683
0.27967 0.052589
0.27972 0.052495
0.27978 0.052401
0.27983 0.052306
0.27989 0.052212
0.27994 0.052118
0.28 0.052024
0.28006 0.05193
0.28011 0.051836
0.28017 0.051742
0.28022 0.051648
0.28028 0.051554
0.28033 0.05146
0.28039 0.051366
0.28044 0.051272
0.2805 0.051178
0.28056 0.051084
0.28061 0.05099
0.28067 0.050896
0.28072 0.050802
0.28078 0.050709
0.28083 0.050615
0.28089 0.050521
0.28094 0.050427
0.281 0.050333
0.28106 0.050239
0.28111 0.050145
0.28117 0.050051
0.28122 0.049958
0.28128 0.049864
0.28133 0.04977
0.28139 0.049676
0.28144 0.049582
0.2815 0.049488
0.28156 0.049395
0.28161 0.049301
0.28167 0.049207
0.28172 0.049113
0.28178 0.04902
0.28183 0.048926
0.28189 0.048832
0.28194 0.048738
0.282 0.048645
0.28206 0.048551
0.28211 0.048457
0.28217 0.048364
0.28222 0.04827
0.28228 0.048176
0.28233 0.048083
0.28239 0.047989
0.28244 0.047895
0.2825 0.047802
0.28256 0.047708
0.28261 0.047614
0.28267 0.047521
0.28272 0.047427
0.28278 0.047334
0.28283 0.04724
0.28289 0.047146
0.28294 0.047053
0.283 0.046959
0.28306 0.046866
0.28311 0.046772
0.28317 0.046679
0.28322 0.046585
0.28328 0.046492
0.28333 0.046398
0.28339 0.046305
0.28344 0.046211
0.2835 0.046118
0.28356 0.046024
0.28361 0.045931
0.28367 0.045837
0.28372 0.045744
0.28378 0.045651
0.28383 0.045557
0.28389 0.045464
0.28394 0.04537
0.284 0.045277
0.28406 0.045184
0.28411 0.04509
0.28417 0.044997
0.28422 0.044904
0.28428 0.04481
0.28433 0.044717
0.28439 0.044624
0.28444 0.04453
0.2845 0.044437
0.28456 0.044344
0.28461 0.04425
0.28467 0.044157
0.28472 0.044064
0.28478 0.043971
0.28483 0.043877
0.28489 0.043784
0.28494 0.043691
0.285 0.043598
0.28506 0.043504
0.28511 0.043411
0.28517 0.043318
0.28522 0.043225
0.28528 0.043132
0.28533 0.043039
0.28539 0.042945
0.28544 0.042852
0.2855 0.042759
0.28556 0.042666
0.28561 0.042573
0.28567 0.04248
0.28572 0.042387
0.28578 0.042294
0.28583 0.0422
0.28589 0.042107
0.28594 0.042014
0.286 0.041921
0.28606 0.041828
0.28611 0.041735
0.28617 0.041642
0.28622 0.041549
0.28628 0.041456
0.28633 0.041363
0.28639 0.04127
0.28644 0.041177
0.2865 0.041084
0.28656 0.040991
0.28661 0.040898
0.28667 0.040805
0.28672 0.040712
0.28678 0.040619
0.28683 0.040526
0.28689 0.040434
0.28694 0.040341
0.287 0.040248
0.28706 0.040155
0.28711 0.040062
0.28717 0.039969
0.28722 0.039876
0.28728 0.039783
0.28733 0.039691
0.28739 0.039598
0.28744 0.039505
0.2875 0.039412
0.28756 0.039319
0.28761 0.039226
0.28767 0.039134
0.28772 0.039041
0.28778 0.038948
0.28783 0.038855
0.28789 0.038763
0.28794 0.03867
0.288 0.038577
0.28806 0.038484
0.28811 0.038392
0.28817 0.038299
0.28822 0.038206
0.28828 0.038114
0.28833 0.038021
0.28839 0.037928
0.28844 0.037836
0.2885 0.037743
0.28856 0.03765
0.28861 0.037558
0.28867 0.037465
0.28872 0.037372
0.28878 0.03728
0.28883 0.037187
0.28889 0.037095
0.28894 0.037002
0.289 0.036909
0.28906 0.036817
0.28911 0.036724
0.28917 0.036632
0.28922 0.036539
0.28928 0.036447
0.28933 0.036354
0.28939 0.036262
0.28944 0.036169
0.2895 0.036077
0.28956 0.035984
0.28961 0.035892
0.28967 0.035799
0.28972 0.035707
0.28978 0.035614
0.28983 0.035522
0.28989 0.035429
0.28994 0.035337
0.29 0.035245
0.29006 0.035152
0.29011 0.03506
0.29017 0.034967
0.29022 0.034875
0.29028 0.034783
0.29033 0.03469
0.29039 0.034598
0.29044 0.034506
0.2905 0.034413
0.29056 0.034321
0.29061 0.034229
0.29067 0.034136
0.29072 0.034044
0.29078 0.033952
0.29083 0.03386
0.29089 0.033767
0.29094 0.033675
0.291 0.033583
0.29106 0.03349
0.29111 0.033398
0.29117 0.033306
0.29122 0.033214
0.29128 0.033122
0.29133 0.033029
0.29139 0.032937
0.29144 0.032845
0.2915 0.032753
0.29156 0.032661
0.29161 0.032568
0.29167 0.032476
0.29172 0.032384
0.29178 0.032292
0.29183 0.0322
0.29189 0.032108
0.29194 0.032016
0.292 0.031924
0.29206 0.031832
0.29211 0.031739
0.29217 0.031647
0.29222 0.031555
0.29228 0.031463
0.29233 0.031371
0.29239 0.031279
0.29244 0.031187
0.2925 0.031095
0.29256 0.031003
0.29261 0.030911
0.29267 0.030819
0.29272 0.030727
0.29278 0.030635
0.29283 0.030543
0.29289 0.030451
0.29294 0.030359
0.293 0.030267
0.29306 0.030175
0.29311 0.030084
0.29317 0.029992
0.29322 0.0299
0.29328 0.029808
0.29333 0.029716
0.29339 0.029624
0.29344 0.029532
0.2935 0.02944
0.29356 0.029348
0.29361 0.029257
0.29367 0.029165
0.29372 0.029073
0.29378 0.028981
0.29383 0.028889
0.29389 0.028798
0.29394 0.028706
0.294 0.028614
0.29406 0.028522
0.29411 0.02843
0.29417 0.028339
0.29422 0.028247
0.29428 0.028155
0.29433 0.028063
0.29439 0.027972
0.29444 0.02788
0.2945 0.027788
0.29456 0.027697
0.29461 0.027605
0.29467 0.027513
0.29472 0.027422
0.29478 0.02733
0.29483 0.027238
0.29489 0.027147
0.29494 0.027055
0.295 0.026963
0.29506 0.026872
0.29511 0.02678
0.29517 0.026689
0.29522 0.026597
0.29528 0.026505
0.29533 0.026414
0.29539 0.026322
0.29544 0.026231
0.2955 0.026139
0.29556 0.026048
0.29561 0.025956
0.29567 0.025864
0.29572 0.025773
0.29578 0.025681
0.29583 0.02559
0.29589 0.025498
0.29594 0.025407
0.296 0.025316
0.29606 0.025224
0.29611 0.025133
0.29617 0.025041
0.29622 0.02495
0.29628 0.024858
0.29633 0.024767
0.29639 0.024675
0.29644 0.024584
0.2965 0.024493
0.29656 0.024401
0.29661 0.02431
0.29667 0.024219
0.29672 0.024127
0.29678 0.024036
0.29683 0.023944
0.29689 0.023853
0.29694 0.023762
0.297 0.02367
0.29706 0.023579
0.29711 0.023488
0.29717 0.023397
0.29722 0.023305
0.29728 0.023214
0.29733 0.023123
0.29739 0.023031
0.29744 0.02294
0.2975 0.022849
0.29756 0.022758
0.29761 0.022667
0.29767 0.022575
0.29772 0.022484
0.29778 0.022393
0.29783 0.022302
0.29789 0.022211
0.29794 0.022119
0.298 0.022028
0.29806 0.021937
0.29811 0.021846
0.29817 0.021755
0.29822 0.021664
0.29828 0.021573
0.29833 0.021481
0.29839 0.02139
0.29844 0.021299
0.2985 0.021208
0.29856 0.021117
0.29861 0.021026
0.29867 0.020935
0.29872 0.020844
0.29878 0.020753
0.29883 0.020662
0.29889 0.020571
0.29894 0.02048
0.299 0.020389
0.29906 0.020298
0.29911 0.020207
0.29917 0.020116
0.29922 0.020025
0.29928 0.019934
0.29933 0.019843
0.29939 0.019752
0.29944 0.019661
0.2995 0.01957
0.29956 0.019479
0.29961 0.019388
0.29967 0.019297
0.29972 0.019206
0.29978 0.019115
0.29983 0.019025
0.29989 0.018934
0.29994 0.018843
0.3 0.018752
0.30006 0.018661
0.30011 0.01857
0.30017 0.018479
0.30022 0.018389
0.30028 0.018298
0.30033 0.018207
0.30039 0.018116
0.30044 0.018025
0.3005 0.017935
0.30056 0.017844
0.30061 0.017753
0.30067 0.017662
0.30072 0.017571
0.30078 0.017481
0.30083 0.01739
0.30089 0.017299
0.30094 0.017209
0.301 0.017118
0.30106 0.017027
0.30111 0.016936
0.30117 0.016846
0.30122 0.016755
0.30128 0.016664
0.30133 0.016574
0.30139 0.016483
0.30144 0.016392
0.3015 0.016302
0.30156 0.016211
0.30161 0.016121
0.30167 0.01603
0.30172 0.015939
0.30178 0.015849
0.30183 0.015758
0.30189 0.015668
0.30194 0.015577
0.302 0.015487
0.30206 0.015396
0.30211 0.015305
0.30217 0.015215
0.30222 0.015124
0.30228 0.015034
0.30233 0.014943
0.30239 0.014853
0.30244 0.014762
0.3025 0.014672
0.30256 0.014581
0.30261 0.014491
0.30267 0.0144
0.30272 0.01431
0.30278 0.01422
0.30283 0.014129
0.30289 0.014039
0.30294 0.013948
0.303 0.013858
0.30306 0.013767
0.30311 0.013677
0.30317 0.013587
0.30322 0.013496
0.30328 0.013406
0.30333 0.013316
0.30339 0.013225
0.30344 0.013135
0.3035 0.013045
0.30356 0.012954
0.30361 0.012864
0.30367 0.012774
0.30372 0.012683
0.30378 0.012593
0.30383 0.012503
0.30389 0.012412
0.30394 0.012322
0.304 0.012232
0.30406 0.012142
0.30411 0.012051
0.30417 0.011961
0.30422 0.011871
0.30428 0.011781
0.30433 0.011691
0.30439 0.0116
0.30444 0.01151
0.3045 0.01142
0.30456 0.01133
0.30461 0.01124
0.30467 0.011149
0.30472 0.011059
0.30478 0.010969
0.30483 0.010879
0.30489 0.010789
0.30494 0.010699
0.305 0.010609
0.30506 0.010519
0.30511 0.010428
0.30517 0.010338
0.30522 0.010248
0.30528 0.010158
0.30533 0.010068
0.30539 0.0099781
0.30544 0.009888
0.3055 0.009798
0.30556 0.009708
0.30561 0.0096179
0.30567 0.0095279
0.30572 0.0094379
0.30578 0.0093479
0.30583 0.0092579
0.30589 0.009168
0.30594 0.009078
0.306 0.008988
0.30606 0.0088981
0.30611 0.0088081
0.30617 0.0087182
0.30622 0.0086282
0.30628 0.0085383
0.30633 0.0084484
0.30639 0.0083585
0.30644 0.0082686
0.3065 0.0081787
0.30656 0.0080888
0.30661 0.0079989
0.30667 0.0079091
0.30672 0.0078192
0.30678 0.0077294
0.30683 0.0076395
0.30689 0.0075497
0.30694 0.0074599
0.307 0.00737
0.30706 0.0072802
0.30711 0.0071904
0.30717 0.0071006
0.30722 0.0070108
0.30728 0.0069211
0.30733 0.0068313
0.30739 0.0067415
0.30744 0.0066518
0.3075 0.006562
0.30756 0.0064723
0.30761 0.0063826
0.30767 0.0062928
0.30772 0.0062031
0.30778 0.0061134
0.30783 0.0060237
0.30789 0.005934
0.30794 0.0058444
0.308 0.0057547
0.30806 0.005665
0.30811 0.0055754
0.30817 0.0054857
0.30822 0.0053961
0.30828 0.0053064
0.30833 0.0052168
0.30839 0.0051272
0.30844 0.0050376
0.3085 0.004948
0.30856 0.0048584
0.30861 0.0047688
0.30867 0.0046792
0.30872 0.0045897
0.30878 0.0045001
0.30883 0.0044106
0.30889 0.004321
0.30894 0.0042315
0.309 0.004142
0.30906 0.0040524
0.30911 0.0039629
0.30917 0.0038734
0.30922 0.0037839
0.30928 0.0036944
0.30933 0.003605
0.30939 0.0035155
0.30944 0.003426
0.3095 0.0033366
0.30956 0.0032471
0.30961 0.0031577
0.30967 0.0030683
0.30972 0.0029788
0.30978 0.0028894
0.30983 0.0028
0.30989 0.0027106
0.30994 0.0026212
0.31 0.0025318
0.31006 0.0024425
0.31011 0.0023531
0.31017 0.0022637
0.31022 0.0021744
0.31028 0.0020851
0.31033 0.0019957
0.31039 0.0019064
0.31044 0.0018171
0.3105 0.0017278
0.31056 0.0016385
0.31061 0.0015492
0.31067 0.0014599
0.31072 0.0013706
0.31078 0.0012813
0.31083 0.0011921
0.31089 0.0011028
0.31094 0.0010136
0.311 0.00092432
0.31106 0.00083509
0.31111 0.00074587
0.31117 0.00065665
0.31122 0.00056744
0.31128 0.00047825
0.31133 0.00038905
0.31139 0.00029987
0.31144 0.0002107
0.3115 0.00012153
0.31156 3.2369e-05
0.31161 -5.6782e-05
0.31167 -0.00014593
0.31172 -0.00023506
0.31178 -0.00032419
0.31183 -0.00041331
0.31189 -0.00050242
0.31194 -0.00059152
0.312 -0.00068062
0.31206 -0.00076971
0.31211 -0.00085879
0.31217 -0.00094786
0.31222 -0.0010369
0.31228 -0.001126
0.31233 -0.001215
0.31239 -0.0013041
0.31244 -0.0013931
0.3125 -0.0014821
0.31256 -0.0015711
0.31261 -0.0016602
0.31267 -0.0017492
0.31272 -0.0018381
0.31278 -0.0019271
0.31283 -0.0020161
0.31289 -0.0021051
0.31294 -0.002194
0.313 -0.002283
0.31306 -0.0023719
0.31311 -0.0024609
0.31317 -0.0025498
0.31322 -0.0026387
0.31328 -0.0027276
0.31333 -0.0028165
0.31339 -0.0029054
0.31344 -0.0029943
0.3135 -0.0030832
0.31356 -0.0031721
0.31361 -0.003261
0.31367 -0.0033498
0.31372 -0.0034387
0.31378 -0.0035275
0.31383 -0.0036163
0.31389 -0.0037052
0.31394 -0.003794
0.314 -0.0038828
0.31406 -0.0039716
0.31411 -0.0040604
0.31417 -0.0041492
0.31422 -0.004238
0.31428 -0.0043267
0.31433 -0.0044155
0.31439 -0.0045043
0.31444 -0.004593
0.3145 -0.0046818
0.31456 -0.0047705
0.31461 -0.0048592
0.31467 -0.0049479
0.31472 -0.0050366
0.31478 -0.0051253
0.31483 -0.005214
0.31489 -0.0053027
0.31494 -0.0053914
0.315 -0.0054801
0.31506 -0.0055687
0.31511 -0.0056574
0.31517 -0.005746
0.31522 -0.0058347
0.31528 -0.0059233
0.31533 -0.0060119
0.31539 -0.0061006
0.31544 -0.0061892
0.3155 -0.0062778
0.31556 -0.0063664
0.31561 -0.0064549
0.31567 -0.0065435
0.31572 -0.0066321
0.31578 -0.0067206
0.31583 -0.0068092
0.31589 -0.0068977
0.31594 -0.0069863
0.316 -0.0070748
0.31606 -0.0071633
0.31611 -0.0072518
0.31617 -0.0073404
0.31622 -0.0074289
0.31628 -0.0075173
0.31633 -0.0076058
0.31639 -0.0076943
0.31644 -0.0077828
0.3165 -0.0078712
0.31656 -0.0079597
0.31661 -0.0080481
0.31667 -0.0081366
0.31672 -0.008225
0.31678 -0.0083134
0.31683 -0.0084018
0.31689 -0.0084902
0.31694 -0.0085786
0.317 -0.008667
0.31706 -0.0087554
0.31711 -0.0088438
0.31717 -0.0089321
0.31722 -0.0090205
0.31728 -0.0091089
0.31733 -0.0091972
0.31739 -0.0092855
0.31744 -0.0093739
0.3175 -0.0094622
0.31756 -0.0095505
0.31761 -0.0096388
0.31767 -0.0097271
0.31772 -0.0098154
0.31778 -0.0099037
0.31783 -0.009992
0.31789 -0.01008
0.31794 -0.010168
0.318 -0.010257
0.31806 -0.010345
0.31811 -0.010433
0.31817 -0.010521
0.31822 -0.01061
0.31828 -0.010698
0.31833 -0.010786
0.31839 -0.010874
0.31844 -0.010962
0.3185 -0.011051
0.31856 -0.011139
0.31861 -0.011227
0.31867 -0.011315
0.31872 -0.011403
0.31878 -0.011491
0.31883 -0.01158
0.31889 -0.011668
0.31894 -0.011756
0.319 -0.011844
0.31906 -0.011932
0.31911 -0.01202
0.31917 -0.012108
0.31922 -0.012196
0.31928 -0.012284
0.31933 -0.012372
0.31939 -0.012461
0.31944 -0.012549
0.3195 -0.012637
0.31956 -0.012725
0.31961 -0.012813
0.31967 -0.012901
0.31972 -0.012989
0.31978 -0.013077
0.31983 -0.013165
0.31989 -0.013253
0.31994 -0.013341
0.32 -0.013429
0.32006 -0.013517
0.32011 -0.013605
0.32017 -0.013693
0.32022 -0.01378
0.32028 -0.013868
0.32033 -0.013956
0.32039 -0.014044
0.32044 -0.014132
0.3205 -0.01422
0.32056 -0.014308
0.32061 -0.014396
0.32067 -0.014484
0.32072 -0.014572
0.32078 -0.01466
0.32083 -0.014747
0.32089 -0.014835
0.32094 -0.014923
0.321 -0.015011
0.32106 -0.015099
0.32111 -0.015187
0.32117 -0.015274
0.32122 -0.015362
0.32128 -0.01545
0.32133 -0.015538
0.32139 -0.015626
0.32144 -0.015713
0.3215 -0.015801
0.32156 -0.015889
0.32161 -0.015977
0.32167 -0.016064
0.32172 -0.016152
0.32178 -0.01624
0.32183 -0.016328
0.32189 -0.016415
0.32194 -0.016503
0.322 -0.016591
0.32206 -0.016678
0.32211 -0.016766
0.32217 -0.016854
0.32222 -0.016941
0.32228 -0.017029
0.32233 -0.017117
0.32239 -0.017204
0.32244 -0.017292
0.3225 -0.01738
0.32256 -0.017467
0.32261 -0.017555
0.32267 -0.017643
0.32272 -0.01773
0.32278 -0.017818
0.32283 -0.017905
0.32289 -0.017993
0.32294 -0.01808
0.323 -0.018168
0.32306 -0.018256
0.32311 -0.018343
0.32317 -0.018431
0.32322 -0.018518
0.32328 -0.018606
0.32333 -0.018693
0.32339 -0.018781
0.32344 -0.018868
0.3235 -0.018956
0.32356 -0.019043
0.32361 -0.019131
0.32367 -0.019218
0.32372 -0.019306
0.32378 -0.019393
0.32383 -0.019481
0.32389 -0.019568
0.32394 -0.019655
0.324 -0.019743
0.32406 -0.01983
0.32411 -0.019918
0.32417 -0.020005
0.32422 -0.020093
0.32428 -0.02018
0.32433 -0.020267
0.32439 -0.020355
0.32444 -0.020442
0.3245 -0.020529
0.32456 -0.020617
0.32461 -0.020704
0.32467 -0.020791
0.32472 -0.020879
0.32478 -0.020966
0.32483 -0.021053
0.32489 -0.021141
0.32494 -0.021228
0.325 -0.021315
0.32506 -0.021403
0.32511 -0.02149
0.32517 -0.021577
0.32522 -0.021664
0.32528 -0.021752
0.32533 -0.021839
0.32539 -0.021926
0.32544 -0.022013
0.3255 -0.022101
0.32556 -0.022188
0.32561 -0.022275
0.32567 -0.022362
0.32572 -0.02245
0.32578 -0.022537
0.32583 -0.022624
0.32589 -0.022711
0.32594 -0.022798
0.326 -0.022885
0.32606 -0.022973
0.32611 -0.02306
0.32617 -0.023147
0.32622 -0.023234
0.32628 -0.023321
0.32633 -0.023408
0.32639 -0.023495
0.32644 -0.023582
0.3265 -0.02367
0.32656 -0.023757
0.32661 -0.023844
0.32667 -0.023931
0.32672 -0.024018
0.32678 -0.024105
0.32683 -0.024192
0.32689 -0.024279
0.32694 -0.024366
0.327 -0.024453
0.32706 -0.02454
0.32711 -0.024627
0.32717 -0.024714
0.32722 -0.024801
0.32728 -0.024888
0.32733 -0.024975
0.32739 -0.025062
0.32744 -0.025149
0.3275 -0.025236
0.32756 -0.025323
0.32761 -0.02541
0.32767 -0.025497
0.32772 -0.025584
0.32778 -0.025671
0.32783 -0.025758
0.32789 -0.025845
0.32794 -0.025931
0.328 -0.026018
0.32806 -0.026105
0.32811 -0.026192
0.32817 -0.026279
0.32822 -0.026366
0.32828 -0.026453
0.32833 -0.02654
0.32839 -0.026626
0.32844 -0.026713
0.3285 -0.0268
0.32856 -0.026887
0.32861 -0.026974
0.32867 -0.02706
0.32872 -0.027147
0.32878 -0.027234
0.32883 -0.027321
0.32889 -0.027408
0.32894 -0.027494
0.329 -0.027581
0.32906 -0.027668
0.32911 -0.027755
0.32917 -0.027841
0.32922 -0.027928
0.32928 -0.028015
0.32933 -0.028102
0.32939 -0.028188
0.32944 -0.028275
0.3295 -0.028362
0.32956 -0.028448
0.32961 -0.028535
0.32967 -0.028622
0.32972 -0.028708
0.32978 -0.028795
0.32983 -0.028882
0.32989 -0.028968
0.32994 -0.029055
0.33 -0.029142
0.33006 -0.029228
0.33011 -0.029315
0.33017 -0.029402
0.33022 -0.029488
0.33028 -0.029575
0.33033 -0.029661
0.33039 -0.029748
0.33044 -0.029834
0.3305 -0.029921
0.33056 -0.030008
0.33061 -0.030094
0.33067 -0.030181
0.33072 -0.030267
0.33078 -0.030354
0.33083 -0.03044
0.33089 -0.030527
0.33094 -0.030613
0.331 -0.0307
0.33106 -0.030786
0.33111 -0.030873
0.33117 -0.030959
0.33122 -0.031046
0.33128 -0.031132
0.33133 -0.031219
0.33139 -0.031305
0.33144 -0.031392
0.3315 -0.031478
0.33156 -0.031564
0.33161 -0.031651
0.33167 -0.031737
0.33172 -0.031824
0.33178 -0.03191
0.33183 -0.031996
0.33189 -0.032083
0.33194 -0.032169
0.332 -0.032256
0.33206 -0.032342
0.33211 -0.032428
0.33217 -0.032515
0.33222 -0.032601
0.33228 -0.032687
0.33233 -0.032774
0.33239 -0.03286
0.33244 -0.032946
0.3325 -0.033033
0.33256 -0.033119
0.33261 -0.033205
0.33267 -0.033291
0.33272 -0.033378
0.33278 -0.033464
0.33283 -0.03355
0.33289 -0.033637
0.33294 -0.033723
0.333 -0.033809
0.33306 -0.033895
0.33311 -0.033981
0.33317 -0.034068
0.33322 -0.034154
0.33328 -0.03424
0.33333 -0.034326
0.33339 -0.034412
0.33344 -0.034499
0.3335 -0.034585
0.33356 -0.034671
0.33361 -0.034757
0.33367 -0.034843
0.33372 -0.034929
0.33378 -0.035016
0.33383 -0.035102
0.33389 -0.035188
0.33394 -0.035274
0.334 -0.03536
0.33406 -0.035446
0.33411 -0.035532
0.33417 -0.035618
0.33422 -0.035704
0.33428 -0.035791
0.33433 -0.035877
0.33439 -0.035963
0.33444 -0.036049
0.3345 -0.036135
0.33456 -0.036221
0.33461 -0.036307
0.33467 -0.036393
0.33472 -0.036479
0.33478 -0.036565
0.33483 -0.036651
0.33489 -0.036737
0.33494 -0.036823
0.335 -0.036909
0.33506 -0.036995
0.33511 -0.037081
0.33517 -0.037167
0.33522 -0.037253
0.33528 -0.037339
0.33533 -0.037425
0.33539 -0.037511
0.33544 -0.037596
0.3355 -0.037682
0.33556 -0.037768
0.33561 -0.037854
0.33567 -0.03794
0.33572 -0.038026
0.33578 -0.038112
0.33583 -0.038198
0.33589 -0.038284
0.33594 -0.03837
0.336 -0.038455
0.33606 -0.038541
0.33611 -0.038627
0.33617 -0.038713
0.33622 -0.038799
0.33628 -0.038885
0.33633 -0.03897
0.33639 -0.039056
0.33644 -0.039142
0.3365 -0.039228
0.33656 -0.039314
0.33661 -0.039399
0.33667 -0.039485
0.33672 -0.039571
0.33678 -0.039657
0.33683 -0.039742
0.33689 -0.039828
0.33694 -0.039914
0.337 -0.04
0.33706 -0.040085
0.33711 -0.040171
0.33717 -0.040257
0.33722 -0.040342
0.33728 -0.040428
0.33733 -0.040514
0.33739 -0.040599
0.33744 -0.040685
0.3375 -0.040771
0.33756 -0.040856
0.33761 -0.040942
0.33767 -0.041028
0.33772 -0.041113
0.33778 -0.041199
0.33783 -0.041285
0.33789 -0.04137
0.33794 -0.041456
0.338 -0.041541
0.33806 -0.041627
0.33811 -0.041713
0.33817 -0.041798
0.33822 -0.041884
0.33828 -0.041969
0.33833 -0.042055
0.33839 -0.04214
0.33844 -0.042226
0.3385 -0.042311
0.33856 -0.042397
0.33861 -0.042483
0.33867 -0.042568
0.33872 -0.042654
0.33878 -0.042739
0.33883 -0.042825
0.33889 -0.04291
0.33894 -0.042996
0.339 -0.043081
0.33906 -0.043166
0.33911 -0.043252
0.33917 -0.043337
0.33922 -0.043423
0.33928 -0.043508
0.33933 -0.043594
0.33939 -0.043679
0.33944 -0.043765
0.3395 -0.04385
0.33956 -0.043935
0.33961 -0.044021
0.33967 -0.044106
0.33972 -0.044192
0.33978 -0.044277
0.33983 -0.044362
0.33989 -0.044448
0.33994 -0.044533
0.34 -0.044618
0.34006 -0.044704
0.34011 -0.044789
0.34017 -0.044874
0.34022 -0.04496
0.34028 -0.045045
0.34033 -0.04513
0.34039 -0.045216
0.34044 -0.045301
0.3405 -0.045386
0.34056 -0.045471
0.34061 -0.045557
0.34067 -0.045642
0.34072 -0.045727
0.34078 -0.045812
0.34083 -0.045898
0.34089 -0.045983
0.34094 -0.046068
0.341 -0.046153
0.34106 -0.046239
0.34111 -0.046324
0.34117 -0.046409
0.34122 -0.046494
0.34128 -0.046579
0.34133 -0.046665
0.34139 -0.04675
0.34144 -0.046835
0.3415 -0.04692
0.34156 -0.047005
0.34161 -0.04709
0.34167 -0.047176
0.34172 -0.047261
0.34178 -0.047346
0.34183 -0.047431
0.34189 -0.047516
0.34194 -0.047601
0.342 -0.047686
0.34206 -0.047771
0.34211 -0.047856
0.34217 -0.047942
0.34222 -0.048027
0.34228 -0.048112
0.34233 -0.048197
0.34239 -0.048282
0.34244 -0.048367
0.3425 -0.048452
0.34256 -0.048537
0.34261 -0.048622
0.34267 -0.048707
0.34272 -0.048792
0.34278 -0.048877
0.34283 -0.048962
0.34289 -0.049047
0.34294 -0.049132
0.343 -0.049217
0.34306 -0.049302
0.34311 -0.049387
0.34317 -0.049472
0.34322 -0.049557
0.34328 -0.049642
0.34333 -0.049727
0.34339 -0.049811
0.34344 -0.049896
0.3435 -0.049981
0.34356 -0.050066
0.34361 -0.050151
0.34367 -0.050236
0.34372 -0.050321
0.34378 -0.050406
0.34383 -0.050491
0.34389 -0.050575
0.34394 -0.05066
0.344 -0.050745
0.34406 -0.05083
0.34411 -0.050915
0.34417 -0.051
0.34422 -0.051085
0.34428 -0.051169
0.34433 -0.051254
0.34439 -0.051339
0.34444 -0.051424
0.3445 -0.051509
0.34456 -0.051593
0.34461 -0.051678
0.34467 -0.051763
0.34472 -0.051848
0.34478 -0.051932
0.34483 -0.052017
0.34489 -0.052102
0.34494 -0.052187
0.345 -0.052271
0.34506 -0.052356
0.34511 -0.052441
0.34517 -0.052525
0.34522 -0.05261
0.34528 -0.052695
0.34533 -0.05278
0.34539 -0.052864
0.34544 -0.052949
0.3455 -0.053034
0.34556 -0.053118
0.34561 -0.053203
0.34567 -0.053288
0.34572 -0.053372
0.34578 -0.053457
0.34583 -0.053541
0.34589 -0.053626
0.34594 -0.053711
0.346 -0.053795
0.34606 -0.05388
0.34611 -0.053964
0.34617 -0.054049
0.34622 -0.054134
0.34628 -0.054218
0.34633 -0.054303
0.34639 -0.054387
0.34644 -0.054472
0.3465 -0.054556
0.34656 -0.054641
0.34661 -0.054725
0.34667 -0.05481
0.34672 -0.054895
0.34678 -0.054979
0.34683 -0.055064
0.34689 -0.055148
0.34694 -0.055233
0.347 -0.055317
0.34706 -0.055401
0.34711 -0.055486
0.34717 -0.05557
0.34722 -0.055655
0.34728 -0.055739
0.34733 -0.055824
0.34739 -0.055908
0.34744 -0.055993
0.3475 -0.056077
0.34756 -0.056161
0.34761 -0.056246
0.34767 -0.05633
0.34772 -0.056415
0.34778 -0.056499
0.34783 -0.056583
0.34789 -0.056668
0.34794 -0.056752
0.348 -0.056837
0.34806 -0.056921
0.34811 -0.057005
0.34817 -0.05709
0.34822 -0.057174
0.34828 -0.057258
0.34833 -0.057343
0.34839 -0.057427
0.34844 -0.057511
0.3485 -0.057595
0.34856 -0.05768
0.34861 -0.057764
0.34867 -0.057848
0.34872 -0.057933
0.34878 -0.058017
0.34883 -0.058101
0.34889 -0.058185
0.34894 -0.05827
0.349 -0.058354
0.34906 -0.058438
0.34911 -0.058522
0.34917 -0.058607
0.34922 -0.058691
0.34928 -0.058775
0.34933 -0.058859
0.34939 -0.058943
0.34944 -0.059028
0.3495 -0.059112
0.34956 -0.059196
0.34961 -0.05928
0.34967 -0.059364
0.34972 -0.059448
0.34978 -0.059533
0.34983 -0.059617
0.34989 -0.059701
0.34994 -0.059785
0.35 -0.059869
0.35006 -0.059953
0.35011 -0.060037
0.35017 -0.060121
0.35022 -0.060205
0.35028 -0.06029
0.35033 -0.060374
0.35039 -0.060458
0.35044 -0.060542
0.3505 -0.060626
0.35056 -0.06071
0.35061 -0.060794
0.35067 -0.060878
0.35072 -0.060962
0.35078 -0.061046
0.35083 -0.06113
0.35089 -0.061214
0.35094 -0.061298
0.351 -0.061382
0.35106 -0.061466
0.35111 -0.06155
0.35117 -0.061634
0.35122 -0.061718
0.35128 -0.061802
0.35133 -0.061886
0.35139 -0.06197
0.35144 -0.062054
0.3515 -0.062138
0.35156 -0.062222
0.35161 -0.062306
0.35167 -0.06239
0.35172 -0.062473
0.35178 -0.062557
0.35183 -0.062641
0.35189 -0.062725
0.35194 -0.062809
0.352 -0.062893
0.35206 -0.062977
0.35211 -0.063061
0.35217 -0.063145
0.35222 -0.063228
0.35228 -0.063312
0.35233 -0.063396
0.35239 -0.06348
0.35244 -0.063564
0.3525 -0.063648
0.35256 -0.063731
0.35261 -0.063815
0.35267 -0.063899
0.35272 -0.063983
0.35278 -0.064067
0.35283 -0.06415
0.35289 -0.064234
0.35294 -0.064318
0.353 -0.064402
0.35306 -0.064485
0.35311 -0.064569
0.35317 -0.064653
0.35322 -0.064737
0.35328 -0.06482
0.35333 -0.064904
0.35339 -0.064988
0.35344 -0.065072
0.3535 -0.065155
0.35356 -0.065239
0.35361 -0.065323
0.35367 -0.065406
0.35372 -0.06549
0.35378 -0.065574
0.35383 -0.065657
0.35389 -0.065741
0.35394 -0.065825
0.354 -0.065908
0.35406 -0.065992
0.35411 -0.066076
0.35417 -0.066159
0.35422 -0.066243
0.35428 -0.066326
0.35433 -0.06641
0.35439 -0.066494
0.35444 -0.066577
0.3545 -0.066661
0.35456 -0.066744
0.35461 -0.066828
0.35467 -0.066911
0.35472 -0.066995
0.35478 -0.067079
0.35483 -0.067162
0.35489 -0.067246
0.35494 -0.067329
0.355 -0.067413
0.35506 -0.067496
0.35511 -0.06758
0.35517 -0.067663
0.35522 -0.067747
0.35528 -0.06783
0.35533 -0.067914
0.35539 -0.067997
0.35544 -0.068081
0.3555 -0.068164
0.35556 -0.068248
0.35561 -0.068331
0.35567 -0.068415
0.35572 -0.068498
0.35578 -0.068581
0.35583 -0.068665
0.35589 -0.068748
0.35594 -0.068832
0.356 -0.068915
0.35606 -0.068998
0.35611 -0.069082
0.35617 -0.069165
0.35622 -0.069249
0.35628 -0.069332
0.35633 -0.069415
0.35639 -0.069499
0.35644 -0.069582
0.3565 -0.069665
0.35656 -0.069749
0.35661 -0.069832
0.35667 -0.069915
0.35672 -0.069999
0.35678 -0.070082
0.35683 -0.070165
0.35689 -0.070249
0.35694 -0.070332
0.357 -0.070415
0.35706 -0.070499
0.35711 -0.070582
0.35717 -0.070665
0.35722 -0.070748
0.35728 -0.070832
0.35733 -0.070915
0.35739 -0.070998
0.35744 -0.071081
0.3575 -0.071165
0.35756 -0.071248
0.35761 -0.071331
0.35767 -0.071414
0.35772 -0.071497
0.35778 -0.071581
0.35783 -0.071664
0.35789 -0.071747
0.35794 -0.07183
0.358 -0.071913
0.35806 -0.071997
0.35811 -0.07208
0.35817 -0.072163
0.35822 -0.072246
0.35828 -0.072329
0.35833 -0.072412
0.35839 -0.072495
0.35844 -0.072579
0.3585 -0.072662
0.35856 -0.072745
0.35861 -0.072828
0.35867 -0.072911
0.35872 -0.072994
0.35878 -0.073077
0.35883 -0.07316
0.35889 -0.073243
0.35894 -0.073326
0.359 -0.073409
0.35906 -0.073493
0.35911 -0.073576
0.35917 -0.073659
0.35922 -0.073742
0.35928 -0.073825
0.35933 -0.073908
0.35939 -0.073991
0.35944 -0.074074
0.3595 -0.074157
0.35956 -0.07424
0.35961 -0.074323
0.35967 -0.074406
0.35972 -0.074489
0.35978 -0.074572
0.35983 -0.074655
0.35989 -0.074738
0.35994 -0.07482
0.36 -0.074903
0.36006 -0.074986
0.36011 -0.075069
0.36017 -0.075152
0.36022 -0.075235
0.36028 -0.075318
0.36033 -0.075401
0.36039 -0.075484
0.36044 -0.075567
0.3605 -0.07565
0.36056 -0.075732
0.36061 -0.075815
0.36067 -0.075898
0.36072 -0.075981
0.36078 -0.076064
0.36083 -0.076147
0.36089 -0.07623
0.36094 -0.076312
0.361 -0.076395
0.36106 -0.076478
0.36111 -0.076561
0.36117 -0.076644
0.36122 -0.076727
0.36128 -0.076809
0.36133 -0.076892
0.36139 -0.076975
0.36144 -0.077058
0.3615 -0.07714
0.36156 -0.077223
0.36161 -0.077306
0.36167 -0.077389
0.36172 -0.077471
0.36178 -0.077554
0.36183 -0.077637
0.36189 -0.07772
0.36194 -0.077802
0.362 -0.077885
0.36206 -0.077968
0.36211 -0.078051
0.36217 -0.078133
0.36222 -0.078216
0.36228 -0.078299
0.36233 -0.078381
0.36239 -0.078464
0.36244 -0.078547
0.3625 -0.078629
0.36256 -0.078712
0.36261 -0.078795
0.36267 -0.078877
0.36272 -0.07896
0.36278 -0.079042
0.36283 -0.079125
0.36289 -0.079208
0.36294 -0.07929
0.363 -0.079373
0.36306 -0.079455
0.36311 -0.079538
0.36317 -0.079621
0.36322 -0.079703
0.36328 -0.079786
0.36333 -0.079868
0.36339 -0.079951
0.36344 -0.080033
0.3635 -0.080116
0.36356 -0.080199
0.36361 -0.080281
0.36367 -0.080364
0.36372 -0.080446
0.36378 -0.080529
0.36383 -0.080611
0.36389 -0.080694
0.36394 -0.080776
0.364 -0.080859
0.36406 -0.080941
0.36411 -0.081024
0.36417 -0.081106
0.36422 -0.081188
0.36428 -0.081271
0.36433 -0.081353
0.36439 -0.081436
0.36444 -0.081518
0.3645 -0.081601
0.36456 -0.081683
0.36461 -0.081766
0.36467 -0.081848
0.36472 -0.08193
0.36478 -0.082013
0.36483 -0.082095
0.36489 -0.082178
0.36494 -0.08226
0.365 -0.082342
0.36506 -0.082425
0.36511 -0.082507
0.36517 -0.082589
0.36522 -0.082672
0.36528 -0.082754
0.36533 -0.082836
0.36539 -0.082919
0.36544 -0.083001
0.3655 -0.083083
0.36556 -0.083166
0.36561 -0.083248
0.36567 -0.08333
0.36572 -0.083413
0.36578 -0.083495
0.36583 -0.083577
0.36589 -0.083659
0.36594 -0.083742
0.366 -0.083824
0.36606 -0.083906
0.36611 -0.083988
0.36617 -0.084071
0.36622 -0.084153
0.36628 -0.084235
0.36633 -0.084317
0.36639 -0.0844
0.36644 -0.084482
0.3665 -0.084564
0.36656 -0.084646
0.36661 -0.084728
0.36667 -0.084811
0.36672 -0.084893
0.36678 -0.084975
0.36683 -0.085057
0.36689 -0.085139
0.36694 -0.085221
0.367 -0.085304
0.36706 -0.085386
0.36711 -0.085468
0.36717 -0.08555
0.36722 -0.085632
0.36728 -0.085714
0.36733 -0.085796
0.36739 -0.085878
0.36744 -0.085961
0.3675 -0.086043
0.36756 -0.086125
0.36761 -0.086207
0.36767 -0.086289
0.36772 -0.086371
0.36778 -0.086453
0.36783 -0.086535
0.36789 -0.086617
0.36794 -0.086699
0.368 -0.086781
0.36806 -0.086863
0.36811 -0.086945
0.36817 -0.087027
0.36822 -0.087109
0.36828 -0.087191
0.36833 -0.087273
0.36839 -0.087355
0.36844 -0.087437
0.3685 -0.087519
0.36856 -0.087601
0.36861 -0.087683
0.36867 -0.087765
0.36872 -0.087847
0.36878 -0.087929
0.36883 -0.088011
0.36889 -0.088093
0.36894 -0.088175
0.369 -0.088257
0.36906 -0.088339
0.36911 -0.088421
0.36917 -0.088503
0.36922 -0.088584
0.36928 -0.088666
0.36933 -0.088748
0.36939 -0.08883
0.36944 -0.088912
0.3695 -0.088994
0.36956 -0.089076
0.36961 -0.089158
0.36967 -0.089239
0.36972 -0.089321
0.36978 -0.089403
0.36983 -0.089485
0.36989 -0.089567
0.36994 -0.089649
0.37 -0.08973
0.37006 -0.089812
0.37011 -0.089894
0.37017 -0.089976
0.37022 -0.090058
0.37028 -0.090139
0.37033 -0.090221
0.37039 -0.090303
0.37044 -0.090385
0.3705 -0.090466
0.37056 -0.090548
0.37061 -0.09063
0.37067 -0.090712
0.37072 -0.090793
0.37078 -0.090875
0.37083 -0.090957
0.37089 -0.091039
0.37094 -0.09112
0.371 -0.091202
0.37106 -0.091284
0.37111 -0.091365
0.37117 -0.091447
0.37122 -0.091529
0.37128 -0.09161
0.37133 -0.091692
0.37139 -0.091774
0.37144 -0.091855
0.3715 -0.091937
0.37156 -0.092019
0.37161 -0.0921
0.37167 -0.092182
0.37172 -0.092264
0.37178 -0.092345
0.37183 -0.092427
0.37189 -0.092508
0.37194 -0.09259
0.372 -0.092672
0.37206 -0.092753
0.37211 -0.092835
0.37217 -0.092916
0.37222 -0.092998
0.37228 -0.093079
0.37233 -0.093161
0.37239 -0.093243
0.37244 -0.093324
0.3725 -0.093406
0.37256 -0.093487
0.37261 -0.093569
0.37267 -0.09365
0.37272 -0.093732
0.37278 -0.093813
0.37283 -0.093895
0.37289 -0.093976
0.37294 -0.094058
0.373 -0.094139
0.37306 -0.094221
0.37311 -0.094302
0.37317 -0.094384
0.37322 -0.094465
0.37328 -0.094547
0.37333 -0.094628
0.37339 -0.09471
0.37344 -0.094791
0.3735 -0.094872
0.37356 -0.094954
0.37361 -0.095035
0.37367 -0.095117
0.37372 -0.095198
0.37378 -0.095279
0.37383 -0.095361
0.37389 -0.095442
0.37394 -0.095524
0.374 -0.095605
0.37406 -0.095686
0.37411 -0.095768
0.37417 -0.095849
0.37422 -0.09593
0.37428 -0.096012
0.37433 -0.096093
0.37439 -0.096174
0.37444 -0.096256
0.3745 -0.096337
0.37456 -0.096418
0.37461 -0.0965
0.37467 -0.096581
0.37472 -0.096662
0.37478 -0.096744
0.37483 -0.096825
0.37489 -0.096906
0.37494 -0.096987
0.375 -0.097069
0.37506 -0.09715
0.37511 -0.097231
0.37517 -0.097312
0.37522 -0.097394
0.37528 -0.097475
0.37533 -0.097556
0.37539 -0.097637
0.37544 -0.097719
0.3755 -0.0978
0.37556 -0.097881
0.37561 -0.097962
0.37567 -0.098043
0.37572 -0.098125
0.37578 -0.098206
0.37583 -0.098287
0.37589 -0.098368
0.37594 -0.098449
0.376 -0.09853
0.37606 -0.098612
0.37611 -0.098693
0.37617 -0.098774
0.37622 -0.098855
0.37628 -0.098936
0.37633 -0.099017
0.37639 -0.099098
0.37644 -0.09918
0.3765 -0.099261
0.37656 -0.099342
0.37661 -0.099423
0.37667 -0.099504
0.37672 -0.099585
0.37678 -0.099666
0.37683 -0.099747
0.37689 -0.099828
0.37694 -0.099909
0.377 -0.09999
0.37706 -0.10007
0.37711 -0.10015
0.37717 -0.10023
0.37722 -0.10031
0.37728 -0.1004
0.37733 -0.10048
0.37739 -0.10056
0.37744 -0.10064
0.3775 -0.10072
0.37756 -0.1008
0.37761 -0.10088
0.37767 -0.10096
0.37772 -0.10104
0.37778 -0.10112
0.37783 -0.10121
0.37789 -0.10129
0.37794 -0.10137
0.378 -0.10145
0.37806 -0.10153
0.37811 -0.10161
0.37817 -0.10169
0.37822 -0.10177
0.37828 -0.10185
0.37833 -0.10193
0.37839 -0.10201
0.37844 -0.1021
0.3785 -0.10218
0.37856 -0.10226
0.37861 -0.10234
0.37867 -0.10242
0.37872 -0.1025
0.37878 -0.10258
0.37883 -0.10266
0.37889 -0.10274
0.37894 -0.10282
0.379 -0.1029
0.37906 -0.10299
0.37911 -0.10307
0.37917 -0.10315
0.37922 -0.10323
0.37928 -0.10331
0.37933 -0.10339
0.37939 -0.10347
0.37944 -0.10355
0.3795 -0.10363
0.37956 -0.10371
0.37961 -0.10379
0.37967 -0.10387
0.37972 -0.10395
0.37978 -0.10404
0.37983 -0.10412
0.37989 -0.1042
0.37994 -0.10428
0.38 -0.10436
0.38006 -0.10444
0.38011 -0.10452
0.38017 -0.1046
0.38022 -0.10468
0.38028 -0.10476
0.38033 -0.10484
0.38039 -0.10492
0.38044 -0.105
0.3805 -0.10508
0.38056 -0.10517
0.38061 -0.10525
0.38067 -0.10533
0.38072 -0.10541
0.38078 -0.10549
0.38083 -0.10557
0.38089 -0.10565
0.38094 -0.10573
0.381 -0.10581
0.38106 -0.10589
0.38111 -0.10597
0.38117 -0.10605
0.38122 -0.10613
0.38128 -0.10621
0.38133 -0.10629
0.38139 -0.10637
0.38144 -0.10646
0.3815 -0.10654
0.38156 -0.10662
0.38161 -0.1067
0.38167 -0.10678
0.38172 -0.10686
0.38178 -0.10694
0.38183 -0.10702
0.38189 -0.1071
0.38194 -0.10718
0.382 -0.10726
0.38206 -0.10734
0.38211 -0.10742
0.38217 -0.1075
0.38222 -0.10758
0.38228 -0.10766
0.38233 -0.10774
0.38239 -0.10782
0.38244 -0.1079
0.3825 -0.10799
0.38256 -0.10807
0.38261 -0.10815
0.38267 -0.10823
0.38272 -0.10831
0.38278 -0.10839
0.38283 -0.10847
0.38289 -0.10855
0.38294 -0.10863
0.383 -0.10871
0.38306 -0.10879
0.38311 -0.10887
0.38317 -0.10895
0.38322 -0.10903
0.38328 -0.10911
0.38333 -0.10919
0.38339 -0.10927
0.38344 -0.10935
0.3835 -0.10943
0.38356 -0.10951
0.38361 -0.10959
0.38367 -0.10967
0.38372 -0.10975
0.38378 -0.10983
0.38383 -0.10991
0.38389 -0.10999
0.38394 -0.11008
0.384 -0.11016
0.38406 -0.11024
0.38411 -0.11032
0.38417 -0.1104
0.38422 -0.11048
0.38428 -0.11056
0.38433 -0.11064
0.38439 -0.11072
0.38444 -0.1108
0.3845 -0.11088
0.38456 -0.11096
0.38461 -0.11104
0.38467 -0.11112
0.38472 -0.1112
0.38478 -0.11128
0.38483 -0.11136
0.38489 -0.11144
0.38494 -0.11152
0.385 -0.1116
0.38506 -0.11168
0.38511 -0.11176
0.38517 -0.11184
0.38522 -0.11192
0.38528 -0.112
0.38533 -0.11208
0.38539 -0.11216
0.38544 -0.11224
0.3855 -0.11232
0.38556 -0.1124
0.38561 -0.11248
0.38567 -0.11256
0.38572 -0.11264
0.38578 -0.11272
0.38583 -0.1128
0.38589 -0.11288
0.38594 -0.11296
0.386 -0.11304
0.38606 -0.11312
0.38611 -0.1132
0.38617 -0.11328
0.38622 -0.11336
0.38628 -0.11344
0.38633 -0.11352
0.38639 -0.1136
0.38644 -0.11368
0.3865 -0.11376
0.38656 -0.11384
0.38661 -0.11392
0.38667 -0.114
0.38672 -0.11408
0.38678 -0.11416
0.38683 -0.11424
0.38689 -0.11432
0.38694 -0.1144
0.387 -0.11448
0.38706 -0.11456
0.38711 -0.11464
0.38717 -0.11472
0.38722 -0.1148
0.38728 -0.11488
0.38733 -0.11496
0.38739 -0.11504
0.38744 -0.11512
0.3875 -0.1152
0.38756 -0.11528
0.38761 -0.11536
0.38767 -0.11544
0.38772 -0.11552
0.38778 -0.1156
0.38783 -0.11568
0.38789 -0.11576
0.38794 -0.11584
0.388 -0.11592
0.38806 -0.116
0.38811 -0.11608
0.38817 -0.11616
0.38822 -0.11624
0.38828 -0.11632
0.38833 -0.1164
0.38839 -0.11648
0.38844 -0.11656
0.3885 -0.11664
0.38856 -0.11672
0.38861 -0.1168
0.38867 -0.11688
0.38872 -0.11696
0.38878 -0.11704
0.38883 -0.11712
0.38889 -0.1172
0.38894 -0.11728
0.389 -0.11736
0.38906 -0.11744
0.38911 -0.11752
0.38917 -0.1176
0.38922 -0.11768
0.38928 -0.11776
0.38933 -0.11784
0.38939 -0.11792
0.38944 -0.118
0.3895 -0.11808
0.38956 -0.11816
0.38961 -0.11824
0.38967 -0.11832
0.38972 -0.1184
0.38978 -0.11848
0.38983 -0.11856
0.38989 -0.11864
0.38994 -0.11872
0.39 -0.11879
0.39006 -0.11887
0.39011 -0.11895
0.39017 -0.11903
0.39022 -0.11911
0.39028 -0.11919
0.39033 -0.11927
0.39039 -0.11935
0.39044 -0.11943
0.3905 -0.11951
0.39056 -0.11959
0.39061 -0.11967
0.39067 -0.11975
0.39072 -0.11983
0.39078 -0.11991
0.39083 -0.11999
0.39089 -0.12007
0.39094 -0.12015
0.391 -0.12023
0.39106 -0.12031
0.39111 -0.12039
0.39117 -0.12047
0.39122 -0.12055
0.39128 -0.12063
0.39133 -0.12071
0.39139 -0.12079
0.39144 -0.12086
0.3915 -0.12094
0.39156 -0.12102
0.39161 -0.1211
0.39167 -0.12118
0.39172 -0.12126
0.39178 -0.12134
0.39183 -0.12142
0.39189 -0.1215
0.39194 -0.12158
0.392 -0.12166
0.39206 -0.12174
0.39211 -0.12182
0.39217 -0.1219
0.39222 -0.12198
0.39228 -0.12206
0.39233 -0.12214
0.39239 -0.12222
0.39244 -0.1223
0.3925 -0.12238
0.39256 -0.12245
0.39261 -0.12253
0.39267 -0.12261
0.39272 -0.12269
0.39278 -0.12277
0.39283 -0.12285
0.39289 -0.12293
0.39294 -0.12301
0.393 -0.12309
0.39306 -0.12317
0.39311 -0.12325
0.39317 -0.12333
0.39322 -0.12341
0.39328 -0.12349
0.39333 -0.12357
0.39339 -0.12365
0.39344 -0.12372
0.3935 -0.1238
0.39356 -0.12388
0.39361 -0.12396
0.39367 -0.12404
0.39372 -0.12412
0.39378 -0.1242
0.39383 -0.12428
0.39389 -0.12436
0.39394 -0.12444
0.394 -0.12452
0.39406 -0.1246
0.39411 -0.12468
0.39417 -0.12476
0.39422 -0.12483
0.39428 -0.12491
0.39433 -0.12499
0.39439 -0.12507
0.39444 -0.12515
0.3945 -0.12523
0.39456 -0.12531
0.39461 -0.12539
0.39467 -0.12547
0.39472 -0.12555
0.39478 -0.12563
0.39483 -0.12571
0.39489 -0.12579
0.39494 -0.12586
0.395 -0.12594
0.39506 -0.12602
0.39511 -0.1261
0.39517 -0.12618
0.39522 -0.12626
0.39528 -0.12634
0.39533 -0.12642
0.39539 -0.1265
0.39544 -0.12658
0.3955 -0.12666
0.39556 -0.12674
0.39561 -0.12681
0.39567 -0.12689
0.39572 -0.12697
0.39578 -0.12705
0.39583 -0.12713
0.39589 -0.12721
0.39594 -0.12729
0.396 -0.12737
0.39606 -0.12745
0.39611 -0.12753
0.39617 -0.12761
0.39622 -0.12768
0.39628 -0.12776
0.39633 -0.12784
0.39639 -0.12792
0.39644 -0.128
0.3965 -0.12808
0.39656 -0.12816
0.39661 -0.12824
0.39667 -0.12832
0.39672 -0.1284
0.39678 -0.12847
0.39683 -0.12855
0.39689 -0.12863
0.39694 -0.12871
0.397 -0.12879
0.39706 -0.12887
0.39711 -0.12895
0.39717 -0.12903
0.39722 -0.12911
0.39728 -0.12919
0.39733 -0.12926
0.39739 -0.12934
0.39744 -0.12942
0.3975 -0.1295
0.39756 -0.12958
0.39761 -0.12966
0.39767 -0.12974
0.39772 -0.12982
0.39778 -0.1299
0.39783 -0.12997
0.39789 -0.13005
0.39794 -0.13013
0.398 -0.13021
0.39806 -0.13029
0.39811 -0.13037
0.39817 -0.13045
0.39822 -0.13053
0.39828 -0.13061
0.39833 -0.13068
0.39839 -0.13076
0.39844 -0.13084
0.3985 -0.13092
0.39856 -0.131
0.39861 -0.13108
0.39867 -0.13116
0.39872 -0.13124
0.39878 -0.13132
0.39883 -0.13139
0.39889 -0.13147
0.39894 -0.13155
0.399 -0.13163
0.39906 -0.13171
0.39911 -0.13179
0.39917 -0.13187
0.39922 -0.13195
0.39928 -0.13202
0.39933 -0.1321
0.39939 -0.13218
0.39944 -0.13226
0.3995 -0.13234
0.39956 -0.13242
0.39961 -0.1325
0.39967 -0.13258
0.39972 -0.13265
0.39978 -0.13273
0.39983 -0.13281
0.39989 -0.13289
0.39994 -0.13297
0.4 -0.13305
0.40006 -0.13313
0.40011 -0.13321
0.40017 -0.13328
0.40022 -0.13336
0.40028 -0.13344
0.40033 -0.13352
0.40039 -0.1336
0.40044 -0.13368
0.4005 -0.13376
0.40056 -0.13383
0.40061 -0.13391
0.40067 -0.13399
0.40072 -0.13407
0.40078 -0.13415
0.40083 -0.13423
0.40089 -0.13431
0.40094 -0.13438
0.401 -0.13446
0.40106 -0.13454
0.40111 -0.13462
0.40117 -0.1347
0.40122 -0.13478
0.40128 -0.13486
0.40133 -0.13493
0.40139 -0.13501
0.40144 -0.13509
0.4015 -0.13517
0.40156 -0.13525
0.40161 -0.13533
0.40167 -0.13541
0.40172 -0.13548
0.40178 -0.13556
0.40183 -0.13564
0.40189 -0.13572
0.40194 -0.1358
0.402 -0.13588
0.40206 -0.13596
0.40211 -0.13603
0.40217 -0.13611
0.40222 -0.13619
0.40228 -0.13627
0.40233 -0.13635
0.40239 -0.13643
0.40244 -0.1365
0.4025 -0.13658
0.40256 -0.13666
0.40261 -0.13674
0.40267 -0.13682
0.40272 -0.1369
0.40278 -0.13698
0.40283 -0.13705
0.40289 -0.13713
0.40294 -0.13721
0.403 -0.13729
0.40306 -0.13737
0.40311 -0.13745
0.40317 -0.13752
0.40322 -0.1376
0.40328 -0.13768
0.40333 -0.13776
0.40339 -0.13784
0.40344 -0.13792
0.4035 -0.13799
0.40356 -0.13807
0.40361 -0.13815
0.40367 -0.13823
0.40372 -0.13831
0.40378 -0.13839
0.40383 -0.13846
0.40389 -0.13854
0.40394 -0.13862
0.404 -0.1387
0.40406 -0.13878
0.40411 -0.13886
0.40417 -0.13893
0.40422 -0.13901
0.40428 -0.13909
0.40433 -0.13917
0.40439 -0.13925
0.40444 -0.13933
0.4045 -0.1394
0.40456 -0.13948
0.40461 -0.13956
0.40467 -0.13964
0.40472 -0.13972
0.40478 -0.13979
0.40483 -0.13987
0.40489 -0.13995
0.40494 -0.14003
0.405 -0.14011
0.40506 -0.14019
0.40511 -0.14026
0.40517 -0.14034
0.40522 -0.14042
0.40528 -0.1405
0.40533 -0.14058
0.40539 -0.14065
0.40544 -0.14073
0.4055 -0.14081
0.40556 -0.14089
0.40561 -0.14097
0.40567 -0.14105
0.40572 -0.14112
0.40578 -0.1412
0.40583 -0.14128
0.40589 -0.14136
0.40594 -0.14144
0.406 -0.14151
0.40606 -0.14159
0.40611 -0.14167
0.40617 -0.14175
0.40622 -0.14183
0.40628 -0.1419
0.40633 -0.14198
0.40639 -0.14206
0.40644 -0.14214
0.4065 -0.14222
0.40656 -0.14229
0.40661 -0.14237
0.40667 -0.14245
0.40672 -0.14253
0.40678 -0.14261
0.40683 -0.14268
0.40689 -0.14276
0.40694 -0.14284
0.407 -0.14292
0.40706 -0.143
0.40711 -0.14307
0.40717 -0.14315
0.40722 -0.14323
0.40728 -0.14331
0.40733 -0.14339
0.40739 -0.14346
0.40744 -0.14354
0.4075 -0.14362
0.40756 -0.1437
0.40761 -0.14378
0.40767 -0.14385
0.40772 -0.14393
0.40778 -0.14401
0.40783 -0.14409
0.40789 -0.14417
0.40794 -0.14424
0.408 -0.14432
0.40806 -0.1444
0.40811 -0.14448
0.40817 -0.14456
0.40822 -0.14463
0.40828 -0.14471
0.40833 -0.14479
0.40839 -0.14487
0.40844 -0.14495
0.4085 -0.14502
0.40856 -0.1451
0.40861 -0.14518
0.40867 -0.14526
0.40872 -0.14533
0.40878 -0.14541
0.40883 -0.14549
0.40889 -0.14557
0.40894 -0.14565
0.409 -0.14572
0.40906 -0.1458
0.40911 -0.14588
0.40917 -0.14596
0.40922 -0.14603
0.40928 -0.14611
0.40933 -0.14619
0.40939 -0.14627
0.40944 -0.14635
0.4095 -0.14642
0.40956 -0.1465
0.40961 -0.14658
0.40967 -0.14666
0.40972 -0.14673
0.40978 -0.14681
0.40983 -0.14689
0.40989 -0.14697
0.40994 -0.14705
0.41 -0.14712
0.41006 -0.1472
0.41011 -0.14728
0.41017 -0.14736
0.41022 -0.14743
0.41028 -0.14751
0.41033 -0.14759
0.41039 -0.14767
0.41044 -0.14774
0.4105 -0.14782
0.41056 -0.1479
0.41061 -0.14798
0.41067 -0.14806
0.41072 -0.14813
0.41078 -0.14821
0.41083 -0.14829
0.41089 -0.14837
0.41094 -0.14844
0.411 -0.14852
0.41106 -0.1486
0.41111 -0.14868
0.41117 -0.14875
0.41122 -0.14883
0.41128 -0.14891
0.41133 -0.14899
0.41139 -0.14906
0.41144 -0.14914
0.4115 -0.14922
0.41156 -0.1493
0.41161 -0.14937
0.41167 -0.14945
0.41172 -0.14953
0.41178 -0.14961
0.41183 -0.14969
0.41189 -0.14976
0.41194 -0.14984
0.412 -0.14992
0.41206 -0.15
0.41211 -0.15007
0.41217 -0.15015
0.41222 -0.15023
0.41228 -0.15031
0.41233 -0.15038
0.41239 -0.15046
0.41244 -0.15054
0.4125 -0.15062
0.41256 -0.15069
0.41261 -0.15077
0.41267 -0.15085
0.41272 -0.15093
0.41278 -0.151
0.41283 -0.15108
0.41289 -0.15116
0.41294 -0.15124
0.413 -0.15131
0.41306 -0.15139
0.41311 -0.15147
0.41317 -0.15154
0.41322 -0.15162
0.41328 -0.1517
0.41333 -0.15178
0.41339 -0.15185
0.41344 -0.15193
0.4135 -0.15201
0.41356 -0.15209
0.41361 -0.15216
0.41367 -0.15224
0.41372 -0.15232
0.41378 -0.1524
0.41383 -0.15247
0.41389 -0.15255
0.41394 -0.15263
0.414 -0.15271
0.41406 -0.15278
0.41411 -0.15286
0.41417 -0.15294
0.41422 -0.15301
0.41428 -0.15309
0.41433 -0.15317
0.41439 -0.15325
0.41444 -0.15332
0.4145 -0.1534
0.41456 -0.15348
0.41461 -0.15356
0.41467 -0.15363
0.41472 -0.15371
0.41478 -0.15379
0.41483 -0.15387
0.41489 -0.15394
0.41494 -0.15402
0.415 -0.1541
0.41506 -0.15417
0.41511 -0.15425
0.41517 -0.15433
0.41522 -0.15441
0.41528 -0.15448
0.41533 -0.15456
0.41539 -0.15464
0.41544 -0.15471
0.4155 -0.15479
0.41556 -0.15487
0.41561 -0.15495
0.41567 -0.15502
0.41572 -0.1551
0.41578 -0.15518
0.41583 -0.15525
0.41589 -0.15533
0.41594 -0.15541
0.416 -0.15549
0.41606 -0.15556
0.41611 -0.15564
0.41617 -0.15572
0.41622 -0.1558
0.41628 -0.15587
0.41633 -0.15595
0.41639 -0.15603
0.41644 -0.1561
0.4165 -0.15618
0.41656 -0.15626
0.41661 -0.15633
0.41667 -0.15641
0.41672 -0.15649
0.41678 -0.15657
0.41683 -0.15664
0.41689 -0.15672
0.41694 -0.1568
0.417 -0.15687
0.41706 -0.15695
0.41711 -0.15703
0.41717 -0.15711
0.41722 -0.15718
0.41728 -0.15726
0.41733 -0.15734
0.41739 -0.15741
0.41744 -0.15749
0.4175 -0.15757
0.41756 -0.15764
0.41761 -0.15772
0.41767 -0.1578
0.41772 -0.15788
0.41778 -0.15795
0.41783 -0.15803
0.41789 -0.15811
0.41794 -0.15818
0.418 -0.15826
0.41806 -0.15834
0.41811 -0.15841
0.41817 -0.15849
0.41822 -0.15857
0.41828 -0.15865
0.41833 -0.15872
0.41839 -0.1588
0.41844 -0.15888
0.4185 -0.15895
0.41856 -0.15903
0.41861 -0.15911
0.41867 -0.15918
0.41872 -0.15926
0.41878 -0.15934
0.41883 -0.15941
0.41889 -0.15949
0.41894 -0.15957
0.419 -0.15965
0.41906 -0.15972
0.41911 -0.1598
0.41917 -0.15988
0.41922 -0.15995
0.41928 -0.16003
0.41933 -0.16011
0.41939 -0.16018
0.41944 -0.16026
0.4195 -0.16034
0.41956 -0.16041
0.41961 -0.16049
0.41967 -0.16057
0.41972 -0.16064
0.41978 -0.16072
0.41983 -0.1608
0.41989 -0.16087
0.41994 -0.16095
0.42 -0.16103


==> 160x1604Dsph.txt <==
0 1 0
0.0022222 0.91563 0.091635
0.0044444 0.87813 2.0441
0.0066667 0.85313 0.40962
0.0088889 0.82813 1.7585
0.011111 0.80938 0.94456
0.013333 0.79063 1.2132
0.015556 0.77813 0.70042
0.017778 0.75938 0.73579
0.02 0.74688 0.091635
0.022222 0.73438 0.53804
0.024444 0.72188 0.704
0.026667 0.70938 0.65857
0.028889 0.69688 0.45072
0.031111 0.68438 0.11611
0.033333 0.67188 0.31867
0.035556 0.66563 1.0167
0.037778 0.65313 0.38228
0.04 0.64688 1.4446
0.042222 0.63438 0.67761
0.044444 0.62188 0.11715
0.046667 0.61563 0.68072
0.048889 0.60938 1.3864
0.051111 0.59687 0.46774
0.053333 0.59063 1.0527
0.055556 0.57812 0.091635
0.057778 0.57188 0.58041
0.06 0.56563 1.0146
0.062222 0.55313 0.0011264
0.064444 0.54688 0.36611
0.066667 0.54063 0.68959
0.068889 0.53437 0.97531
0.071111 0.52813 1.2266
0.073333 0.51562 0.15811
0.075556 0.50938 0.36813
0.077778 0.50313 0.55082
0.08 0.49688 0.70835
0.082222 0.49063 0.84267
0.084444 0.48438 0.95553
0.086667 0.47812 1.0485
0.088889 0.47187 1.1231
0.091111 0.45938 0.024805
0.093333 0.45313 0.080215
0.095556 0.44688 0.12032
0.097778 0.44062 0.14616
0.1 0.43438 0.15866
0.10222 0.42813 0.15869
0.10444 0.42188 0.14705
0.10667 0.41563 0.12448
0.10889 0.40937 0.091635
0.11111 0.40313 0.049159
0.11333 0.39688 0.0023734
0.11556 0.39063 0.062426
0.11778 0.38438 0.1305
0.12 0.37813 0.20613
0.12222 0.37813 0.70902
0.12444 0.37188 0.61059
0.12667 0.36563 0.50604
0.12889 0.35938 0.39573
0.13111 0.35313 0.27996
0.13333 0.34688 0.15904
0.13556 0.34063 0.033238
0.13778 0.33438 0.097181
0.14 0.32812 0.23197
0.14222 0.32188 0.3709
0.14444 0.31563 0.51376
0.14667 0.30938 0.66034
0.14889 0.30313 0.81045
0.15111 0.29688 0.96391
0.15333 0.29063 1.1205
0.15556 0.28438 1.2802
0.15778 0.28438 0.56443
0.16 0.27813 0.73579
0.16222 0.27188 0.90962
0.16444 0.26562 1.0858
0.16667 0.25937 1.2642
0.16889 0.25313 1.4447
0.17111 0.24688 1.6272
0.17333 0.24063 1.8116
0.17556 0.23438 1.9978
0.17778 0.22813 2.1857
0.18 0.22188 2.3752
0.18222 0.21563 2.5663
0.18444 0.20938 2.7589
0.18667 0.20312 2.9529
0.18889 0.19687 3.1482
0.19111 0.19063 3.3448
0.19333 0.18437 3.5426
0.19556 0.17813 3.7415
0.19778 0.17188 3.9415
0.2 0.16563 4.1425
0.20222 0.15938 4.3445
0.20444 0.15313 4.5475
0.20667 0.14688 4.7513
0.20889 0.14063 4.9559
0.21111 0.13438 5.1613
0.21333 0.12813 5.3675
0.21556 0.12188 5.5744
0.21778 0.11563 5.7819
0.22 0.10938 5.9901
0.22222 0.10313 6.1989
0.22444 0.090625 7.1446
0.22667 0.084375 7.3509
0.22889 0.078125 7.5577
0.23111 0.071875 7.765
0.23333 0.059375 8.6951
0.23556 0.053125 8.9
0.23778 0.040625 9.8208
0.24 0.034375 10.023
0.24222 0.015625 11.644
0.24444 0.003125 12.547
0.24667 0.003125 12.038
0.24889 0.003125 11.537
0.25111 0.003125 11.043
0.25333 0.003125 10.554
0.25556 0.003125 10.073
0.25778 0.003125 9.5973
0.26 0.003125 9.1279
0.26222 0.003125 8.6645
0.26444 0.003125 8.207
0.26667 0.003125 7.7552
0.26889 0.003125 7.309
0.27111 0.003125 6.8683
0.27333 0.003125 6.433
0.27556 0.003125 6.0029
0.27778 0.003125 5.5781
0.28 0.003125 5.1583
0.28222 0.003125 4.7435
0.28444 0.003125 4.3335
0.28667 0.003125 3.9283
0.28889 0.003125 3.5278
0.29111 0.003125 3.1319
0.29333 0.003125 2.7405
0.29556 0.003125 2.3536
0.29778 0.003125 1.9709
0.3 0.003125 1.5926
0.30222 0.003125 1.2184
0.30444 0.003125 0.84828
0.30667 0.003125 0.48222
0.30889 0.003125 0.12012
0.31111 0.003125 0.23809
0.31333 0.003125 0.59249
0.31556 0.003125 0.94313
0.31778 0.003125 1.2901
0.32 0.003125 1.6334
0.32222 0.003125 1.9732
0.32444 0.003125 2.3095
0.32667 0.003125 2.6423
0.32889 0.003125 2.9718
0.33111 0.003125 3.298


==> 160x160sph.txt <==
0 1 0
0.002222222222222222 0.9187500000000002 3.791945090481522
0.004444444444444444 0.88125 0.5724621081171082
0.006666666666666666 0.8562500000000001 1.726756368840122
0.008888888888888889 0.8312500000000002 0.0916352862692295
0.01111111111111111 0.8062500000000001 2.59938882434133
0.01333333333333333 0.7937500000000001 0.2974199840827028
0.01555555555555556 0.7812500000000001 2.09900484160281
0.01777777777777778 0.7562500000000001 2.044052046932403
0.02 0.7437500000000001 1.141801315134802
0.02222222222222222 0.7312500000000001 0.6321004542368746
0.02444444444444445 0.7187500000000001 0.4116845980085141
0.02666666666666667 0.70625 0.4096184927068513
0.02888888888888889 0.6937500000000001 0.5755661500430611
0.03111111111111111 0.68125 0.8728381609175576
0.03333333333333333 0.6687500000000001 1.274083615822642
0.03555555555555556 0.65625 1.758519615836886
0.03777777777777777 0.65625 1.279735368804203
0.04 0.64375 0.5724621081171578
0.04222222222222222 0.6312500000000001 0.1712961352509966
0.04444444444444444 0.61875 0.9445599723358535
0.04666666666666666 0.61875 1.488196559239845
0.04888888888888889 0.6062500000000001 0.5975036745367155
0.05111111111111111 0.59375 0.3038309851456369
0.05333333333333333 0.58125 1.213225167673637
0.05555555555555555 0.58125 0.8316972471116905
0.05777777777777778 0.5687500000000001 0.1452831510130866
0.06 0.55625 1.12174344655583
0.06222222222222221 0.55625 0.700419196482838
0.06444444444444444 0.5437500000000001 0.3210209461459371
0.06666666666666667 0.5437500000000001 1.365166723137399
0.06888888888888889 0.53125 0.3107110032733795
0.07111111111111111 0.5187499999999999 0.7357949694076039
0.07333333333333333 0.5187499999999999 0.8022464178180123
0.07555555555555556 0.5062500000000001 0.2664675697940586
0.07777777777777778 0.5062500000000001 1.176290634941379
0.08 0.49375 0.0916352862692419
0.08222222222222222 0.49375 1.450996106370215
0.08444444444444445 0.48125 0.3552604994747861
0.08666666666666667 0.4687500000000001 0.7290421674130838
0.08888888888888889 0.4687500000000001 0.5380402487193492
0.0911111111111111 0.45625 0.5530865962186328
0.09333333333333332 0.45625 0.6511854283710564
0.09555555555555556 0.44375 0.4439679775557395
0.09777777777777778 0.44375 0.7040007864138036
0.1 0.43125 0.3929503550006987
0.1022222222222222 0.43125 0.7042733039798541
0.1044444444444444 0.4187500000000001 0.3926924123652155
0.1066666666666667 0.4187500000000001 0.6585689380666415
0.1088888888888889 0.40625 0.4369804000467876
0.1111111111111111 0.40625 0.5724621081171702
0.1133333333333333 0.39375 0.5205203972967736
0.1155555555555556 0.39375 0.4507151372022969
0.1177777777777778 0.39375 1.394331550657189
0.12 0.3812500000000001 0.2974199840827028
0.1222222222222222 0.3812500000000001 1.207964901577105
0.1244444444444445 0.36875 0.116111232816932
0.1266666666666666 0.36875 0.9961626497483217
0.1288888888888889 0.3562500000000001 0.09014305859560191
0.1311111111111111 0.3562500000000001 0.7617034373759599
0.1333333333333333 0.3437500000000001 0.3186677326545132
0.1355555555555555 0.3437500000000001 0.5070143555472496
0.1377777777777778 0.3437500000000001 1.31263883424878
0.14 0.33125 0.2342239814428554
0.1422222222222222 0.33125 1.016712737322299
0.1444444444444445 0.31875 0.05479389300209348
0.1466666666666667 0.31875 0.7060901068675322
0.1488888888888889 0.31875 1.449875185557778
0.1511111111111111 0.30625 0.3822784176115409
0.1533333333333333 0.30625 1.10678055349654
0.1555555555555556 0.29375 0.04661520447231562
0.1577777777777778 0.29375 0.753008400807879
0.16 0.29375 1.444633493133686
0.1622222222222222 0.2812500000000001 0.3896439727990616
0.1644444444444444 0.2812500000000001 1.064976207135972
0.1666666666666667 0.26875 0.01765647960253589
0.1688888888888889 0.26875 0.6776131540307871
0.1711111111111111 0.26875 1.324671422056935
0.1733333333333333 0.25625 0.2833357093951254
0.1755555555555556 0.25625 0.9164637885478952
0.1777777777777778 0.24375 0.1171455463330904
0.18 0.24375 0.5027808200706104
0.1822222222222222 0.24375 1.111332211812165
0.1844444444444444 0.23125 0.08420522157941328
0.1866666666666666 0.23125 0.6807227605450902
0.1888888888888889 0.23125 1.26668231246908
0.1911111111111111 0.21875 0.2463330249802021
0.1933333333333333 0.21875 0.8212869030214919
0.1955555555555556 0.21875 1.38641237553245
0.1977777777777778 0.20625 0.3730580850739457
0.2 0.20625 0.9280871497047655
0.2022222222222222 0.19375 0.07764940037212603
0.2044444444444445 0.19375 0.4677369455093313
0.2066666666666667 0.19375 1.00430291935807
0.2088888888888889 0.18125 0.005652475129153565
0.2111111111111111 0.18125 0.5333308155881462
0.2133333333333333 0.18125 1.05274255996086
0.2155555555555556 0.16875 0.06126317094778579
0.2177777777777778 0.16875 0.5724621081171702
0.22 0.16875 1.075895914554584
0.2222222222222222 0.15625 0.0916352862692543
0.2244444444444444 0.15625 0.5874614967745166
0.2266666666666667 0.15625 1.075978155882019
0.2288888888888889 0.14375 0.09895367869725634
0.2311111111111111 0.14375 0.580407306602941
0.2333333333333333 0.14375 1.054966544556331
0.2355555555555556 0.13125 0.08517094298128915
0.2377777777777778 0.13125 0.5531586635499439
0.24 0.13125 1.014631414991118
0.2422222222222222 0.11875 0.05203737100407833
0.2444444444444445 0.11875 0.507383532431232
0.2466666666666667 0.11875 0.9565624244903197
0.2488888888888889 0.10625 0.001126373922876476
0.2511111111111111 0.10625 0.4445825440230419
0.2533333333333334 0.10625 0.8821908930596839
0.2555555555555555 0.10625 1.314078825968447
0.2577777777777778 0.09375 0.3661093343071101
0.26 0.09375 0.7928088996174079
0.2622222222222222 0.09375 1.21407276057476
0.2644444444444444 0.08125 0.2731879798323286
0.2666666666666667 0.08125 0.6895856732958691
0.2688888888888889 0.08125 1.100810687418038
0.2711111111111111 0.06875000000000001 0.1669280035850635
0.2733333333333333 0.06875000000000001 0.5735817182527447
0.2755555555555556 0.06875000000000001 0.9753062632515513
0.2777777777777778 0.05625000000000001 0.04833733886746227
0.28 0.05625000000000001 0.4457610307284285
0.2822222222222222 0.05625000000000001 0.8384814529550357
0.2844444444444444 0.05625000000000001 1.22659064687957
0.2866666666666667 0.04375 0.3070017033894215
0.2888888888888889 0.04375 0.6911765362338302
0.2911111111111111 0.04375 1.070943982608668
0.2933333333333333 0.03125 0.1581051607908616
0.2955555555555556 0.03125 0.5341588316311179
0.2977777777777778 0.03125 0.9059950534286706
0.3 0.03125 1.27369207262573
0.3022222222222222 0.01875 0.3681303262173004
0.3044444444444445 0.01875 0.7324162613912636
0.3066666666666667 0.01875 1.092735358678051
0.3088888888888889 0.00625 0.1937343682528897
0.3111111111111111 0.00625 0.550824119972644
0.3133333333333333 0.00625 0.9041082769558441
0.3155555555555555 0.00625 1.253653957766922
0.3177777777777778 0.00625 1.599526635315988
0.32 0.00625 1.941790188375357
0.3222222222222222 0.00625 2.280506951139027
0.3244444444444444 0.00625 2.61573776091155
0.3266666666666667 0.00625 2.947542004009793
0.3288888888888889 0.00625 3.275977659955954
0.3311111111111111 0.00625 3.601101344036475


==> 320x320sph.txt <==
0 1 0
0.002222222222222222 0.9156250000000001 0.09163528626931626
0.004444444444444444 0.878125 2.044052046932415
0.006666666666666666 0.8531250000000001 0.4096184927068017
0.008888888888888889 0.8281250000000001 1.758519615836886
0.01111111111111111 0.8093750000000001 0.9445599723358412
0.01333333333333333 0.7906250000000001 1.213225167673599
0.01555555555555556 0.7781250000000001 0.7004191964828628
0.01777777777777778 0.7593750000000001 0.735794969407579
0.02 0.7468750000000001 0.09163528626926667
0.02222222222222222 0.734375 0.5380402487193492
0.02444444444444445 0.721875 0.7040007864137912
0.02666666666666667 0.7093750000000001 0.6585689380666168
0.02888888888888889 0.6968750000000001 0.4507151372023217
0.03111111111111111 0.6843750000000002 0.1161112328169196
0.03333333333333333 0.671875 0.3186677326545132
0.03555555555555556 0.665625 1.016712737322299
0.03777777777777777 0.6531250000000001 0.3822784176115161
0.04 0.6468750000000001 1.444633493133686
0.04222222222222222 0.634375 0.6776131540307871
0.04444444444444444 0.6218750000000001 0.1171455463330904
0.04666666666666666 0.6156250000000001 0.6807227605450902
0.04888888888888889 0.6093750000000001 1.38641237553245
0.05111111111111111 0.5968749999999999 0.4677369455093313
0.05333333333333333 0.5906250000000001 1.05274255996086
0.05555555555555555 0.578125 0.0916352862692543
0.05777777777777778 0.571875 0.580407306602941
0.06 0.565625 1.014631414991118
0.06222222222222221 0.5531250000000001 0.001126373922864082
0.06444444444444444 0.5468750000000001 0.3661093343071101
0.06666666666666667 0.540625 0.6895856732958691
0.06888888888888889 0.5343749999999999 0.9753062632515513
0.07111111111111111 0.5281250000000001 1.22659064687957
0.07333333333333333 0.515625 0.1581051607908616
0.07555555555555556 0.509375 0.3681303262173004
0.07777777777777778 0.503125 0.550824119972644
0.08 0.4968750000000001 0.7083535869712886
0.08222222222222222 0.4906250000000001 0.8426689218416479
0.08444444444444445 0.4843750000000001 0.9555300145381809
0.08666666666666667 0.478125 1.048529164953025
0.08888888888888889 0.471875 1.123110600197473
0.0911111111111111 0.4656250000000001 1.180587310612731
0.09333333333333332 0.4531250000000001 0.08021522968353792
0.09555555555555556 0.446875 0.1203239773743376
0.09777777777777778 0.440625 0.1461580942026447
0.1 0.4343750000000001 0.1586592623344808
0.1022222222222222 0.428125 0.1586923880676605
0.1044444444444444 0.4218750000000001 0.1470532457657871
0.1066666666666667 0.4156250000000001 0.1244752226798951
0.1088888888888889 0.409375 0.0916352862692419
0.1111111111111111 0.409375 1.095764939127075
0.1133333333333333 0.4031250000000001 1.033920639774842
0.1155555555555556 0.396875 0.9638557808249759
0.1177777777777778 0.3906250000000001 0.8860549091657319
0.12 0.384375 0.8009683680014743
0.1222222222222222 0.378125 0.7090152293628448
0.1244444444444445 0.3718750000000001 0.6105859296841768
0.1266666666666666 0.365625 0.5060446430639103
0.1288888888888889 0.3593750000000001 0.3957314222713634
0.1311111111111111 0.353125 0.279964133673886
0.1333333333333333 0.346875 0.1590402089295448
0.1355555555555555 0.346875 0.9807904776636832
0.1377777777777778 0.340625 0.8426990191737819
0.14 0.334375 0.7004191964828503
0.1422222222222222 0.328125 0.554174011795777
0.1444444444444445 0.321875 0.4041730514612311
0.1466666666666667 0.315625 0.2506134559816124
0.1488888888888889 0.309375 0.09368080737739233
0.1511111111111111 0.309375 0.8310068932078779
0.1533333333333333 0.303125 0.6613156010347988
0.1555555555555556 0.296875 0.4888868186118167
0.1577777777777778 0.290625 0.3138624202804875
0.16 0.284375 0.1363764156088998
0.1622222222222222 0.284375 0.8227324772651528
0.1644444444444444 0.278125 0.6348239297757078
0.1666666666666667 0.271875 0.4449314519119231
0.1688888888888889 0.265625 0.2531585093898953
0.1711111111111111 0.265625 0.9029819836896611
0.1733333333333333 0.259375 0.7023132904480941
0.1755555555555556 0.253125 0.5001464095081861
0.1777777777777778 0.246875 0.2965616666682788
0.18 0.240625 0.0916352862692295
0.1822222222222222 0.240625 0.7027013531832669
0.1844444444444444 0.234375 0.4903669889713667
0.1866666666666666 0.228125 0.2769858611977251
0.1888888888888889 0.228125 0.8653273625197716
0.1911111111111111 0.221875 0.6453476928802728
0.1933333333333333 0.215625 0.4245720506335885
0.1955555555555556 0.209375 0.2030493240388357
0.1977777777777778 0.209375 0.7652901398571152
0.2 0.203125 0.5380402487193615
0.2022222222222222 0.196875 0.310248465520802
0.2044444444444445 0.196875 0.8535209108368278
0.2066666666666667 0.190625 0.6205986671075232
0.2088888888888889 0.184375 0.3873102901095837
0.2111111111111111 0.178125 0.1536870400751045
0.2133333333333333 0.178125 0.6750812720217628
0.2155555555555556 0.171875 0.43697270789911
0.2177777777777778 0.165625 0.1986743716815187
0.22 0.165625 0.7040007864138159
0.2222222222222222 0.159375 0.4616662666904724
0.2244444444444444 0.153125 0.2192669097255339
0.2266666666666667 0.153125 0.7095928897926992
0.2288888888888889 0.146875 0.4635560375341186
0.2311111111111111 0.140625 0.217562077794921
0.2333333333333333 0.140625 0.6938532837700433
0.2355555555555556 0.134375 0.4445768028986367
0.2377777777777778 0.128125 0.1954362126994152
0.24 0.128125 0.6585689380666292
0.2422222222222222 0.121875 0.40646277039768
0.2444444444444445 0.115625 0.1545728357377168
0.2466666666666667 0.115625 0.6053445607473711
0.2488888888888889 0.109375 0.3507727852028634
0.2511111111111111 0.103125 0.09648667879236218
0.2533333333333334 0.103125 0.5356251269515073
0.2555555555555555 0.09687500000000002 0.2789118206464403
0.2577777777777778 0.09687500000000002 0.7096744745336336
0.26 0.090625 0.4507151372022969
0.2622222222222222 0.08437500000000001 0.1921493753393188
0.2644444444444444 0.08437500000000001 0.6123948234383423
0.2666666666666667 0.07812500000000001 0.3517951483751102
0.2688888888888889 0.07187500000000001 0.0916352862692543
0.2711111111111111 0.07187500000000001 0.5019383122978812
0.2733333333333333 0.065625 0.2399360193207064
0.2755555555555556 0.065625 0.6430086332624593
0.2777777777777778 0.059375 0.3793031092685551
0.28 0.05312500000000001 0.1161112328169196
0.2822222222222222 0.05312500000000001 0.5101320537926149
0.2844444444444444 0.046875 0.2453978387359767
0.2866666666666667 0.046875 0.6327958154698439
0.2888888888888889 0.040625 0.366637897463345
0.2911111111111111 0.034375 0.1010512765558005
0.2933333333333333 0.034375 0.4801757893044431
0.2955555555555556 0.028125 0.2133012794750975
0.2977777777777778 0.028125 0.5863369729558673
0.3 0.021875 0.3182761894575889
0.3022222222222222 0.021875 0.6854292742229736
0.3044444444444445 0.015625 0.4162774596759448
0.3066666666666667 0.009375 0.1477614926781595
0.3088888888888889 0.009375 0.5075905494848167
0.3111111111111111 0.003125 0.2380908624882827
0.3133333333333333 0.003125 0.5924859759399856
0.3155555555555555 0.003125 0.9431308570051847
0.3177777777777778 0.003125 1.290091184483641
0.32 0.003125 1.633431038024346
0.3222222222222222 0.003125 1.973212947840723
0.3244444444444444 0.003125 2.30949794254963
0.3266666666666667 0.003125 2.642345595217375
0.3288888888888889 0.003125 2.971814067691665
0.3311111111111111 0.003125 3.297960153294457


==> 40Heat_err_3DN1.txt <==
0.25 0.29958
0.5 0.30988
0.75 0.31614
1 0.32077
1.25 0.32131
1.5 0.32473
1.75 0.3276
2 0.33006
2.25 0.33223
2.5 0.33419
2.75 0.33601
3 0.33773
3.25 0.33941
3.5 0.34108
3.75 0.34277
4 0.34452
4.25 0.34634
4.5 0.34824
4.75 0.35025
5 0.35235
5.25 0.35455
5.5 0.35685
5.75 0.35925
6 0.36175
6.25 0.36435
6.5 0.36703
6.75 0.36979
7 0.37264
7.25 0.37556
7.5 0.37855
7.75 0.38161
8 0.38474


==> 40Heat_err_4D.txt <==
0.25 0.45182
0.5 0.47041
0.75 0.48188
1 0.49037
1.25 0.49203
1.5 0.49824
1.75 0.50345
2 0.50796
2.25 0.51197
2.5 0.51563
2.75 0.51906
3 0.52238
3.25 0.5257
3.5 0.5291
3.75 0.53264
4 0.5364
4.25 0.5404
4.5 0.54469
4.75 0.54927
5 0.55416
5.25 0.55936
5.5 0.56486
5.75 0.57066
6 0.57675
6.25 0.58311
6.5 0.58973
6.75 0.59661
7 0.60372
7.25 0.61106
7.5 0.61861
7.75 0.62637
8 0.63432


==> 40x404Danl.txt <==
0 1
5.5556e-05 0.98665
0.00011111 0.98112
0.00016667 0.97687
0.00022222 0.97329
0.00027778 0.97014
0.00033333 0.96729
0.00038889 0.96467
0.00044444 0.96223
0.0005 0.95994
0.00055556 0.95777
0.00061111 0.95571
0.00066667 0.95374
0.00072222 0.95185
0.00077778 0.95004
0.00083333 0.94828
0.00088889 0.94659
0.00094444 0.94494
0.001 0.94335
0.0010556 0.9418
0.0011111 0.94028
0.0011667 0.93881
0.0012222 0.93737
0.0012778 0.93596
0.0013333 0.93458
0.0013889 0.93323
0.0014444 0.93191
0.0015 0.93062
0.0015556 0.92934
0.0016111 0.92809
0.0016667 0.92686
0.0017222 0.92565
0.0017778 0.92446
0.0018333 0.92329
0.0018889 0.92214
0.0019444 0.921
0.002 0.91988
0.0020556 0.91878
0.0021111 0.91769
0.0021667 0.91661
0.0022222 0.91555
0.0022778 0.9145
0.0023333 0.91346
0.0023889 0.91244
0.0024444 0.91143
0.0025 0.91042
0.0025556 0.90943
0.0026111 0.90846
0.0026667 0.90749
0.0027222 0.90653
0.0027778 0.90558
0.0028333 0.90464
0.0028889 0.90371
0.0029444 0.90279
0.003 0.90188
0.0030556 0.90097
0.0031111 0.90007
0.0031667 0.89919
0.0032222 0.89831
0.0032778 0.89743
0.0033333 0.89657
0.0033889 0.89571
0.0034444 0.89486
0.0035 0.89401
0.0035556 0.89318
0.0036111 0.89234
0.0036667 0.89152
0.0037222 0.8907
0.0037778 0.88989
0.0038333 0.88908
0.0038889 0.88828
0.0039444 0.88748
0.004 0.8867
0.0040556 0.88591
0.0041111 0.88513
0.0041667 0.88436
0.0042222 0.88359
0.0042778 0.88283
0.0043333 0.88207
0.0043889 0.88132
0.0044444 0.88057
0.0045 0.87982
0.0045556 0.87908
0.0046111 0.87835
0.0046667 0.87762
0.0047222 0.87689
0.0047778 0.87617
0.0048333 0.87545
0.0048889 0.87474
0.0049444 0.87403
0.005 0.87332
0.0050556 0.87262
0.0051111 0.87192
0.0051667 0.87123
0.0052222 0.87054
0.0052778 0.86985
0.0053333 0.86917
0.0053889 0.86849
0.0054444 0.86781
0.0055 0.86714
0.0055556 0.86647
0.0056111 0.8658
0.0056667 0.86514
0.0057222 0.86448
0.0057778 0.86382
0.0058333 0.86317
0.0058889 0.86252
0.0059444 0.86187
0.006 0.86123
0.0060556 0.86059
0.0061111 0.85995
0.0061667 0.85932
0.0062222 0.85868
0.0062778 0.85805
0.0063333 0.85743
0.0063889 0.8568
0.0064444 0.85618
0.0065 0.85556
0.0065556 0.85495
0.0066111 0.85433
0.0066667 0.85372
0.0067222 0.85312
0.0067778 0.85251
0.0068333 0.85191
0.0068889 0.85131
0.0069444 0.85071
0.007 0.85011
0.0070556 0.84952
0.0071111 0.84893
0.0071667 0.84834
0.0072222 0.84775
0.0072778 0.84717
0.0073333 0.84658
0.0073889 0.846
0.0074444 0.84543
0.0075 0.84485
0.0075556 0.84428
0.0076111 0.84371
0.0076667 0.84314
0.0077222 0.84257
0.0077778 0.842
0.0078333 0.84144
0.0078889 0.84088
0.0079444 0.84032
0.008 0.83976
0.0080556 0.83921
0.0081111 0.83865
0.0081667 0.8381
0.0082222 0.83755
0.0082778 0.837
0.0083333 0.83646
0.0083889 0.83591
0.0084444 0.83537
0.0085 0.83483
0.0085556 0.83429
0.0086111 0.83376
0.0086667 0.83322
0.0087222 0.83269
0.0087778 0.83215
0.0088333 0.83162
0.0088889 0.8311
0.0089444 0.83057
0.009 0.83004
0.0090556 0.82952
0.0091111 0.829
0.0091667 0.82848
0.0092222 0.82796
0.0092778 0.82744
0.0093333 0.82692
0.0093889 0.82641
0.0094444 0.8259
0.0095 0.82539
0.0095556 0.82488
0.0096111 0.82437
0.0096667 0.82386
0.0097222 0.82336
0.0097778 0.82285
0.0098333 0.82235
0.0098889 0.82185
0.0099444 0.82135
0.01 0.82085
0.010056 0.82035
0.010111 0.81986
0.010167 0.81936
0.010222 0.81887
0.010278 0.81838
0.010333 0.81789
0.010389 0.8174
0.010444 0.81691
0.0105 0.81643
0.010556 0.81594
0.010611 0.81546
0.010667 0.81497
0.010722 0.81449
0.010778 0.81401
0.010833 0.81353
0.010889 0.81306
0.010944 0.81258
0.011 0.81211
0.011056 0.81163
0.011111 0.81116
0.011167 0.81069
0.011222 0.81022
0.011278 0.80975
0.011333 0.80928
0.011389 0.80881
0.011444 0.80835
0.0115 0.80788
0.011556 0.80742
0.011611 0.80696
0.011667 0.8065
0.011722 0.80604
0.011778 0.80558
0.011833 0.80512
0.011889 0.80466
0.011944 0.80421
0.012 0.80375
0.012056 0.8033
0.012111 0.80284
0.012167 0.80239
0.012222 0.80194
0.012278 0.80149
0.012333 0.80104
0.012389 0.8006
0.012444 0.80015
0.0125 0.7997
0.012556 0.79926
0.012611 0.79882
0.012667 0.79837
0.012722 0.79793
0.012778 0.79749
0.012833 0.79705
0.012889 0.79661
0.012944 0.79617
0.013 0.79574
0.013056 0.7953
0.013111 0.79487
0.013167 0.79443
0.013222 0.794
0.013278 0.79357
0.013333 0.79313
0.013389 0.7927
0.013444 0.79227
0.0135 0.79185
0.013556 0.79142
0.013611 0.79099
0.013667 0.79056
0.013722 0.79014
0.013778 0.78972
0.013833 0.78929
0.013889 0.78887
0.013944 0.78845
0.014 0.78803
0.014056 0.78761
0.014111 0.78719
0.014167 0.78677
0.014222 0.78635
0.014278 0.78593
0.014333 0.78552
0.014389 0.7851
0.014444 0.78469
0.0145 0.78427
0.014556 0.78386
0.014611 0.78345
0.014667 0.78304
0.014722 0.78263
0.014778 0.78222
0.014833 0.78181
0.014889 0.7814
0.014944 0.78099
0.015 0.78059
0.015056 0.78018
0.015111 0.77978
0.015167 0.77937
0.015222 0.77897
0.015278 0.77856
0.015333 0.77816
0.015389 0.77776
0.015444 0.77736
0.0155 0.77696
0.015556 0.77656
0.015611 0.77616
0.015667 0.77576
0.015722 0.77537
0.015778 0.77497
0.015833 0.77457
0.015889 0.77418
0.015944 0.77378
0.016 0.77339
0.016056 0.773
0.016111 0.7726
0.016167 0.77221
0.016222 0.77182
0.016278 0.77143
0.016333 0.77104
0.016389 0.77065
0.016444 0.77026
0.0165 0.76988
0.016556 0.76949
0.016611 0.7691
0.016667 0.76872
0.016722 0.76833
0.016778 0.76795
0.016833 0.76756
0.016889 0.76718
0.016944 0.7668
0.017 0.76642
0.017056 0.76603
0.017111 0.76565
0.017167 0.76527
0.017222 0.76489
0.017278 0.76452
0.017333 0.76414
0.017389 0.76376
0.017444 0.76338
0.0175 0.76301
0.017556 0.76263
0.017611 0.76225
0.017667 0.76188
0.017722 0.76151
0.017778 0.76113
0.017833 0.76076
0.017889 0.76039
0.017944 0.76002
0.018 0.75964
0.018056 0.75927
0.018111 0.7589
0.018167 0.75853
0.018222 0.75817
0.018278 0.7578
0.018333 0.75743
0.018389 0.75706
0.018444 0.7567
0.0185 0.75633
0.018556 0.75596
0.018611 0.7556
0.018667 0.75523
0.018722 0.75487
0.018778 0.75451
0.018833 0.75414
0.018889 0.75378
0.018944 0.75342
0.019 0.75306
0.019056 0.7527
0.019111 0.75234
0.019167 0.75198
0.019222 0.75162
0.019278 0.75126
0.019333 0.7509
0.019389 0.75054
0.019444 0.75019
0.0195 0.74983
0.019556 0.74947
0.019611 0.74912
0.019667 0.74876
0.019722 0.74841
0.019778 0.74805
0.019833 0.7477
0.019889 0.74735
0.019944 0.74699
0.02 0.74664
0.020056 0.74629
0.020111 0.74594
0.020167 0.74559
0.020222 0.74524
0.020278 0.74489
0.020333 0.74454
0.020389 0.74419
0.020444 0.74384
0.0205 0.7435
0.020556 0.74315
0.020611 0.7428
0.020667 0.74245
0.020722 0.74211
0.020778 0.74176
0.020833 0.74142
0.020889 0.74107
0.020944 0.74073
0.021 0.74039
0.021056 0.74004
0.021111 0.7397
0.021167 0.73936
0.021222 0.73902
0.021278 0.73867
0.021333 0.73833
0.021389 0.73799
0.021444 0.73765
0.0215 0.73731
0.021556 0.73697
0.021611 0.73664
0.021667 0.7363
0.021722 0.73596
0.021778 0.73562
0.021833 0.73529
0.021889 0.73495
0.021944 0.73461
0.022 0.73428
0.022056 0.73394
0.022111 0.73361
0.022167 0.73327
0.022222 0.73294
0.022278 0.7326
0.022333 0.73227
0.022389 0.73194
0.022444 0.73161
0.0225 0.73127
0.022556 0.73094
0.022611 0.73061
0.022667 0.73028
0.022722 0.72995
0.022778 0.72962
0.022833 0.72929
0.022889 0.72896
0.022944 0.72863
0.023 0.7283
0.023056 0.72798
0.023111 0.72765
0.023167 0.72732
0.023222 0.727
0.023278 0.72667
0.023333 0.72634
0.023389 0.72602
0.023444 0.72569
0.0235 0.72537
0.023556 0.72504
0.023611 0.72472
0.023667 0.7244
0.023722 0.72407
0.023778 0.72375
0.023833 0.72343
0.023889 0.7231
0.023944 0.72278
0.024 0.72246
0.024056 0.72214
0.024111 0.72182
0.024167 0.7215
0.024222 0.72118
0.024278 0.72086
0.024333 0.72054
0.024389 0.72022
0.024444 0.7199
0.0245 0.71959
0.024556 0.71927
0.024611 0.71895
0.024667 0.71863
0.024722 0.71832
0.024778 0.718
0.024833 0.71768
0.024889 0.71737
0.024944 0.71705
0.025 0.71674
0.025056 0.71642
0.025111 0.71611
0.025167 0.7158
0.025222 0.71548
0.025278 0.71517
0.025333 0.71486
0.025389 0.71454
0.025444 0.71423
0.0255 0.71392
0.025556 0.71361
0.025611 0.7133
0.025667 0.71299
0.025722 0.71268
0.025778 0.71237
0.025833 0.71206
0.025889 0.71175
0.025944 0.71144
0.026 0.71113
0.026056 0.71082
0.026111 0.71051
0.026167 0.7102
0.026222 0.7099
0.026278 0.70959
0.026333 0.70928
0.026389 0.70898
0.026444 0.70867
0.0265 0.70836
0.026556 0.70806
0.026611 0.70775
0.026667 0.70745
0.026722 0.70714
0.026778 0.70684
0.026833 0.70654
0.026889 0.70623
0.026944 0.70593
0.027 0.70563
0.027056 0.70532
0.027111 0.70502
0.027167 0.70472
0.027222 0.70442
0.027278 0.70412
0.027333 0.70381
0.027389 0.70351
0.027444 0.70321
0.0275 0.70291
0.027556 0.70261
0.027611 0.70231
0.027667 0.70201
0.027722 0.70171
0.027778 0.70142
0.027833 0.70112
0.027889 0.70082
0.027944 0.70052
0.028 0.70022
0.028056 0.69993
0.028111 0.69963
0.028167 0.69933
0.028222 0.69904
0.028278 0.69874
0.028333 0.69844
0.028389 0.69815
0.028444 0.69785
0.0285 0.69756
0.028556 0.69726
0.028611 0.69697
0.028667 0.69668
0.028722 0.69638
0.028778 0.69609
0.028833 0.6958
0.028889 0.6955
0.028944 0.69521
0.029 0.69492
0.029056 0.69463
0.029111 0.69433
0.029167 0.69404
0.029222 0.69375
0.029278 0.69346
0.029333 0.69317
0.029389 0.69288
0.029444 0.69259
0.0295 0.6923
0.029556 0.69201
0.029611 0.69172
0.029667 0.69143
0.029722 0.69114
0.029778 0.69085
0.029833 0.69057
0.029889 0.69028
0.029944 0.68999
0.03 0.6897
0.030056 0.68941
0.030111 0.68913
0.030167 0.68884
0.030222 0.68855
0.030278 0.68827
0.030333 0.68798
0.030389 0.6877
0.030444 0.68741
0.0305 0.68713
0.030556 0.68684
0.030611 0.68656
0.030667 0.68627
0.030722 0.68599
0.030778 0.68571
0.030833 0.68542
0.030889 0.68514
0.030944 0.68486
0.031 0.68457
0.031056 0.68429
0.031111 0.68401
0.031167 0.68373
0.031222 0.68344
0.031278 0.68316
0.031333 0.68288
0.031389 0.6826
0.031444 0.68232
0.0315 0.68204
0.031556 0.68176
0.031611 0.68148
0.031667 0.6812
0.031722 0.68092
0.031778 0.68064
0.031833 0.68036
0.031889 0.68008
0.031944 0.6798
0.032 0.67953
0.032056 0.67925
0.032111 0.67897
0.032167 0.67869
0.032222 0.67841
0.032278 0.67814
0.032333 0.67786
0.032389 0.67758
0.032444 0.67731
0.0325 0.67703
0.032556 0.67676
0.032611 0.67648
0.032667 0.6762
0.032722 0.67593
0.032778 0.67565
0.032833 0.67538
0.032889 0.67511
0.032944 0.67483
0.033 0.67456
0.033056 0.67428
0.033111 0.67401
0.033167 0.67374
0.033222 0.67346
0.033278 0.67319
0.033333 0.67292
0.033389 0.67264
0.033444 0.67237
0.0335 0.6721
0.033556 0.67183
0.033611 0.67156
0.033667 0.67129
0.033722 0.67101
0.033778 0.67074
0.033833 0.67047
0.033889 0.6702
0.033944 0.66993
0.034 0.66966
0.034056 0.66939
0.034111 0.66912
0.034167 0.66885
0.034222 0.66858
0.034278 0.66832
0.034333 0.66805
0.034389 0.66778
0.034444 0.66751
0.0345 0.66724
0.034556 0.66697
0.034611 0.66671
0.034667 0.66644
0.034722 0.66617
0.034778 0.66591
0.034833 0.66564
0.034889 0.66537
0.034944 0.66511
0.035 0.66484
0.035056 0.66457
0.035111 0.66431
0.035167 0.66404
0.035222 0.66378
0.035278 0.66351
0.035333 0.66325
0.035389 0.66298
0.035444 0.66272
0.0355 0.66245
0.035556 0.66219
0.035611 0.66193
0.035667 0.66166
0.035722 0.6614
0.035778 0.66114
0.035833 0.66087
0.035889 0.66061
0.035944 0.66035
0.036 0.66009
0.036056 0.65982
0.036111 0.65956
0.036167 0.6593
0.036222 0.65904
0.036278 0.65878
0.036333 0.65852
0.036389 0.65825
0.036444 0.65799
0.0365 0.65773
0.036556 0.65747
0.036611 0.65721
0.036667 0.65695
0.036722 0.65669
0.036778 0.65643
0.036833 0.65617
0.036889 0.65591
0.036944 0.65566
0.037 0.6554
0.037056 0.65514
0.037111 0.65488
0.037167 0.65462
0.037222 0.65436
0.037278 0.65411
0.037333 0.65385
0.037389 0.65359
0.037444 0.65333
0.0375 0.65308
0.037556 0.65282
0.037611 0.65256
0.037667 0.65231
0.037722 0.65205
0.037778 0.65179
0.037833 0.65154
0.037889 0.65128
0.037944 0.65103
0.038 0.65077
0.038056 0.65052
0.038111 0.65026
0.038167 0.65001
0.038222 0.64975
0.038278 0.6495
0.038333 0.64924
0.038389 0.64899
0.038444 0.64873
0.0385 0.64848
0.038556 0.64823
0.038611 0.64797
0.038667 0.64772
0.038722 0.64747
0.038778 0.64722
0.038833 0.64696
0.038889 0.64671
0.038944 0.64646
0.039 0.64621
0.039056 0.64595
0.039111 0.6457
0.039167 0.64545
0.039222 0.6452
0.039278 0.64495
0.039333 0.6447
0.039389 0.64445
0.039444 0.6442
0.0395 0.64395
0.039556 0.64369
0.039611 0.64344
0.039667 0.64319
0.039722 0.64295
0.039778 0.6427
0.039833 0.64245
0.039889 0.6422
0.039944 0.64195
0.04 0.6417
0.040056 0.64145
0.040111 0.6412
0.040167 0.64095
0.040222 0.6407
0.040278 0.64046
0.040333 0.64021
0.040389 0.63996
0.040444 0.63971
0.0405 0.63947
0.040556 0.63922
0.040611 0.63897
0.040667 0.63873
0.040722 0.63848
0.040778 0.63823
0.040833 0.63799
0.040889 0.63774
0.040944 0.63749
0.041 0.63725
0.041056 0.637
0.041111 0.63676
0.041167 0.63651
0.041222 0.63627
0.041278 0.63602
0.041333 0.63578
0.041389 0.63553
0.041444 0.63529
0.0415 0.63504
0.041556 0.6348
0.041611 0.63455
0.041667 0.63431
0.041722 0.63407
0.041778 0.63382
0.041833 0.63358
0.041889 0.63334
0.041944 0.63309
0.042 0.63285
0.042056 0.63261
0.042111 0.63237
0.042167 0.63212
0.042222 0.63188
0.042278 0.63164
0.042333 0.6314
0.042389 0.63115
0.042444 0.63091
0.0425 0.63067
0.042556 0.63043
0.042611 0.63019
0.042667 0.62995
0.042722 0.62971
0.042778 0.62947
0.042833 0.62923
0.042889 0.62899
0.042944 0.62875
0.043 0.62851
0.043056 0.62827
0.043111 0.62803
0.043167 0.62779
0.043222 0.62755
0.043278 0.62731
0.043333 0.62707
0.043389 0.62683
0.043444 0.62659
0.0435 0.62635
0.043556 0.62611
0.043611 0.62587
0.043667 0.62564
0.043722 0.6254
0.043778 0.62516
0.043833 0.62492
0.043889 0.62469
0.043944 0.62445
0.044 0.62421
0.044056 0.62397
0.044111 0.62374
0.044167 0.6235
0.044222 0.62326
0.044278 0.62303
0.044333 0.62279
0.044389 0.62255
0.044444 0.62232
0.0445 0.62208
0.044556 0.62185
0.044611 0.62161
0.044667 0.62137
0.044722 0.62114
0.044778 0.6209
0.044833 0.62067
0.044889 0.62043
0.044944 0.6202
0.045 0.61996
0.045056 0.61973
0.045111 0.6195
0.045167 0.61926
0.045222 0.61903
0.045278 0.61879
0.045333 0.61856
0.045389 0.61833
0.045444 0.61809
0.0455 0.61786
0.045556 0.61763
0.045611 0.61739
0.045667 0.61716
0.045722 0.61693
0.045778 0.61669
0.045833 0.61646
0.045889 0.61623
0.045944 0.616
0.046 0.61576
0.046056 0.61553
0.046111 0.6153
0.046167 0.61507
0.046222 0.61484
0.046278 0.61461
0.046333 0.61438
0.046389 0.61414
0.046444 0.61391
0.0465 0.61368
0.046556 0.61345
0.046611 0.61322
0.046667 0.61299
0.046722 0.61276
0.046778 0.61253
0.046833 0.6123
0.046889 0.61207
0.046944 0.61184
0.047 0.61161
0.047056 0.61138
0.047111 0.61115
0.047167 0.61092
0.047222 0.61069
0.047278 0.61046
0.047333 0.61024
0.047389 0.61001
0.047444 0.60978
0.0475 0.60955
0.047556 0.60932
0.047611 0.60909
0.047667 0.60887
0.047722 0.60864
0.047778 0.60841
0.047833 0.60818
0.047889 0.60796
0.047944 0.60773
0.048 0.6075
0.048056 0.60727
0.048111 0.60705
0.048167 0.60682
0.048222 0.60659
0.048278 0.60637
0.048333 0.60614
0.048389 0.60591
0.048444 0.60569
0.0485 0.60546
0.048556 0.60524
0.048611 0.60501
0.048667 0.60478
0.048722 0.60456
0.048778 0.60433
0.048833 0.60411
0.048889 0.60388
0.048944 0.60366
0.049 0.60343
0.049056 0.60321
0.049111 0.60298
0.049167 0.60276
0.049222 0.60254
0.049278 0.60231
0.049333 0.60209
0.049389 0.60186
0.049444 0.60164
0.0495 0.60142
0.049556 0.60119
0.049611 0.60097
0.049667 0.60074
0.049722 0.60052
0.049778 0.6003
0.049833 0.60008
0.049889 0.59985
0.049944 0.59963
0.05 0.59941
0.050056 0.59918
0.050111 0.59896
0.050167 0.59874
0.050222 0.59852
0.050278 0.5983
0.050333 0.59807
0.050389 0.59785
0.050444 0.59763
0.0505 0.59741
0.050556 0.59719
0.050611 0.59697
0.050667 0.59675
0.050722 0.59652
0.050778 0.5963
0.050833 0.59608
0.050889 0.59586
0.050944 0.59564
0.051 0.59542
0.051056 0.5952
0.051111 0.59498
0.051167 0.59476
0.051222 0.59454
0.051278 0.59432
0.051333 0.5941
0.051389 0.59388
0.051444 0.59366
0.0515 0.59344
0.051556 0.59322
0.051611 0.593
0.051667 0.59279
0.051722 0.59257
0.051778 0.59235
0.051833 0.59213
0.051889 0.59191
0.051944 0.59169
0.052 0.59147
0.052056 0.59126
0.052111 0.59104
0.052167 0.59082
0.052222 0.5906
0.052278 0.59038
0.052333 0.59017
0.052389 0.58995
0.052444 0.58973
0.0525 0.58951
0.052556 0.5893
0.052611 0.58908
0.052667 0.58886
0.052722 0.58865
0.052778 0.58843
0.052833 0.58821
0.052889 0.588
0.052944 0.58778
0.053 0.58756
0.053056 0.58735
0.053111 0.58713
0.053167 0.58692
0.053222 0.5867
0.053278 0.58649
0.053333 0.58627
0.053389 0.58605
0.053444 0.58584
0.0535 0.58562
0.053556 0.58541
0.053611 0.58519
0.053667 0.58498
0.053722 0.58476
0.053778 0.58455
0.053833 0.58433
0.053889 0.58412
0.053944 0.58391
0.054 0.58369
0.054056 0.58348
0.054111 0.58326
0.054167 0.58305
0.054222 0.58284
0.054278 0.58262
0.054333 0.58241
0.054389 0.5822
0.054444 0.58198
0.0545 0.58177
0.054556 0.58156
0.054611 0.58134
0.054667 0.58113
0.054722 0.58092
0.054778 0.5807
0.054833 0.58049
0.054889 0.58028
0.054944 0.58007
0.055 0.57985
0.055056 0.57964
0.055111 0.57943
0.055167 0.57922
0.055222 0.57901
0.055278 0.5788
0.055333 0.57858
0.055389 0.57837
0.055444 0.57816
0.0555 0.57795
0.055556 0.57774
0.055611 0.57753
0.055667 0.57732
0.055722 0.57711
0.055778 0.57689
0.055833 0.57668
0.055889 0.57647
0.055944 0.57626
0.056 0.57605
0.056056 0.57584
0.056111 0.57563
0.056167 0.57542
0.056222 0.57521
0.056278 0.575
0.056333 0.57479
0.056389 0.57458
0.056444 0.57437
0.0565 0.57416
0.056556 0.57395
0.056611 0.57375
0.056667 0.57354
0.056722 0.57333
0.056778 0.57312
0.056833 0.57291
0.056889 0.5727
0.056944 0.57249
0.057 0.57228
0.057056 0.57208
0.057111 0.57187
0.057167 0.57166
0.057222 0.57145
0.057278 0.57124
0.057333 0.57104
0.057389 0.57083
0.057444 0.57062
0.0575 0.57041
0.057556 0.5702
0.057611 0.57
0.057667 0.56979
0.057722 0.56958
0.057778 0.56938
0.057833 0.56917
0.057889 0.56896
0.057944 0.56875
0.058 0.56855
0.058056 0.56834
0.058111 0.56814
0.058167 0.56793
0.058222 0.56772
0.058278 0.56752
0.058333 0.56731
0.058389 0.5671
0.058444 0.5669
0.0585 0.56669
0.058556 0.56649
0.058611 0.56628
0.058667 0.56608
0.058722 0.56587
0.058778 0.56567
0.058833 0.56546
0.058889 0.56525
0.058944 0.56505
0.059 0.56484
0.059056 0.56464
0.059111 0.56444
0.059167 0.56423
0.059222 0.56403
0.059278 0.56382
0.059333 0.56362
0.059389 0.56341
0.059444 0.56321
0.0595 0.563
0.059556 0.5628
0.059611 0.5626
0.059667 0.56239
0.059722 0.56219
0.059778 0.56199
0.059833 0.56178
0.059889 0.56158
0.059944 0.56138
0.06 0.56117
0.060056 0.56097
0.060111 0.56077
0.060167 0.56056
0.060222 0.56036
0.060278 0.56016
0.060333 0.55996
0.060389 0.55975
0.060444 0.55955
0.0605 0.55935
0.060556 0.55915
0.060611 0.55894
0.060667 0.55874
0.060722 0.55854
0.060778 0.55834
0.060833 0.55814
0.060889 0.55793
0.060944 0.55773
0.061 0.55753
0.061056 0.55733
0.061111 0.55713
0.061167 0.55693
0.061222 0.55673
0.061278 0.55652
0.061333 0.55632
0.061389 0.55612
0.061444 0.55592
0.0615 0.55572
0.061556 0.55552
0.061611 0.55532
0.061667 0.55512
0.061722 0.55492
0.061778 0.55472
0.061833 0.55452
0.061889 0.55432
0.061944 0.55412
0.062 0.55392
0.062056 0.55372
0.062111 0.55352
0.062167 0.55332
0.062222 0.55312
0.062278 0.55292
0.062333 0.55272
0.062389 0.55252
0.062444 0.55232
0.0625 0.55212
0.062556 0.55192
0.062611 0.55173
0.062667 0.55153
0.062722 0.55133
0.062778 0.55113
0.062833 0.55093
0.062889 0.55073
0.062944 0.55053
0.063 0.55034
0.063056 0.55014
0.063111 0.54994
0.063167 0.54974
0.063222 0.54954
0.063278 0.54935
0.063333 0.54915
0.063389 0.54895
0.063444 0.54875
0.0635 0.54855
0.063556 0.54836
0.063611 0.54816
0.063667 0.54796
0.063722 0.54777
0.063778 0.54757
0.063833 0.54737
0.063889 0.54717
0.063944 0.54698
0.064 0.54678
0.064056 0.54658
0.064111 0.54639
0.064167 0.54619
0.064222 0.54599
0.064278 0.5458
0.064333 0.5456
0.064389 0.54541
0.064444 0.54521
0.0645 0.54501
0.064556 0.54482
0.064611 0.54462
0.064667 0.54443
0.064722 0.54423
0.064778 0.54404
0.064833 0.54384
0.064889 0.54364
0.064944 0.54345
0.065 0.54325
0.065056 0.54306
0.065111 0.54286
0.065167 0.54267
0.065222 0.54247
0.065278 0.54228
0.065333 0.54208
0.065389 0.54189
0.065444 0.5417
0.0655 0.5415
0.065556 0.54131
0.065611 0.54111
0.065667 0.54092
0.065722 0.54072
0.065778 0.54053
0.065833 0.54034
0.065889 0.54014
0.065944 0.53995
0.066 0.53975
0.066056 0.53956
0.066111 0.53937
0.066167 0.53917
0.066222 0.53898
0.066278 0.53879
0.066333 0.53859
0.066389 0.5384
0.066444 0.53821
0.0665 0.53801
0.066556 0.53782
0.066611 0.53763
0.066667 0.53744
0.066722 0.53724
0.066778 0.53705
0.066833 0.53686
0.066889 0.53666
0.066944 0.53647
0.067 0.53628
0.067056 0.53609
0.067111 0.5359
0.067167 0.5357
0.067222 0.53551
0.067278 0.53532
0.067333 0.53513
0.067389 0.53494
0.067444 0.53474
0.0675 0.53455
0.067556 0.53436
0.067611 0.53417
0.067667 0.53398
0.067722 0.53379
0.067778 0.5336
0.067833 0.53341
0.067889 0.53321
0.067944 0.53302
0.068 0.53283
0.068056 0.53264
0.068111 0.53245
0.068167 0.53226
0.068222 0.53207
0.068278 0.53188
0.068333 0.53169
0.068389 0.5315
0.068444 0.53131
0.0685 0.53112
0.068556 0.53093
0.068611 0.53074
0.068667 0.53055
0.068722 0.53036
0.068778 0.53017
0.068833 0.52998
0.068889 0.52979
0.068944 0.5296
0.069 0.52941
0.069056 0.52922
0.069111 0.52903
0.069167 0.52884
0.069222 0.52865
0.069278 0.52846
0.069333 0.52827
0.069389 0.52809
0.069444 0.5279
0.0695 0.52771
0.069556 0.52752
0.069611 0.52733
0.069667 0.52714
0.069722 0.52695
0.069778 0.52677
0.069833 0.52658
0.069889 0.52639
0.069944 0.5262
0.07 0.52601
0.070056 0.52582
0.070111 0.52564
0.070167 0.52545
0.070222 0.52526
0.070278 0.52507
0.070333 0.52488
0.070389 0.5247
0.070444 0.52451
0.0705 0.52432
0.070556 0.52413
0.070611 0.52395
0.070667 0.52376
0.070722 0.52357
0.070778 0.52339
0.070833 0.5232
0.070889 0.52301
0.070944 0.52283
0.071 0.52264
0.071056 0.52245
0.071111 0.52227
0.071167 0.52208
0.071222 0.52189
0.071278 0.52171
0.071333 0.52152
0.071389 0.52133
0.071444 0.52115
0.0715 0.52096
0.071556 0.52077
0.071611 0.52059
0.071667 0.5204
0.071722 0.52022
0.071778 0.52003
0.071833 0.51985
0.071889 0.51966
0.071944 0.51947
0.072 0.51929
0.072056 0.5191
0.072111 0.51892
0.072167 0.51873
0.072222 0.51855
0.072278 0.51836
0.072333 0.51818
0.072389 0.51799
0.072444 0.51781
0.0725 0.51762
0.072556 0.51744
0.072611 0.51725
0.072667 0.51707
0.072722 0.51688
0.072778 0.5167
0.072833 0.51651
0.072889 0.51633
0.072944 0.51615
0.073 0.51596
0.073056 0.51578
0.073111 0.51559
0.073167 0.51541
0.073222 0.51523
0.073278 0.51504
0.073333 0.51486
0.073389 0.51467
0.073444 0.51449
0.0735 0.51431
0.073556 0.51412
0.073611 0.51394
0.073667 0.51376
0.073722 0.51357
0.073778 0.51339
0.073833 0.51321
0.073889 0.51302
0.073944 0.51284
0.074 0.51266
0.074056 0.51247
0.074111 0.51229
0.074167 0.51211
0.074222 0.51193
0.074278 0.51174
0.074333 0.51156
0.074389 0.51138
0.074444 0.5112
0.0745 0.51101
0.074556 0.51083
0.074611 0.51065
0.074667 0.51047
0.074722 0.51029
0.074778 0.5101
0.074833 0.50992
0.074889 0.50974
0.074944 0.50956
0.075 0.50938
0.075056 0.50919
0.075111 0.50901
0.075167 0.50883
0.075222 0.50865
0.075278 0.50847
0.075333 0.50829
0.075389 0.50811
0.075444 0.50792
0.0755 0.50774
0.075556 0.50756
0.075611 0.50738
0.075667 0.5072
0.075722 0.50702
0.075778 0.50684
0.075833 0.50666
0.075889 0.50648
0.075944 0.5063
0.076 0.50612
0.076056 0.50594
0.076111 0.50576
0.076167 0.50557
0.076222 0.50539
0.076278 0.50521
0.076333 0.50503
0.076389 0.50485
0.076444 0.50467
0.0765 0.50449
0.076556 0.50431
0.076611 0.50413
0.076667 0.50395
0.076722 0.50377
0.076778 0.5036
0.076833 0.50342
0.076889 0.50324
0.076944 0.50306
0.077 0.50288
0.077056 0.5027
0.077111 0.50252
0.077167 0.50234
0.077222 0.50216
0.077278 0.50198
0.077333 0.5018
0.077389 0.50162
0.077444 0.50144
0.0775 0.50127
0.077556 0.50109
0.077611 0.50091
0.077667 0.50073
0.077722 0.50055
0.077778 0.50037
0.077833 0.50019
0.077889 0.50002
0.077944 0.49984
0.078 0.49966
0.078056 0.49948
0.078111 0.4993
0.078167 0.49913
0.078222 0.49895
0.078278 0.49877
0.078333 0.49859
0.078389 0.49841
0.078444 0.49824
0.0785 0.49806
0.078556 0.49788
0.078611 0.4977
0.078667 0.49753
0.078722 0.49735
0.078778 0.49717
0.078833 0.49699
0.078889 0.49682
0.078944 0.49664
0.079 0.49646
0.079056 0.49629
0.079111 0.49611
0.079167 0.49593
0.079222 0.49575
0.079278 0.49558
0.079333 0.4954
0.079389 0.49522
0.079444 0.49505
0.0795 0.49487
0.079556 0.4947
0.079611 0.49452
0.079667 0.49434
0.079722 0.49417
0.079778 0.49399
0.079833 0.49381
0.079889 0.49364
0.079944 0.49346
0.08 0.49329
0.080056 0.49311
0.080111 0.49293
0.080167 0.49276
0.080222 0.49258
0.080278 0.49241
0.080333 0.49223
0.080389 0.49206
0.080444 0.49188
0.0805 0.4917
0.080556 0.49153
0.080611 0.49135
0.080667 0.49118
0.080722 0.491
0.080778 0.49083
0.080833 0.49065
0.080889 0.49048
0.080944 0.4903
0.081 0.49013
0.081056 0.48995
0.081111 0.48978
0.081167 0.4896
0.081222 0.48943
0.081278 0.48926
0.081333 0.48908
0.081389 0.48891
0.081444 0.48873
0.0815 0.48856
0.081556 0.48838
0.081611 0.48821
0.081667 0.48803
0.081722 0.48786
0.081778 0.48769
0.081833 0.48751
0.081889 0.48734
0.081944 0.48716
0.082 0.48699
0.082056 0.48682
0.082111 0.48664
0.082167 0.48647
0.082222 0.4863
0.082278 0.48612
0.082333 0.48595
0.082389 0.48578
0.082444 0.4856
0.0825 0.48543
0.082556 0.48526
0.082611 0.48508
0.082667 0.48491
0.082722 0.48474
0.082778 0.48456
0.082833 0.48439
0.082889 0.48422
0.082944 0.48404
0.083 0.48387
0.083056 0.4837
0.083111 0.48353
0.083167 0.48335
0.083222 0.48318
0.083278 0.48301
0.083333 0.48284
0.083389 0.48266
0.083444 0.48249
0.0835 0.48232
0.083556 0.48215
0.083611 0.48198
0.083667 0.4818
0.083722 0.48163
0.083778 0.48146
0.083833 0.48129
0.083889 0.48112
0.083944 0.48094
0.084 0.48077
0.084056 0.4806
0.084111 0.48043
0.084167 0.48026
0.084222 0.48009
0.084278 0.47991
0.084333 0.47974
0.084389 0.47957
0.084444 0.4794
0.0845 0.47923
0.084556 0.47906
0.084611 0.47889
0.084667 0.47872
0.084722 0.47854
0.084778 0.47837
0.084833 0.4782
0.084889 0.47803
0.084944 0.47786
0.085 0.47769
0.085056 0.47752
0.085111 0.47735
0.085167 0.47718
0.085222 0.47701
0.085278 0.47684
0.085333 0.47667
0.085389 0.4765
0.085444 0.47633
0.0855 0.47616
0.085556 0.47599
0.085611 0.47582
0.085667 0.47565
0.085722 0.47548
0.085778 0.47531
0.085833 0.47514
0.085889 0.47497
0.085944 0.4748
0.086 0.47463
0.086056 0.47446
0.086111 0.47429
0.086167 0.47412
0.086222 0.47395
0.086278 0.47378
0.086333 0.47361
0.086389 0.47344
0.086444 0.47327
0.0865 0.4731
0.086556 0.47293
0.086611 0.47276
0.086667 0.4726
0.086722 0.47243
0.086778 0.47226
0.086833 0.47209
0.086889 0.47192
0.086944 0.47175
0.087 0.47158
0.087056 0.47141
0.087111 0.47124
0.087167 0.47108
0.087222 0.47091
0.087278 0.47074
0.087333 0.47057
0.087389 0.4704
0.087444 0.47023
0.0875 0.47007
0.087556 0.4699
0.087611 0.46973
0.087667 0.46956
0.087722 0.46939
0.087778 0.46922
0.087833 0.46906
0.087889 0.46889
0.087944 0.46872
0.088 0.46855
0.088056 0.46839
0.088111 0.46822
0.088167 0.46805
0.088222 0.46788
0.088278 0.46772
0.088333 0.46755
0.088389 0.46738
0.088444 0.46721
0.0885 0.46705
0.088556 0.46688
0.088611 0.46671
0.088667 0.46654
0.088722 0.46638
0.088778 0.46621
0.088833 0.46604
0.088889 0.46588
0.088944 0.46571
0.089 0.46554
0.089056 0.46538
0.089111 0.46521
0.089167 0.46504
0.089222 0.46488
0.089278 0.46471
0.089333 0.46454
0.089389 0.46438
0.089444 0.46421
0.0895 0.46404
0.089556 0.46388
0.089611 0.46371
0.089667 0.46354
0.089722 0.46338
0.089778 0.46321
0.089833 0.46305
0.089889 0.46288
0.089944 0.46271
0.09 0.46255
0.090056 0.46238
0.090111 0.46222
0.090167 0.46205
0.090222 0.46189
0.090278 0.46172
0.090333 0.46155
0.090389 0.46139
0.090444 0.46122
0.0905 0.46106
0.090556 0.46089
0.090611 0.46073
0.090667 0.46056
0.090722 0.4604
0.090778 0.46023
0.090833 0.46007
0.090889 0.4599
0.090944 0.45974
0.091 0.45957
0.091056 0.45941
0.091111 0.45924
0.091167 0.45908
0.091222 0.45891
0.091278 0.45875
0.091333 0.45858
0.091389 0.45842
0.091444 0.45825
0.0915 0.45809
0.091556 0.45792
0.091611 0.45776
0.091667 0.45759
0.091722 0.45743
0.091778 0.45727
0.091833 0.4571
0.091889 0.45694
0.091944 0.45677
0.092 0.45661
0.092056 0.45645
0.092111 0.45628
0.092167 0.45612
0.092222 0.45595
0.092278 0.45579
0.092333 0.45563
0.092389 0.45546
0.092444 0.4553
0.0925 0.45513
0.092556 0.45497
0.092611 0.45481
0.092667 0.45464
0.092722 0.45448
0.092778 0.45432
0.092833 0.45415
0.092889 0.45399
0.092944 0.45383
0.093 0.45366
0.093056 0.4535
0.093111 0.45334
0.093167 0.45317
0.093222 0.45301
0.093278 0.45285
0.093333 0.45269
0.093389 0.45252
0.093444 0.45236
0.0935 0.4522
0.093556 0.45203
0.093611 0.45187
0.093667 0.45171
0.093722 0.45155
0.093778 0.45138
0.093833 0.45122
0.093889 0.45106
0.093944 0.4509
0.094 0.45073
0.094056 0.45057
0.094111 0.45041
0.094167 0.45025
0.094222 0.45009
0.094278 0.44992
0.094333 0.44976
0.094389 0.4496
0.094444 0.44944
0.0945 0.44928
0.094556 0.44911
0.094611 0.44895
0.094667 0.44879
0.094722 0.44863
0.094778 0.44847
0.094833 0.44831
0.094889 0.44814
0.094944 0.44798
0.095 0.44782
0.095056 0.44766
0.095111 0.4475
0.095167 0.44734
0.095222 0.44718
0.095278 0.44701
0.095333 0.44685
0.095389 0.44669
0.095444 0.44653
0.0955 0.44637
0.095556 0.44621
0.095611 0.44605
0.095667 0.44589
0.095722 0.44573
0.095778 0.44557
0.095833 0.4454
0.095889 0.44524
0.095944 0.44508
0.096 0.44492
0.096056 0.44476
0.096111 0.4446
0.096167 0.44444
0.096222 0.44428
0.096278 0.44412
0.096333 0.44396
0.096389 0.4438
0.096444 0.44364
0.0965 0.44348
0.096556 0.44332
0.096611 0.44316
0.096667 0.443
0.096722 0.44284
0.096778 0.44268
0.096833 0.44252
0.096889 0.44236
0.096944 0.4422
0.097 0.44204
0.097056 0.44188
0.097111 0.44172
0.097167 0.44156
0.097222 0.4414
0.097278 0.44124
0.097333 0.44108
0.097389 0.44092
0.097444 0.44076
0.0975 0.4406
0.097556 0.44044
0.097611 0.44028
0.097667 0.44012
0.097722 0.43997
0.097778 0.43981
0.097833 0.43965
0.097889 0.43949
0.097944 0.43933
0.098 0.43917
0.098056 0.43901
0.098111 0.43885
0.098167 0.43869
0.098222 0.43853
0.098278 0.43838
0.098333 0.43822
0.098389 0.43806
0.098444 0.4379
0.0985 0.43774
0.098556 0.43758
0.098611 0.43742
0.098667 0.43727
0.098722 0.43711
0.098778 0.43695
0.098833 0.43679
0.098889 0.43663
0.098944 0.43647
0.099 0.43632
0.099056 0.43616
0.099111 0.436
0.099167 0.43584
0.099222 0.43568
0.099278 0.43553
0.099333 0.43537
0.099389 0.43521
0.099444 0.43505
0.0995 0.43489
0.099556 0.43474
0.099611 0.43458
0.099667 0.43442
0.099722 0.43426
0.099778 0.43411
0.099833 0.43395
0.099889 0.43379
0.099944 0.43363
0.1 0.43348
0.10006 0.43332
0.10011 0.43316
0.10017 0.433
0.10022 0.43285
0.10028 0.43269
0.10033 0.43253
0.10039 0.43238
0.10044 0.43222
0.1005 0.43206
0.10056 0.4319
0.10061 0.43175
0.10067 0.43159
0.10072 0.43143
0.10078 0.43128
0.10083 0.43112
0.10089 0.43096
0.10094 0.43081
0.101 0.43065
0.10106 0.43049
0.10111 0.43034
0.10117 0.43018
0.10122 0.43002
0.10128 0.42987
0.10133 0.42971
0.10139 0.42956
0.10144 0.4294
0.1015 0.42924
0.10156 0.42909
0.10161 0.42893
0.10167 0.42877
0.10172 0.42862
0.10178 0.42846
0.10183 0.42831
0.10189 0.42815
0.10194 0.42799
0.102 0.42784
0.10206 0.42768
0.10211 0.42753
0.10217 0.42737
0.10222 0.42722
0.10228 0.42706
0.10233 0.4269
0.10239 0.42675
0.10244 0.42659
0.1025 0.42644
0.10256 0.42628
0.10261 0.42613
0.10267 0.42597
0.10272 0.42582
0.10278 0.42566
0.10283 0.42551
0.10289 0.42535
0.10294 0.4252
0.103 0.42504
0.10306 0.42489
0.10311 0.42473
0.10317 0.42458
0.10322 0.42442
0.10328 0.42427
0.10333 0.42411
0.10339 0.42396
0.10344 0.4238
0.1035 0.42365
0.10356 0.42349
0.10361 0.42334
0.10367 0.42318
0.10372 0.42303
0.10378 0.42287
0.10383 0.42272
0.10389 0.42257
0.10394 0.42241
0.104 0.42226
0.10406 0.4221
0.10411 0.42195
0.10417 0.42179
0.10422 0.42164
0.10428 0.42149
0.10433 0.42133
0.10439 0.42118
0.10444 0.42102
0.1045 0.42087
0.10456 0.42072
0.10461 0.42056
0.10467 0.42041
0.10472 0.42025
0.10478 0.4201
0.10483 0.41995
0.10489 0.41979
0.10494 0.41964
0.105 0.41949
0.10506 0.41933
0.10511 0.41918
0.10517 0.41903
0.10522 0.41887
0.10528 0.41872
0.10533 0.41857
0.10539 0.41841
0.10544 0.41826
0.1055 0.41811
0.10556 0.41795
0.10561 0.4178
0.10567 0.41765
0.10572 0.41749
0.10578 0.41734
0.10583 0.41719
0.10589 0.41703
0.10594 0.41688
0.106 0.41673
0.10606 0.41658
0.10611 0.41642
0.10617 0.41627
0.10622 0.41612
0.10628 0.41596
0.10633 0.41581
0.10639 0.41566
0.10644 0.41551
0.1065 0.41535
0.10656 0.4152
0.10661 0.41505
0.10667 0.4149
0.10672 0.41474
0.10678 0.41459
0.10683 0.41444
0.10689 0.41429
0.10694 0.41414
0.107 0.41398
0.10706 0.41383
0.10711 0.41368
0.10717 0.41353
0.10722 0.41337
0.10728 0.41322
0.10733 0.41307
0.10739 0.41292
0.10744 0.41277
0.1075 0.41262
0.10756 0.41246
0.10761 0.41231
0.10767 0.41216
0.10772 0.41201
0.10778 0.41186
0.10783 0.41171
0.10789 0.41155
0.10794 0.4114
0.108 0.41125
0.10806 0.4111
0.10811 0.41095
0.10817 0.4108
0.10822 0.41065
0.10828 0.41049
0.10833 0.41034
0.10839 0.41019
0.10844 0.41004
0.1085 0.40989
0.10856 0.40974
0.10861 0.40959
0.10867 0.40944
0.10872 0.40929
0.10878 0.40913
0.10883 0.40898
0.10889 0.40883
0.10894 0.40868
0.109 0.40853
0.10906 0.40838
0.10911 0.40823
0.10917 0.40808
0.10922 0.40793
0.10928 0.40778
0.10933 0.40763
0.10939 0.40748
0.10944 0.40733
0.1095 0.40718
0.10956 0.40703
0.10961 0.40688
0.10967 0.40673
0.10972 0.40658
0.10978 0.40643
0.10983 0.40628
0.10989 0.40612
0.10994 0.40597
0.11 0.40582
0.11006 0.40567
0.11011 0.40552
0.11017 0.40537
0.11022 0.40522
0.11028 0.40508
0.11033 0.40493
0.11039 0.40478
0.11044 0.40463
0.1105 0.40448
0.11056 0.40433
0.11061 0.40418
0.11067 0.40403
0.11072 0.40388
0.11078 0.40373
0.11083 0.40358
0.11089 0.40343
0.11094 0.40328
0.111 0.40313
0.11106 0.40298
0.11111 0.40283
0.11117 0.40268
0.11122 0.40253
0.11128 0.40238
0.11133 0.40223
0.11139 0.40209
0.11144 0.40194
0.1115 0.40179
0.11156 0.40164
0.11161 0.40149
0.11167 0.40134
0.11172 0.40119
0.11178 0.40104
0.11183 0.40089
0.11189 0.40074
0.11194 0.4006
0.112 0.40045
0.11206 0.4003
0.11211 0.40015
0.11217 0.4
0.11222 0.39985
0.11228 0.3997
0.11233 0.39956
0.11239 0.39941
0.11244 0.39926
0.1125 0.39911
0.11256 0.39896
0.11261 0.39881
0.11267 0.39867
0.11272 0.39852
0.11278 0.39837
0.11283 0.39822
0.11289 0.39807
0.11294 0.39792
0.113 0.39778
0.11306 0.39763
0.11311 0.39748
0.11317 0.39733
0.11322 0.39719
0.11328 0.39704
0.11333 0.39689
0.11339 0.39674
0.11344 0.39659
0.1135 0.39645
0.11356 0.3963
0.11361 0.39615
0.11367 0.396
0.11372 0.39586
0.11378 0.39571
0.11383 0.39556
0.11389 0.39541
0.11394 0.39527
0.114 0.39512
0.11406 0.39497
0.11411 0.39482
0.11417 0.39468
0.11422 0.39453
0.11428 0.39438
0.11433 0.39423
0.11439 0.39409
0.11444 0.39394
0.1145 0.39379
0.11456 0.39365
0.11461 0.3935
0.11467 0.39335
0.11472 0.39321
0.11478 0.39306
0.11483 0.39291
0.11489 0.39276
0.11494 0.39262
0.115 0.39247
0.11506 0.39232
0.11511 0.39218
0.11517 0.39203
0.11522 0.39188
0.11528 0.39174
0.11533 0.39159
0.11539 0.39144
0.11544 0.3913
0.1155 0.39115
0.11556 0.39101
0.11561 0.39086
0.11567 0.39071
0.11572 0.39057
0.11578 0.39042
0.11583 0.39027
0.11589 0.39013
0.11594 0.38998
0.116 0.38984
0.11606 0.38969
0.11611 0.38954
0.11617 0.3894
0.11622 0.38925
0.11628 0.38911
0.11633 0.38896
0.11639 0.38881
0.11644 0.38867
0.1165 0.38852
0.11656 0.38838
0.11661 0.38823
0.11667 0.38808
0.11672 0.38794
0.11678 0.38779
0.11683 0.38765
0.11689 0.3875
0.11694 0.38736
0.117 0.38721
0.11706 0.38707
0.11711 0.38692
0.11717 0.38677
0.11722 0.38663
0.11728 0.38648
0.11733 0.38634
0.11739 0.38619
0.11744 0.38605
0.1175 0.3859
0.11756 0.38576
0.11761 0.38561
0.11767 0.38547
0.11772 0.38532
0.11778 0.38518
0.11783 0.38503
0.11789 0.38489
0.11794 0.38474
0.118 0.3846
0.11806 0.38445
0.11811 0.38431
0.11817 0.38416
0.11822 0.38402
0.11828 0.38387
0.11833 0.38373
0.11839 0.38358
0.11844 0.38344
0.1185 0.3833
0.11856 0.38315
0.11861 0.38301
0.11867 0.38286
0.11872 0.38272
0.11878 0.38257
0.11883 0.38243
0.11889 0.38228
0.11894 0.38214
0.119 0.382
0.11906 0.38185
0.11911 0.38171
0.11917 0.38156
0.11922 0.38142
0.11928 0.38127
0.11933 0.38113
0.11939 0.38099
0.11944 0.38084
0.1195 0.3807
0.11956 0.38055
0.11961 0.38041
0.11967 0.38027
0.11972 0.38012
0.11978 0.37998
0.11983 0.37984
0.11989 0.37969
0.11994 0.37955
0.12 0.3794
0.12006 0.37926
0.12011 0.37912
0.12017 0.37897
0.12022 0.37883
0.12028 0.37869
0.12033 0.37854
0.12039 0.3784
0.12044 0.37826
0.1205 0.37811
0.12056 0.37797
0.12061 0.37783
0.12067 0.37768
0.12072 0.37754
0.12078 0.3774
0.12083 0.37725
0.12089 0.37711
0.12094 0.37697
0.121 0.37682
0.12106 0.37668
0.12111 0.37654
0.12117 0.37639
0.12122 0.37625
0.12128 0.37611
0.12133 0.37597
0.12139 0.37582
0.12144 0.37568
0.1215 0.37554
0.12156 0.37539
0.12161 0.37525
0.12167 0.37511
0.12172 0.37497
0.12178 0.37482
0.12183 0.37468
0.12189 0.37454
0.12194 0.3744
0.122 0.37425
0.12206 0.37411
0.12211 0.37397
0.12217 0.37383
0.12222 0.37368
0.12228 0.37354
0.12233 0.3734
0.12239 0.37326
0.12244 0.37312
0.1225 0.37297
0.12256 0.37283
0.12261 0.37269
0.12267 0.37255
0.12272 0.3724
0.12278 0.37226
0.12283 0.37212
0.12289 0.37198
0.12294 0.37184
0.123 0.37169
0.12306 0.37155
0.12311 0.37141
0.12317 0.37127
0.12322 0.37113
0.12328 0.37099
0.12333 0.37084
0.12339 0.3707
0.12344 0.37056
0.1235 0.37042
0.12356 0.37028
0.12361 0.37014
0.12367 0.36999
0.12372 0.36985
0.12378 0.36971
0.12383 0.36957
0.12389 0.36943
0.12394 0.36929
0.124 0.36915
0.12406 0.369
0.12411 0.36886
0.12417 0.36872
0.12422 0.36858
0.12428 0.36844
0.12433 0.3683
0.12439 0.36816
0.12444 0.36802
0.1245 0.36788
0.12456 0.36773
0.12461 0.36759
0.12467 0.36745
0.12472 0.36731
0.12478 0.36717
0.12483 0.36703
0.12489 0.36689
0.12494 0.36675
0.125 0.36661
0.12506 0.36647
0.12511 0.36633
0.12517 0.36618
0.12522 0.36604
0.12528 0.3659
0.12533 0.36576
0.12539 0.36562
0.12544 0.36548
0.1255 0.36534
0.12556 0.3652
0.12561 0.36506
0.12567 0.36492
0.12572 0.36478
0.12578 0.36464
0.12583 0.3645
0.12589 0.36436
0.12594 0.36422
0.126 0.36408
0.12606 0.36394
0.12611 0.3638
0.12617 0.36366
0.12622 0.36352
0.12628 0.36338
0.12633 0.36324
0.12639 0.3631
0.12644 0.36296
0.1265 0.36282
0.12656 0.36268
0.12661 0.36254
0.12667 0.3624
0.12672 0.36226
0.12678 0.36212
0.12683 0.36198
0.12689 0.36184
0.12694 0.3617
0.127 0.36156
0.12706 0.36142
0.12711 0.36128
0.12717 0.36114
0.12722 0.361
0.12728 0.36086
0.12733 0.36072
0.12739 0.36058
0.12744 0.36044
0.1275 0.3603
0.12756 0.36017
0.12761 0.36003
0.12767 0.35989
0.12772 0.35975
0.12778 0.35961
0.12783 0.35947
0.12789 0.35933
0.12794 0.35919
0.128 0.35905
0.12806 0.35891
0.12811 0.35877
0.12817 0.35863
0.12822 0.3585
0.12828 0.35836
0.12833 0.35822
0.12839 0.35808
0.12844 0.35794
0.1285 0.3578
0.12856 0.35766
0.12861 0.35752
0.12867 0.35738
0.12872 0.35725
0.12878 0.35711
0.12883 0.35697
0.12889 0.35683
0.12894 0.35669
0.129 0.35655
0.12906 0.35641
0.12911 0.35628
0.12917 0.35614
0.12922 0.356
0.12928 0.35586
0.12933 0.35572
0.12939 0.35558
0.12944 0.35545
0.1295 0.35531
0.12956 0.35517
0.12961 0.35503
0.12967 0.35489
0.12972 0.35475
0.12978 0.35462
0.12983 0.35448
0.12989 0.35434
0.12994 0.3542
0.13 0.35406
0.13006 0.35393
0.13011 0.35379
0.13017 0.35365
0.13022 0.35351
0.13028 0.35337
0.13033 0.35324
0.13039 0.3531
0.13044 0.35296
0.1305 0.35282
0.13056 0.35268
0.13061 0.35255
0.13067 0.35241
0.13072 0.35227
0.13078 0.35213
0.13083 0.352
0.13089 0.35186
0.13094 0.35172
0.131 0.35158
0.13106 0.35145
0.13111 0.35131
0.13117 0.35117
0.13122 0.35103
0.13128 0.3509
0.13133 0.35076
0.13139 0.35062
0.13144 0.35048
0.1315 0.35035
0.13156 0.35021
0.13161 0.35007
0.13167 0.34994
0.13172 0.3498
0.13178 0.34966
0.13183 0.34952
0.13189 0.34939
0.13194 0.34925
0.132 0.34911
0.13206 0.34898
0.13211 0.34884
0.13217 0.3487
0.13222 0.34857
0.13228 0.34843
0.13233 0.34829
0.13239 0.34816
0.13244 0.34802
0.1325 0.34788
0.13256 0.34775
0.13261 0.34761
0.13267 0.34747
0.13272 0.34734
0.13278 0.3472
0.13283 0.34706
0.13289 0.34693
0.13294 0.34679
0.133 0.34665
0.13306 0.34652
0.13311 0.34638
0.13317 0.34624
0.13322 0.34611
0.13328 0.34597
0.13333 0.34583
0.13339 0.3457
0.13344 0.34556
0.1335 0.34543
0.13356 0.34529
0.13361 0.34515
0.13367 0.34502
0.13372 0.34488
0.13378 0.34475
0.13383 0.34461
0.13389 0.34447
0.13394 0.34434
0.134 0.3442
0.13406 0.34407
0.13411 0.34393
0.13417 0.34379
0.13422 0.34366
0.13428 0.34352
0.13433 0.34339
0.13439 0.34325
0.13444 0.34311
0.1345 0.34298
0.13456 0.34284
0.13461 0.34271
0.13467 0.34257
0.13472 0.34244
0.13478 0.3423
0.13483 0.34217
0.13489 0.34203
0.13494 0.34189
0.135 0.34176
0.13506 0.34162
0.13511 0.34149
0.13517 0.34135
0.13522 0.34122
0.13528 0.34108
0.13533 0.34095
0.13539 0.34081
0.13544 0.34068
0.1355 0.34054
0.13556 0.34041
0.13561 0.34027
0.13567 0.34014
0.13572 0.34
0.13578 0.33987
0.13583 0.33973
0.13589 0.3396
0.13594 0.33946
0.136 0.33933
0.13606 0.33919
0.13611 0.33906
0.13617 0.33892
0.13622 0.33879
0.13628 0.33865
0.13633 0.33852
0.13639 0.33838
0.13644 0.33825
0.1365 0.33811
0.13656 0.33798
0.13661 0.33784
0.13667 0.33771
0.13672 0.33757
0.13678 0.33744
0.13683 0.3373
0.13689 0.33717
0.13694 0.33704
0.137 0.3369
0.13706 0.33677
0.13711 0.33663
0.13717 0.3365
0.13722 0.33636
0.13728 0.33623
0.13733 0.33609
0.13739 0.33596
0.13744 0.33583
0.1375 0.33569
0.13756 0.33556
0.13761 0.33542
0.13767 0.33529
0.13772 0.33516
0.13778 0.33502
0.13783 0.33489
0.13789 0.33475
0.13794 0.33462
0.138 0.33449
0.13806 0.33435
0.13811 0.33422
0.13817 0.33408
0.13822 0.33395
0.13828 0.33382
0.13833 0.33368
0.13839 0.33355
0.13844 0.33341
0.1385 0.33328
0.13856 0.33315
0.13861 0.33301
0.13867 0.33288
0.13872 0.33275
0.13878 0.33261
0.13883 0.33248
0.13889 0.33235
0.13894 0.33221
0.139 0.33208
0.13906 0.33194
0.13911 0.33181
0.13917 0.33168
0.13922 0.33154
0.13928 0.33141
0.13933 0.33128
0.13939 0.33114
0.13944 0.33101
0.1395 0.33088
0.13956 0.33074
0.13961 0.33061
0.13967 0.33048
0.13972 0.33035
0.13978 0.33021
0.13983 0.33008
0.13989 0.32995
0.13994 0.32981
0.14 0.32968
0.14006 0.32955
0.14011 0.32941
0.14017 0.32928
0.14022 0.32915
0.14028 0.32902
0.14033 0.32888
0.14039 0.32875
0.14044 0.32862
0.1405 0.32848
0.14056 0.32835
0.14061 0.32822
0.14067 0.32809
0.14072 0.32795
0.14078 0.32782
0.14083 0.32769
0.14089 0.32756
0.14094 0.32742
0.141 0.32729
0.14106 0.32716
0.14111 0.32703
0.14117 0.32689
0.14122 0.32676
0.14128 0.32663
0.14133 0.3265
0.14139 0.32636
0.14144 0.32623
0.1415 0.3261
0.14156 0.32597
0.14161 0.32583
0.14167 0.3257
0.14172 0.32557
0.14178 0.32544
0.14183 0.32531
0.14189 0.32517
0.14194 0.32504
0.142 0.32491
0.14206 0.32478
0.14211 0.32464
0.14217 0.32451
0.14222 0.32438
0.14228 0.32425
0.14233 0.32412
0.14239 0.32399
0.14244 0.32385
0.1425 0.32372
0.14256 0.32359
0.14261 0.32346
0.14267 0.32333
0.14272 0.32319
0.14278 0.32306
0.14283 0.32293
0.14289 0.3228
0.14294 0.32267
0.143 0.32254
0.14306 0.3224
0.14311 0.32227
0.14317 0.32214
0.14322 0.32201
0.14328 0.32188
0.14333 0.32175
0.14339 0.32162
0.14344 0.32148
0.1435 0.32135
0.14356 0.32122
0.14361 0.32109
0.14367 0.32096
0.14372 0.32083
0.14378 0.3207
0.14383 0.32056
0.14389 0.32043
0.14394 0.3203
0.144 0.32017
0.14406 0.32004
0.14411 0.31991
0.14417 0.31978
0.14422 0.31965
0.14428 0.31952
0.14433 0.31939
0.14439 0.31925
0.14444 0.31912
0.1445 0.31899
0.14456 0.31886
0.14461 0.31873
0.14467 0.3186
0.14472 0.31847
0.14478 0.31834
0.14483 0.31821
0.14489 0.31808
0.14494 0.31795
0.145 0.31781
0.14506 0.31768
0.14511 0.31755
0.14517 0.31742
0.14522 0.31729
0.14528 0.31716
0.14533 0.31703
0.14539 0.3169
0.14544 0.31677
0.1455 0.31664
0.14556 0.31651
0.14561 0.31638
0.14567 0.31625
0.14572 0.31612
0.14578 0.31599
0.14583 0.31586
0.14589 0.31573
0.14594 0.3156
0.146 0.31547
0.14606 0.31534
0.14611 0.31521
0.14617 0.31508
0.14622 0.31495
0.14628 0.31482
0.14633 0.31469
0.14639 0.31456
0.14644 0.31443
0.1465 0.3143
0.14656 0.31417
0.14661 0.31404
0.14667 0.31391
0.14672 0.31378
0.14678 0.31365
0.14683 0.31352
0.14689 0.31339
0.14694 0.31326
0.147 0.31313
0.14706 0.313
0.14711 0.31287
0.14717 0.31274
0.14722 0.31261
0.14728 0.31248
0.14733 0.31235
0.14739 0.31222
0.14744 0.31209
0.1475 0.31196
0.14756 0.31183
0.14761 0.3117
0.14767 0.31157
0.14772 0.31144
0.14778 0.31131
0.14783 0.31118
0.14789 0.31105
0.14794 0.31092
0.148 0.31079
0.14806 0.31066
0.14811 0.31054
0.14817 0.31041
0.14822 0.31028
0.14828 0.31015
0.14833 0.31002
0.14839 0.30989
0.14844 0.30976
0.1485 0.30963
0.14856 0.3095
0.14861 0.30937
0.14867 0.30924
0.14872 0.30911
0.14878 0.30899
0.14883 0.30886
0.14889 0.30873
0.14894 0.3086
0.149 0.30847
0.14906 0.30834
0.14911 0.30821
0.14917 0.30808
0.14922 0.30795
0.14928 0.30783
0.14933 0.3077
0.14939 0.30757
0.14944 0.30744
0.1495 0.30731
0.14956 0.30718
0.14961 0.30705
0.14967 0.30692
0.14972 0.3068
0.14978 0.30667
0.14983 0.30654
0.14989 0.30641
0.14994 0.30628
0.15 0.30615
0.15006 0.30602
0.15011 0.3059
0.15017 0.30577
0.15022 0.30564
0.15028 0.30551
0.15033 0.30538
0.15039 0.30525
0.15044 0.30513
0.1505 0.305
0.15056 0.30487
0.15061 0.30474
0.15067 0.30461
0.15072 0.30448
0.15078 0.30436
0.15083 0.30423
0.15089 0.3041
0.15094 0.30397
0.151 0.30384
0.15106 0.30372
0.15111 0.30359
0.15117 0.30346
0.15122 0.30333
0.15128 0.3032
0.15133 0.30308
0.15139 0.30295
0.15144 0.30282
0.1515 0.30269
0.15156 0.30256
0.15161 0.30244
0.15167 0.30231
0.15172 0.30218
0.15178 0.30205
0.15183 0.30193
0.15189 0.3018
0.15194 0.30167
0.152 0.30154
0.15206 0.30141
0.15211 0.30129
0.15217 0.30116
0.15222 0.30103
0.15228 0.3009
0.15233 0.30078
0.15239 0.30065
0.15244 0.30052
0.1525 0.30039
0.15256 0.30027
0.15261 0.30014
0.15267 0.30001
0.15272 0.29989
0.15278 0.29976
0.15283 0.29963
0.15289 0.2995
0.15294 0.29938
0.153 0.29925
0.15306 0.29912
0.15311 0.29899
0.15317 0.29887
0.15322 0.29874
0.15328 0.29861
0.15333 0.29849
0.15339 0.29836
0.15344 0.29823
0.1535 0.2981
0.15356 0.29798
0.15361 0.29785
0.15367 0.29772
0.15372 0.2976
0.15378 0.29747
0.15383 0.29734
0.15389 0.29722
0.15394 0.29709
0.154 0.29696
0.15406 0.29684
0.15411 0.29671
0.15417 0.29658
0.15422 0.29646
0.15428 0.29633
0.15433 0.2962
0.15439 0.29608
0.15444 0.29595
0.1545 0.29582
0.15456 0.2957
0.15461 0.29557
0.15467 0.29544
0.15472 0.29532
0.15478 0.29519
0.15483 0.29506
0.15489 0.29494
0.15494 0.29481
0.155 0.29468
0.15506 0.29456
0.15511 0.29443
0.15517 0.2943
0.15522 0.29418
0.15528 0.29405
0.15533 0.29393
0.15539 0.2938
0.15544 0.29367
0.1555 0.29355
0.15556 0.29342
0.15561 0.29329
0.15567 0.29317
0.15572 0.29304
0.15578 0.29292
0.15583 0.29279
0.15589 0.29266
0.15594 0.29254
0.156 0.29241
0.15606 0.29229
0.15611 0.29216
0.15617 0.29203
0.15622 0.29191
0.15628 0.29178
0.15633 0.29166
0.15639 0.29153
0.15644 0.2914
0.1565 0.29128
0.15656 0.29115
0.15661 0.29103
0.15667 0.2909
0.15672 0.29078
0.15678 0.29065
0.15683 0.29052
0.15689 0.2904
0.15694 0.29027
0.157 0.29015
0.15706 0.29002
0.15711 0.2899
0.15717 0.28977
0.15722 0.28965
0.15728 0.28952
0.15733 0.28939
0.15739 0.28927
0.15744 0.28914
0.1575 0.28902
0.15756 0.28889
0.15761 0.28877
0.15767 0.28864
0.15772 0.28852
0.15778 0.28839
0.15783 0.28827
0.15789 0.28814
0.15794 0.28802
0.158 0.28789
0.15806 0.28777
0.15811 0.28764
0.15817 0.28752
0.15822 0.28739
0.15828 0.28726
0.15833 0.28714
0.15839 0.28701
0.15844 0.28689
0.1585 0.28676
0.15856 0.28664
0.15861 0.28651
0.15867 0.28639
0.15872 0.28626
0.15878 0.28614
0.15883 0.28602
0.15889 0.28589
0.15894 0.28577
0.159 0.28564
0.15906 0.28552
0.15911 0.28539
0.15917 0.28527
0.15922 0.28514
0.15928 0.28502
0.15933 0.28489
0.15939 0.28477
0.15944 0.28464
0.1595 0.28452
0.15956 0.28439
0.15961 0.28427
0.15967 0.28414
0.15972 0.28402
0.15978 0.2839
0.15983 0.28377
0.15989 0.28365
0.15994 0.28352
0.16 0.2834
0.16006 0.28327
0.16011 0.28315
0.16017 0.28302
0.16022 0.2829
0.16028 0.28278
0.16033 0.28265
0.16039 0.28253
0.16044 0.2824
0.1605 0.28228
0.16056 0.28215
0.16061 0.28203
0.16067 0.28191
0.16072 0.28178
0.16078 0.28166
0.16083 0.28153
0.16089 0.28141
0.16094 0.28129
0.161 0.28116
0.16106 0.28104
0.16111 0.28091
0.16117 0.28079
0.16122 0.28067
0.16128 0.28054
0.16133 0.28042
0.16139 0.28029
0.16144 0.28017
0.1615 0.28005
0.16156 0.27992
0.16161 0.2798
0.16167 0.27968
0.16172 0.27955
0.16178 0.27943
0.16183 0.2793
0.16189 0.27918
0.16194 0.27906
0.162 0.27893
0.16206 0.27881
0.16211 0.27869
0.16217 0.27856
0.16222 0.27844
0.16228 0.27831
0.16233 0.27819
0.16239 0.27807
0.16244 0.27794
0.1625 0.27782
0.16256 0.2777
0.16261 0.27757
0.16267 0.27745
0.16272 0.27733
0.16278 0.2772
0.16283 0.27708
0.16289 0.27696
0.16294 0.27683
0.163 0.27671
0.16306 0.27659
0.16311 0.27646
0.16317 0.27634
0.16322 0.27622
0.16328 0.27609
0.16333 0.27597
0.16339 0.27585
0.16344 0.27573
0.1635 0.2756
0.16356 0.27548
0.16361 0.27536
0.16367 0.27523
0.16372 0.27511
0.16378 0.27499
0.16383 0.27486
0.16389 0.27474
0.16394 0.27462
0.164 0.2745
0.16406 0.27437
0.16411 0.27425
0.16417 0.27413
0.16422 0.274
0.16428 0.27388
0.16433 0.27376
0.16439 0.27364
0.16444 0.27351
0.1645 0.27339
0.16456 0.27327
0.16461 0.27315
0.16467 0.27302
0.16472 0.2729
0.16478 0.27278
0.16483 0.27265
0.16489 0.27253
0.16494 0.27241
0.165 0.27229
0.16506 0.27216
0.16511 0.27204
0.16517 0.27192
0.16522 0.2718
0.16528 0.27167
0.16533 0.27155
0.16539 0.27143
0.16544 0.27131
0.1655 0.27119
0.16556 0.27106
0.16561 0.27094
0.16567 0.27082
0.16572 0.2707
0.16578 0.27057
0.16583 0.27045
0.16589 0.27033
0.16594 0.27021
0.166 0.27009
0.16606 0.26996
0.16611 0.26984
0.16617 0.26972
0.16622 0.2696
0.16628 0.26947
0.16633 0.26935
0.16639 0.26923
0.16644 0.26911
0.1665 0.26899
0.16656 0.26886
0.16661 0.26874
0.16667 0.26862
0.16672 0.2685
0.16678 0.26838
0.16683 0.26826
0.16689 0.26813
0.16694 0.26801
0.167 0.26789
0.16706 0.26777
0.16711 0.26765
0.16717 0.26752
0.16722 0.2674
0.16728 0.26728
0.16733 0.26716
0.16739 0.26704
0.16744 0.26692
0.1675 0.26679
0.16756 0.26667
0.16761 0.26655
0.16767 0.26643
0.16772 0.26631
0.16778 0.26619
0.16783 0.26607
0.16789 0.26594
0.16794 0.26582
0.168 0.2657
0.16806 0.26558
0.16811 0.26546
0.16817 0.26534
0.16822 0.26522
0.16828 0.26509
0.16833 0.26497
0.16839 0.26485
0.16844 0.26473
0.1685 0.26461
0.16856 0.26449
0.16861 0.26437
0.16867 0.26425
0.16872 0.26412
0.16878 0.264
0.16883 0.26388
0.16889 0.26376
0.16894 0.26364
0.169 0.26352
0.16906 0.2634
0.16911 0.26328
0.16917 0.26316
0.16922 0.26303
0.16928 0.26291
0.16933 0.26279
0.16939 0.26267
0.16944 0.26255
0.1695 0.26243
0.16956 0.26231
0.16961 0.26219
0.16967 0.26207
0.16972 0.26195
0.16978 0.26183
0.16983 0.26171
0.16989 0.26158
0.16994 0.26146
0.17 0.26134
0.17006 0.26122
0.17011 0.2611
0.17017 0.26098
0.17022 0.26086
0.17028 0.26074
0.17033 0.26062
0.17039 0.2605
0.17044 0.26038
0.1705 0.26026
0.17056 0.26014
0.17061 0.26002
0.17067 0.2599
0.17072 0.25978
0.17078 0.25966
0.17083 0.25954
0.17089 0.25941
0.17094 0.25929
0.171 0.25917
0.17106 0.25905
0.17111 0.25893
0.17117 0.25881
0.17122 0.25869
0.17128 0.25857
0.17133 0.25845
0.17139 0.25833
0.17144 0.25821
0.1715 0.25809
0.17156 0.25797
0.17161 0.25785
0.17167 0.25773
0.17172 0.25761
0.17178 0.25749
0.17183 0.25737
0.17189 0.25725
0.17194 0.25713
0.172 0.25701
0.17206 0.25689
0.17211 0.25677
0.17217 0.25665
0.17222 0.25653
0.17228 0.25641
0.17233 0.25629
0.17239 0.25617
0.17244 0.25605
0.1725 0.25593
0.17256 0.25581
0.17261 0.25569
0.17267 0.25557
0.17272 0.25545
0.17278 0.25533
0.17283 0.25521
0.17289 0.25509
0.17294 0.25497
0.173 0.25485
0.17306 0.25473
0.17311 0.25461
0.17317 0.2545
0.17322 0.25438
0.17328 0.25426
0.17333 0.25414
0.17339 0.25402
0.17344 0.2539
0.1735 0.25378
0.17356 0.25366
0.17361 0.25354
0.17367 0.25342
0.17372 0.2533
0.17378 0.25318
0.17383 0.25306
0.17389 0.25294
0.17394 0.25282
0.174 0.2527
0.17406 0.25258
0.17411 0.25247
0.17417 0.25235
0.17422 0.25223
0.17428 0.25211
0.17433 0.25199
0.17439 0.25187
0.17444 0.25175
0.1745 0.25163
0.17456 0.25151
0.17461 0.25139
0.17467 0.25127
0.17472 0.25115
0.17478 0.25104
0.17483 0.25092
0.17489 0.2508
0.17494 0.25068
0.175 0.25056
0.17506 0.25044
0.17511 0.25032
0.17517 0.2502
0.17522 0.25008
0.17528 0.24996
0.17533 0.24985
0.17539 0.24973
0.17544 0.24961
0.1755 0.24949
0.17556 0.24937
0.17561 0.24925
0.17567 0.24913
0.17572 0.24901
0.17578 0.2489
0.17583 0.24878
0.17589 0.24866
0.17594 0.24854
0.176 0.24842
0.17606 0.2483
0.17611 0.24818
0.17617 0.24807
0.17622 0.24795
0.17628 0.24783
0.17633 0.24771
0.17639 0.24759
0.17644 0.24747
0.1765 0.24735
0.17656 0.24724
0.17661 0.24712
0.17667 0.247
0.17672 0.24688
0.17678 0.24676
0.17683 0.24664
0.17689 0.24653
0.17694 0.24641
0.177 0.24629
0.17706 0.24617
0.17711 0.24605
0.17717 0.24593
0.17722 0.24582
0.17728 0.2457
0.17733 0.24558
0.17739 0.24546
0.17744 0.24534
0.1775 0.24523
0.17756 0.24511
0.17761 0.24499
0.17767 0.24487
0.17772 0.24475
0.17778 0.24463
0.17783 0.24452
0.17789 0.2444
0.17794 0.24428
0.178 0.24416
0.17806 0.24404
0.17811 0.24393
0.17817 0.24381
0.17822 0.24369
0.17828 0.24357
0.17833 0.24346
0.17839 0.24334
0.17844 0.24322
0.1785 0.2431
0.17856 0.24298
0.17861 0.24287
0.17867 0.24275
0.17872 0.24263
0.17878 0.24251
0.17883 0.2424
0.17889 0.24228
0.17894 0.24216
0.179 0.24204
0.17906 0.24193
0.17911 0.24181
0.17917 0.24169
0.17922 0.24157
0.17928 0.24145
0.17933 0.24134
0.17939 0.24122
0.17944 0.2411
0.1795 0.24098
0.17956 0.24087
0.17961 0.24075
0.17967 0.24063
0.17972 0.24052
0.17978 0.2404
0.17983 0.24028
0.17989 0.24016
0.17994 0.24005
0.18 0.23993
0.18006 0.23981
0.18011 0.23969
0.18017 0.23958
0.18022 0.23946
0.18028 0.23934
0.18033 0.23923
0.18039 0.23911
0.18044 0.23899
0.1805 0.23887
0.18056 0.23876
0.18061 0.23864
0.18067 0.23852
0.18072 0.23841
0.18078 0.23829
0.18083 0.23817
0.18089 0.23805
0.18094 0.23794
0.181 0.23782
0.18106 0.2377
0.18111 0.23759
0.18117 0.23747
0.18122 0.23735
0.18128 0.23724
0.18133 0.23712
0.18139 0.237
0.18144 0.23688
0.1815 0.23677
0.18156 0.23665
0.18161 0.23653
0.18167 0.23642
0.18172 0.2363
0.18178 0.23618
0.18183 0.23607
0.18189 0.23595
0.18194 0.23583
0.182 0.23572
0.18206 0.2356
0.18211 0.23548
0.18217 0.23537
0.18222 0.23525
0.18228 0.23513
0.18233 0.23502
0.18239 0.2349
0.18244 0.23478
0.1825 0.23467
0.18256 0.23455
0.18261 0.23444
0.18267 0.23432
0.18272 0.2342
0.18278 0.23409
0.18283 0.23397
0.18289 0.23385
0.18294 0.23374
0.183 0.23362
0.18306 0.2335
0.18311 0.23339
0.18317 0.23327
0.18322 0.23316
0.18328 0.23304
0.18333 0.23292
0.18339 0.23281
0.18344 0.23269
0.1835 0.23257
0.18356 0.23246
0.18361 0.23234
0.18367 0.23223
0.18372 0.23211
0.18378 0.23199
0.18383 0.23188
0.18389 0.23176
0.18394 0.23165
0.184 0.23153
0.18406 0.23141
0.18411 0.2313
0.18417 0.23118
0.18422 0.23107
0.18428 0.23095
0.18433 0.23083
0.18439 0.23072
0.18444 0.2306
0.1845 0.23049
0.18456 0.23037
0.18461 0.23025
0.18467 0.23014
0.18472 0.23002
0.18478 0.22991
0.18483 0.22979
0.18489 0.22968
0.18494 0.22956
0.185 0.22944
0.18506 0.22933
0.18511 0.22921
0.18517 0.2291
0.18522 0.22898
0.18528 0.22887
0.18533 0.22875
0.18539 0.22863
0.18544 0.22852
0.1855 0.2284
0.18556 0.22829
0.18561 0.22817
0.18567 0.22806
0.18572 0.22794
0.18578 0.22783
0.18583 0.22771
0.18589 0.2276
0.18594 0.22748
0.186 0.22736
0.18606 0.22725
0.18611 0.22713
0.18617 0.22702
0.18622 0.2269
0.18628 0.22679
0.18633 0.22667
0.18639 0.22656
0.18644 0.22644
0.1865 0.22633
0.18656 0.22621
0.18661 0.2261
0.18667 0.22598
0.18672 0.22587
0.18678 0.22575
0.18683 0.22564
0.18689 0.22552
0.18694 0.22541
0.187 0.22529
0.18706 0.22518
0.18711 0.22506
0.18717 0.22495
0.18722 0.22483
0.18728 0.22472
0.18733 0.2246
0.18739 0.22449
0.18744 0.22437
0.1875 0.22426
0.18756 0.22414
0.18761 0.22403
0.18767 0.22391
0.18772 0.2238
0.18778 0.22368
0.18783 0.22357
0.18789 0.22345
0.18794 0.22334
0.188 0.22322
0.18806 0.22311
0.18811 0.22299
0.18817 0.22288
0.18822 0.22276
0.18828 0.22265
0.18833 0.22253
0.18839 0.22242
0.18844 0.2223
0.1885 0.22219
0.18856 0.22207
0.18861 0.22196
0.18867 0.22185
0.18872 0.22173
0.18878 0.22162
0.18883 0.2215
0.18889 0.22139
0.18894 0.22127
0.189 0.22116
0.18906 0.22104
0.18911 0.22093
0.18917 0.22082
0.18922 0.2207
0.18928 0.22059
0.18933 0.22047
0.18939 0.22036
0.18944 0.22024
0.1895 0.22013
0.18956 0.22001
0.18961 0.2199
0.18967 0.21979
0.18972 0.21967
0.18978 0.21956
0.18983 0.21944
0.18989 0.21933
0.18994 0.21921
0.19 0.2191
0.19006 0.21899
0.19011 0.21887
0.19017 0.21876
0.19022 0.21864
0.19028 0.21853
0.19033 0.21842
0.19039 0.2183
0.19044 0.21819
0.1905 0.21807
0.19056 0.21796
0.19061 0.21785
0.19067 0.21773
0.19072 0.21762
0.19078 0.2175
0.19083 0.21739
0.19089 0.21728
0.19094 0.21716
0.191 0.21705
0.19106 0.21693
0.19111 0.21682
0.19117 0.21671
0.19122 0.21659
0.19128 0.21648
0.19133 0.21637
0.19139 0.21625
0.19144 0.21614
0.1915 0.21602
0.19156 0.21591
0.19161 0.2158
0.19167 0.21568
0.19172 0.21557
0.19178 0.21546
0.19183 0.21534
0.19189 0.21523
0.19194 0.21512
0.192 0.215
0.19206 0.21489
0.19211 0.21477
0.19217 0.21466
0.19222 0.21455
0.19228 0.21443
0.19233 0.21432
0.19239 0.21421
0.19244 0.21409
0.1925 0.21398
0.19256 0.21387
0.19261 0.21375
0.19267 0.21364
0.19272 0.21353
0.19278 0.21341
0.19283 0.2133
0.19289 0.21319
0.19294 0.21307
0.193 0.21296
0.19306 0.21285
0.19311 0.21273
0.19317 0.21262
0.19322 0.21251
0.19328 0.21239
0.19333 0.21228
0.19339 0.21217
0.19344 0.21205
0.1935 0.21194
0.19356 0.21183
0.19361 0.21171
0.19367 0.2116
0.19372 0.21149
0.19378 0.21138
0.19383 0.21126
0.19389 0.21115
0.19394 0.21104
0.194 0.21092
0.19406 0.21081
0.19411 0.2107
0.19417 0.21058
0.19422 0.21047
0.19428 0.21036
0.19433 0.21025
0.19439 0.21013
0.19444 0.21002
0.1945 0.20991
0.19456 0.20979
0.19461 0.20968
0.19467 0.20957
0.19472 0.20946
0.19478 0.20934
0.19483 0.20923
0.19489 0.20912
0.19494 0.20901
0.195 0.20889
0.19506 0.20878
0.19511 0.20867
0.19517 0.20855
0.19522 0.20844
0.19528 0.20833
0.19533 0.20822
0.19539 0.2081
0.19544 0.20799
0.1955 0.20788
0.19556 0.20777
0.19561 0.20765
0.19567 0.20754
0.19572 0.20743
0.19578 0.20732
0.19583 0.2072
0.19589 0.20709
0.19594 0.20698
0.196 0.20687
0.19606 0.20675
0.19611 0.20664
0.19617 0.20653
0.19622 0.20642
0.19628 0.2063
0.19633 0.20619
0.19639 0.20608
0.19644 0.20597
0.1965 0.20586
0.19656 0.20574
0.19661 0.20563
0.19667 0.20552
0.19672 0.20541
0.19678 0.20529
0.19683 0.20518
0.19689 0.20507
0.19694 0.20496
0.197 0.20485
0.19706 0.20473
0.19711 0.20462
0.19717 0.20451
0.19722 0.2044
0.19728 0.20429
0.19733 0.20417
0.19739 0.20406
0.19744 0.20395
0.1975 0.20384
0.19756 0.20373
0.19761 0.20361
0.19767 0.2035
0.19772 0.20339
0.19778 0.20328
0.19783 0.20317
0.19789 0.20305
0.19794 0.20294
0.198 0.20283
0.19806 0.20272
0.19811 0.20261
0.19817 0.20249
0.19822 0.20238
0.19828 0.20227
0.19833 0.20216
0.19839 0.20205
0.19844 0.20194
0.1985 0.20182
0.19856 0.20171
0.19861 0.2016
0.19867 0.20149
0.19872 0.20138
0.19878 0.20127
0.19883 0.20115
0.19889 0.20104
0.19894 0.20093
0.199 0.20082
0.19906 0.20071
0.19911 0.2006
0.19917 0.20049
0.19922 0.20037
0.19928 0.20026
0.19933 0.20015
0.19939 0.20004
0.19944 0.19993
0.1995 0.19982
0.19956 0.1997
0.19961 0.19959
0.19967 0.19948
0.19972 0.19937
0.19978 0.19926
0.19983 0.19915
0.19989 0.19904
0.19994 0.19893
0.2 0.19881
0.20006 0.1987
0.20011 0.19859
0.20017 0.19848
0.20022 0.19837
0.20028 0.19826
0.20033 0.19815
0.20039 0.19804
0.20044 0.19792
0.2005 0.19781
0.20056 0.1977
0.20061 0.19759
0.20067 0.19748
0.20072 0.19737
0.20078 0.19726
0.20083 0.19715
0.20089 0.19704
0.20094 0.19692
0.201 0.19681
0.20106 0.1967
0.20111 0.19659
0.20117 0.19648
0.20122 0.19637
0.20128 0.19626
0.20133 0.19615
0.20139 0.19604
0.20144 0.19593
0.2015 0.19582
0.20156 0.1957
0.20161 0.19559
0.20167 0.19548
0.20172 0.19537
0.20178 0.19526
0.20183 0.19515
0.20189 0.19504
0.20194 0.19493
0.202 0.19482
0.20206 0.19471
0.20211 0.1946
0.20217 0.19449
0.20222 0.19438
0.20228 0.19426
0.20233 0.19415
0.20239 0.19404
0.20244 0.19393
0.2025 0.19382
0.20256 0.19371
0.20261 0.1936
0.20267 0.19349
0.20272 0.19338
0.20278 0.19327
0.20283 0.19316
0.20289 0.19305
0.20294 0.19294
0.203 0.19283
0.20306 0.19272
0.20311 0.19261
0.20317 0.1925
0.20322 0.19239
0.20328 0.19228
0.20333 0.19217
0.20339 0.19205
0.20344 0.19194
0.2035 0.19183
0.20356 0.19172
0.20361 0.19161
0.20367 0.1915
0.20372 0.19139
0.20378 0.19128
0.20383 0.19117
0.20389 0.19106
0.20394 0.19095
0.204 0.19084
0.20406 0.19073
0.20411 0.19062
0.20417 0.19051
0.20422 0.1904
0.20428 0.19029
0.20433 0.19018
0.20439 0.19007
0.20444 0.18996
0.2045 0.18985
0.20456 0.18974
0.20461 0.18963
0.20467 0.18952
0.20472 0.18941
0.20478 0.1893
0.20483 0.18919
0.20489 0.18908
0.20494 0.18897
0.205 0.18886
0.20506 0.18875
0.20511 0.18864
0.20517 0.18853
0.20522 0.18842
0.20528 0.18831
0.20533 0.1882
0.20539 0.18809
0.20544 0.18798
0.2055 0.18787
0.20556 0.18776
0.20561 0.18765
0.20567 0.18754
0.20572 0.18743
0.20578 0.18732
0.20583 0.18721
0.20589 0.1871
0.20594 0.18699
0.206 0.18689
0.20606 0.18678
0.20611 0.18667
0.20617 0.18656
0.20622 0.18645
0.20628 0.18634
0.20633 0.18623
0.20639 0.18612
0.20644 0.18601
0.2065 0.1859
0.20656 0.18579
0.20661 0.18568
0.20667 0.18557
0.20672 0.18546
0.20678 0.18535
0.20683 0.18524
0.20689 0.18513
0.20694 0.18502
0.207 0.18491
0.20706 0.1848
0.20711 0.1847
0.20717 0.18459
0.20722 0.18448
0.20728 0.18437
0.20733 0.18426
0.20739 0.18415
0.20744 0.18404
0.2075 0.18393
0.20756 0.18382
0.20761 0.18371
0.20767 0.1836
0.20772 0.18349
0.20778 0.18338
0.20783 0.18328
0.20789 0.18317
0.20794 0.18306
0.208 0.18295
0.20806 0.18284
0.20811 0.18273
0.20817 0.18262
0.20822 0.18251
0.20828 0.1824
0.20833 0.18229
0.20839 0.18218
0.20844 0.18208
0.2085 0.18197
0.20856 0.18186
0.20861 0.18175
0.20867 0.18164
0.20872 0.18153
0.20878 0.18142
0.20883 0.18131
0.20889 0.1812
0.20894 0.18109
0.209 0.18099
0.20906 0.18088
0.20911 0.18077
0.20917 0.18066
0.20922 0.18055
0.20928 0.18044
0.20933 0.18033
0.20939 0.18022
0.20944 0.18012
0.2095 0.18001
0.20956 0.1799
0.20961 0.17979
0.20967 0.17968
0.20972 0.17957
0.20978 0.17946
0.20983 0.17935
0.20989 0.17925
0.20994 0.17914
0.21 0.17903
0.21006 0.17892
0.21011 0.17881
0.21017 0.1787
0.21022 0.17859
0.21028 0.17849
0.21033 0.17838
0.21039 0.17827
0.21044 0.17816
0.2105 0.17805
0.21056 0.17794
0.21061 0.17784
0.21067 0.17773
0.21072 0.17762
0.21078 0.17751
0.21083 0.1774
0.21089 0.17729
0.21094 0.17718
0.211 0.17708
0.21106 0.17697
0.21111 0.17686
0.21117 0.17675
0.21122 0.17664
0.21128 0.17654
0.21133 0.17643
0.21139 0.17632
0.21144 0.17621
0.2115 0.1761
0.21156 0.17599
0.21161 0.17589
0.21167 0.17578
0.21172 0.17567
0.21178 0.17556
0.21183 0.17545
0.21189 0.17535
0.21194 0.17524
0.212 0.17513
0.21206 0.17502
0.21211 0.17491
0.21217 0.1748
0.21222 0.1747
0.21228 0.17459
0.21233 0.17448
0.21239 0.17437
0.21244 0.17426
0.2125 0.17416
0.21256 0.17405
0.21261 0.17394
0.21267 0.17383
0.21272 0.17372
0.21278 0.17362
0.21283 0.17351
0.21289 0.1734
0.21294 0.17329
0.213 0.17319
0.21306 0.17308
0.21311 0.17297
0.21317 0.17286
0.21322 0.17275
0.21328 0.17265
0.21333 0.17254
0.21339 0.17243
0.21344 0.17232
0.2135 0.17222
0.21356 0.17211
0.21361 0.172
0.21367 0.17189
0.21372 0.17179
0.21378 0.17168
0.21383 0.17157
0.21389 0.17146
0.21394 0.17135
0.214 0.17125
0.21406 0.17114
0.21411 0.17103
0.21417 0.17092
0.21422 0.17082
0.21428 0.17071
0.21433 0.1706
0.21439 0.17049
0.21444 0.17039
0.2145 0.17028
0.21456 0.17017
0.21461 0.17006
0.21467 0.16996
0.21472 0.16985
0.21478 0.16974
0.21483 0.16964
0.21489 0.16953
0.21494 0.16942
0.215 0.16931
0.21506 0.16921
0.21511 0.1691
0.21517 0.16899
0.21522 0.16888
0.21528 0.16878
0.21533 0.16867
0.21539 0.16856
0.21544 0.16845
0.2155 0.16835
0.21556 0.16824
0.21561 0.16813
0.21567 0.16803
0.21572 0.16792
0.21578 0.16781
0.21583 0.1677
0.21589 0.1676
0.21594 0.16749
0.216 0.16738
0.21606 0.16728
0.21611 0.16717
0.21617 0.16706
0.21622 0.16696
0.21628 0.16685
0.21633 0.16674
0.21639 0.16663
0.21644 0.16653
0.2165 0.16642
0.21656 0.16631
0.21661 0.16621
0.21667 0.1661
0.21672 0.16599
0.21678 0.16589
0.21683 0.16578
0.21689 0.16567
0.21694 0.16557
0.217 0.16546
0.21706 0.16535
0.21711 0.16524
0.21717 0.16514
0.21722 0.16503
0.21728 0.16492
0.21733 0.16482
0.21739 0.16471
0.21744 0.1646
0.2175 0.1645
0.21756 0.16439
0.21761 0.16428
0.21767 0.16418
0.21772 0.16407
0.21778 0.16396
0.21783 0.16386
0.21789 0.16375
0.21794 0.16364
0.218 0.16354
0.21806 0.16343
0.21811 0.16332
0.21817 0.16322
0.21822 0.16311
0.21828 0.163
0.21833 0.1629
0.21839 0.16279
0.21844 0.16269
0.2185 0.16258
0.21856 0.16247
0.21861 0.16237
0.21867 0.16226
0.21872 0.16215
0.21878 0.16205
0.21883 0.16194
0.21889 0.16183
0.21894 0.16173
0.219 0.16162
0.21906 0.16151
0.21911 0.16141
0.21917 0.1613
0.21922 0.1612
0.21928 0.16109
0.21933 0.16098
0.21939 0.16088
0.21944 0.16077
0.2195 0.16066
0.21956 0.16056
0.21961 0.16045
0.21967 0.16035
0.21972 0.16024
0.21978 0.16013
0.21983 0.16003
0.21989 0.15992
0.21994 0.15982
0.22 0.15971
0.22006 0.1596
0.22011 0.1595
0.22017 0.15939
0.22022 0.15929
0.22028 0.15918
0.22033 0.15907
0.22039 0.15897
0.22044 0.15886
0.2205 0.15876
0.22056 0.15865
0.22061 0.15854
0.22067 0.15844
0.22072 0.15833
0.22078 0.15823
0.22083 0.15812
0.22089 0.15801
0.22094 0.15791
0.221 0.1578
0.22106 0.1577
0.22111 0.15759
0.22117 0.15748
0.22122 0.15738
0.22128 0.15727
0.22133 0.15717
0.22139 0.15706
0.22144 0.15696
0.2215 0.15685
0.22156 0.15674
0.22161 0.15664
0.22167 0.15653
0.22172 0.15643
0.22178 0.15632
0.22183 0.15622
0.22189 0.15611
0.22194 0.156
0.222 0.1559
0.22206 0.15579
0.22211 0.15569
0.22217 0.15558
0.22222 0.15548
0.22228 0.15537
0.22233 0.15527
0.22239 0.15516
0.22244 0.15505
0.2225 0.15495
0.22256 0.15484
0.22261 0.15474
0.22267 0.15463
0.22272 0.15453
0.22278 0.15442
0.22283 0.15432
0.22289 0.15421
0.22294 0.1541
0.223 0.154
0.22306 0.15389
0.22311 0.15379
0.22317 0.15368
0.22322 0.15358
0.22328 0.15347
0.22333 0.15337
0.22339 0.15326
0.22344 0.15316
0.2235 0.15305
0.22356 0.15295
0.22361 0.15284
0.22367 0.15274
0.22372 0.15263
0.22378 0.15253
0.22383 0.15242
0.22389 0.15232
0.22394 0.15221
0.224 0.1521
0.22406 0.152
0.22411 0.15189
0.22417 0.15179
0.22422 0.15168
0.22428 0.15158
0.22433 0.15147
0.22439 0.15137
0.22444 0.15126
0.2245 0.15116
0.22456 0.15105
0.22461 0.15095
0.22467 0.15084
0.22472 0.15074
0.22478 0.15063
0.22483 0.15053
0.22489 0.15042
0.22494 0.15032
0.225 0.15021
0.22506 0.15011
0.22511 0.15
0.22517 0.1499
0.22522 0.14979
0.22528 0.14969
0.22533 0.14958
0.22539 0.14948
0.22544 0.14938
0.2255 0.14927
0.22556 0.14917
0.22561 0.14906
0.22567 0.14896
0.22572 0.14885
0.22578 0.14875
0.22583 0.14864
0.22589 0.14854
0.22594 0.14843
0.226 0.14833
0.22606 0.14822
0.22611 0.14812
0.22617 0.14801
0.22622 0.14791
0.22628 0.1478
0.22633 0.1477
0.22639 0.1476
0.22644 0.14749
0.2265 0.14739
0.22656 0.14728
0.22661 0.14718
0.22667 0.14707
0.22672 0.14697
0.22678 0.14686
0.22683 0.14676
0.22689 0.14665
0.22694 0.14655
0.227 0.14645
0.22706 0.14634
0.22711 0.14624
0.22717 0.14613
0.22722 0.14603
0.22728 0.14592
0.22733 0.14582
0.22739 0.14571
0.22744 0.14561
0.2275 0.14551
0.22756 0.1454
0.22761 0.1453
0.22767 0.14519
0.22772 0.14509
0.22778 0.14498
0.22783 0.14488
0.22789 0.14478
0.22794 0.14467
0.228 0.14457
0.22806 0.14446
0.22811 0.14436
0.22817 0.14426
0.22822 0.14415
0.22828 0.14405
0.22833 0.14394
0.22839 0.14384
0.22844 0.14373
0.2285 0.14363
0.22856 0.14353
0.22861 0.14342
0.22867 0.14332
0.22872 0.14321
0.22878 0.14311
0.22883 0.14301
0.22889 0.1429
0.22894 0.1428
0.229 0.14269
0.22906 0.14259
0.22911 0.14249
0.22917 0.14238
0.22922 0.14228
0.22928 0.14217
0.22933 0.14207
0.22939 0.14197
0.22944 0.14186
0.2295 0.14176
0.22956 0.14165
0.22961 0.14155
0.22967 0.14145
0.22972 0.14134
0.22978 0.14124
0.22983 0.14114
0.22989 0.14103
0.22994 0.14093
0.23 0.14082
0.23006 0.14072
0.23011 0.14062
0.23017 0.14051
0.23022 0.14041
0.23028 0.14031
0.23033 0.1402
0.23039 0.1401
0.23044 0.13999
0.2305 0.13989
0.23056 0.13979
0.23061 0.13968
0.23067 0.13958
0.23072 0.13948
0.23078 0.13937
0.23083 0.13927
0.23089 0.13917
0.23094 0.13906
0.231 0.13896
0.23106 0.13885
0.23111 0.13875
0.23117 0.13865
0.23122 0.13854
0.23128 0.13844
0.23133 0.13834
0.23139 0.13823
0.23144 0.13813
0.2315 0.13803
0.23156 0.13792
0.23161 0.13782
0.23167 0.13772
0.23172 0.13761
0.23178 0.13751
0.23183 0.13741
0.23189 0.1373
0.23194 0.1372
0.232 0.1371
0.23206 0.13699
0.23211 0.13689
0.23217 0.13679
0.23222 0.13668
0.23228 0.13658
0.23233 0.13648
0.23239 0.13637
0.23244 0.13627
0.2325 0.13617
0.23256 0.13606
0.23261 0.13596
0.23267 0.13586
0.23272 0.13575
0.23278 0.13565
0.23283 0.13555
0.23289 0.13545
0.23294 0.13534
0.233 0.13524
0.23306 0.13514
0.23311 0.13503
0.23317 0.13493
0.23322 0.13483
0.23328 0.13472
0.23333 0.13462
0.23339 0.13452
0.23344 0.13441
0.2335 0.13431
0.23356 0.13421
0.23361 0.13411
0.23367 0.134
0.23372 0.1339
0.23378 0.1338
0.23383 0.13369
0.23389 0.13359
0.23394 0.13349
0.234 0.13339
0.23406 0.13328
0.23411 0.13318
0.23417 0.13308
0.23422 0.13297
0.23428 0.13287
0.23433 0.13277
0.23439 0.13267
0.23444 0.13256
0.2345 0.13246
0.23456 0.13236
0.23461 0.13225
0.23467 0.13215
0.23472 0.13205
0.23478 0.13195
0.23483 0.13184
0.23489 0.13174
0.23494 0.13164
0.235 0.13154
0.23506 0.13143
0.23511 0.13133
0.23517 0.13123
0.23522 0.13112
0.23528 0.13102
0.23533 0.13092
0.23539 0.13082
0.23544 0.13071
0.2355 0.13061
0.23556 0.13051
0.23561 0.13041
0.23567 0.1303
0.23572 0.1302
0.23578 0.1301
0.23583 0.13
0.23589 0.12989
0.23594 0.12979
0.236 0.12969
0.23606 0.12959
0.23611 0.12948
0.23617 0.12938
0.23622 0.12928
0.23628 0.12918
0.23633 0.12908
0.23639 0.12897
0.23644 0.12887
0.2365 0.12877
0.23656 0.12867
0.23661 0.12856
0.23667 0.12846
0.23672 0.12836
0.23678 0.12826
0.23683 0.12815
0.23689 0.12805
0.23694 0.12795
0.237 0.12785
0.23706 0.12775
0.23711 0.12764
0.23717 0.12754
0.23722 0.12744
0.23728 0.12734
0.23733 0.12723
0.23739 0.12713
0.23744 0.12703
0.2375 0.12693
0.23756 0.12683
0.23761 0.12672
0.23767 0.12662
0.23772 0.12652
0.23778 0.12642
0.23783 0.12632
0.23789 0.12621
0.23794 0.12611
0.238 0.12601
0.23806 0.12591
0.23811 0.12581
0.23817 0.1257
0.23822 0.1256
0.23828 0.1255
0.23833 0.1254
0.23839 0.1253
0.23844 0.12519
0.2385 0.12509
0.23856 0.12499
0.23861 0.12489
0.23867 0.12479
0.23872 0.12468
0.23878 0.12458
0.23883 0.12448
0.23889 0.12438
0.23894 0.12428
0.239 0.12418
0.23906 0.12407
0.23911 0.12397
0.23917 0.12387
0.23922 0.12377
0.23928 0.12367
0.23933 0.12356
0.23939 0.12346
0.23944 0.12336
0.2395 0.12326
0.23956 0.12316
0.23961 0.12306
0.23967 0.12295
0.23972 0.12285
0.23978 0.12275
0.23983 0.12265
0.23989 0.12255
0.23994 0.12245
0.24 0.12235
0.24006 0.12224
0.24011 0.12214
0.24017 0.12204
0.24022 0.12194
0.24028 0.12184
0.24033 0.12174
0.24039 0.12163
0.24044 0.12153
0.2405 0.12143
0.24056 0.12133
0.24061 0.12123
0.24067 0.12113
0.24072 0.12103
0.24078 0.12092
0.24083 0.12082
0.24089 0.12072
0.24094 0.12062
0.241 0.12052
0.24106 0.12042
0.24111 0.12032
0.24117 0.12021
0.24122 0.12011
0.24128 0.12001
0.24133 0.11991
0.24139 0.11981
0.24144 0.11971
0.2415 0.11961
0.24156 0.11951
0.24161 0.1194
0.24167 0.1193
0.24172 0.1192
0.24178 0.1191
0.24183 0.119
0.24189 0.1189
0.24194 0.1188
0.242 0.1187
0.24206 0.11859
0.24211 0.11849
0.24217 0.11839
0.24222 0.11829
0.24228 0.11819
0.24233 0.11809
0.24239 0.11799
0.24244 0.11789
0.2425 0.11779
0.24256 0.11768
0.24261 0.11758
0.24267 0.11748
0.24272 0.11738
0.24278 0.11728
0.24283 0.11718
0.24289 0.11708
0.24294 0.11698
0.243 0.11688
0.24306 0.11678
0.24311 0.11667
0.24317 0.11657
0.24322 0.11647
0.24328 0.11637
0.24333 0.11627
0.24339 0.11617
0.24344 0.11607
0.2435 0.11597
0.24356 0.11587
0.24361 0.11577
0.24367 0.11567
0.24372 0.11557
0.24378 0.11546
0.24383 0.11536
0.24389 0.11526
0.24394 0.11516
0.244 0.11506
0.24406 0.11496
0.24411 0.11486
0.24417 0.11476
0.24422 0.11466
0.24428 0.11456
0.24433 0.11446
0.24439 0.11436
0.24444 0.11426
0.2445 0.11416
0.24456 0.11405
0.24461 0.11395
0.24467 0.11385
0.24472 0.11375
0.24478 0.11365
0.24483 0.11355
0.24489 0.11345
0.24494 0.11335
0.245 0.11325
0.24506 0.11315
0.24511 0.11305
0.24517 0.11295
0.24522 0.11285
0.24528 0.11275
0.24533 0.11265
0.24539 0.11255
0.24544 0.11245
0.2455 0.11235
0.24556 0.11225
0.24561 0.11214
0.24567 0.11204
0.24572 0.11194
0.24578 0.11184
0.24583 0.11174
0.24589 0.11164
0.24594 0.11154
0.246 0.11144
0.24606 0.11134
0.24611 0.11124
0.24617 0.11114
0.24622 0.11104
0.24628 0.11094
0.24633 0.11084
0.24639 0.11074
0.24644 0.11064
0.2465 0.11054
0.24656 0.11044
0.24661 0.11034
0.24667 0.11024
0.24672 0.11014
0.24678 0.11004
0.24683 0.10994
0.24689 0.10984
0.24694 0.10974
0.247 0.10964
0.24706 0.10954
0.24711 0.10944
0.24717 0.10934
0.24722 0.10924
0.24728 0.10914
0.24733 0.10904
0.24739 0.10894
0.24744 0.10884
0.2475 0.10874
0.24756 0.10864
0.24761 0.10854
0.24767 0.10844
0.24772 0.10834
0.24778 0.10824
0.24783 0.10814
0.24789 0.10804
0.24794 0.10794
0.248 0.10784
0.24806 0.10774
0.24811 0.10764
0.24817 0.10754
0.24822 0.10744
0.24828 0.10734
0.24833 0.10724
0.24839 0.10714
0.24844 0.10704
0.2485 0.10694
0.24856 0.10684
0.24861 0.10674
0.24867 0.10664
0.24872 0.10654
0.24878 0.10644
0.24883 0.10634
0.24889 0.10624
0.24894 0.10614
0.249 0.10604
0.24906 0.10594
0.24911 0.10584
0.24917 0.10574
0.24922 0.10564
0.24928 0.10554
0.24933 0.10544
0.24939 0.10534
0.24944 0.10524
0.2495 0.10514
0.24956 0.10504
0.24961 0.10494
0.24967 0.10484
0.24972 0.10474
0.24978 0.10465
0.24983 0.10455
0.24989 0.10445
0.24994 0.10435
0.25 0.10425
0.25006 0.10415
0.25011 0.10405
0.25017 0.10395
0.25022 0.10385
0.25028 0.10375
0.25033 0.10365
0.25039 0.10355
0.25044 0.10345
0.2505 0.10335
0.25056 0.10325
0.25061 0.10315
0.25067 0.10305
0.25072 0.10295
0.25078 0.10285
0.25083 0.10276
0.25089 0.10266
0.25094 0.10256
0.251 0.10246
0.25106 0.10236
0.25111 0.10226
0.25117 0.10216
0.25122 0.10206
0.25128 0.10196
0.25133 0.10186
0.25139 0.10176
0.25144 0.10166
0.2515 0.10156
0.25156 0.10146
0.25161 0.10137
0.25167 0.10127
0.25172 0.10117
0.25178 0.10107
0.25183 0.10097
0.25189 0.10087
0.25194 0.10077
0.252 0.10067
0.25206 0.10057
0.25211 0.10047
0.25217 0.10037
0.25222 0.10027
0.25228 0.10018
0.25233 0.10008
0.25239 0.099978
0.25244 0.099879
0.2525 0.09978
0.25256 0.099681
0.25261 0.099581
0.25267 0.099482
0.25272 0.099383
0.25278 0.099284
0.25283 0.099186
0.25289 0.099087
0.25294 0.098988
0.253 0.098889
0.25306 0.09879
0.25311 0.098691
0.25317 0.098592
0.25322 0.098493
0.25328 0.098394
0.25333 0.098295
0.25339 0.098196
0.25344 0.098098
0.2535 0.097999
0.25356 0.0979
0.25361 0.097801
0.25367 0.097702
0.25372 0.097603
0.25378 0.097505
0.25383 0.097406
0.25389 0.097307
0.25394 0.097208
0.254 0.09711
0.25406 0.097011
0.25411 0.096912
0.25417 0.096813
0.25422 0.096715
0.25428 0.096616
0.25433 0.096517
0.25439 0.096419
0.25444 0.09632
0.2545 0.096221
0.25456 0.096123
0.25461 0.096024
0.25467 0.095925
0.25472 0.095827
0.25478 0.095728
0.25483 0.09563
0.25489 0.095531
0.25494 0.095433
0.255 0.095334
0.25506 0.095235
0.25511 0.095137
0.25517 0.095038
0.25522 0.09494
0.25528 0.094841
0.25533 0.094743
0.25539 0.094644
0.25544 0.094546
0.2555 0.094447
0.25556 0.094349
0.25561 0.094251
0.25567 0.094152
0.25572 0.094054
0.25578 0.093955
0.25583 0.093857
0.25589 0.093759
0.25594 0.09366
0.256 0.093562
0.25606 0.093464
0.25611 0.093365
0.25617 0.093267
0.25622 0.093169
0.25628 0.09307
0.25633 0.092972
0.25639 0.092874
0.25644 0.092775
0.2565 0.092677
0.25656 0.092579
0.25661 0.092481
0.25667 0.092382
0.25672 0.092284
0.25678 0.092186
0.25683 0.092088
0.25689 0.09199
0.25694 0.091891
0.257 0.091793
0.25706 0.091695
0.25711 0.091597
0.25717 0.091499
0.25722 0.091401
0.25728 0.091303
0.25733 0.091204
0.25739 0.091106
0.25744 0.091008
0.2575 0.09091
0.25756 0.090812
0.25761 0.090714
0.25767 0.090616
0.25772 0.090518
0.25778 0.09042
0.25783 0.090322
0.25789 0.090224
0.25794 0.090126
0.258 0.090028
0.25806 0.08993
0.25811 0.089832
0.25817 0.089734
0.25822 0.089636
0.25828 0.089538
0.25833 0.08944
0.25839 0.089342
0.25844 0.089245
0.2585 0.089147
0.25856 0.089049
0.25861 0.088951
0.25867 0.088853
0.25872 0.088755
0.25878 0.088657
0.25883 0.08856
0.25889 0.088462
0.25894 0.088364
0.259 0.088266
0.25906 0.088168
0.25911 0.088071
0.25917 0.087973
0.25922 0.087875
0.25928 0.087777
0.25933 0.08768
0.25939 0.087582
0.25944 0.087484
0.2595 0.087387
0.25956 0.087289
0.25961 0.087191
0.25967 0.087094
0.25972 0.086996
0.25978 0.086898
0.25983 0.086801
0.25989 0.086703
0.25994 0.086605
0.26 0.086508
0.26006 0.08641
0.26011 0.086313
0.26017 0.086215
0.26022 0.086117
0.26028 0.08602
0.26033 0.085922
0.26039 0.085825
0.26044 0.085727
0.2605 0.08563
0.26056 0.085532
0.26061 0.085435
0.26067 0.085337
0.26072 0.08524
0.26078 0.085142
0.26083 0.085045
0.26089 0.084948
0.26094 0.08485
0.261 0.084753
0.26106 0.084655
0.26111 0.084558
0.26117 0.084461
0.26122 0.084363
0.26128 0.084266
0.26133 0.084168
0.26139 0.084071
0.26144 0.083974
0.2615 0.083876
0.26156 0.083779
0.26161 0.083682
0.26167 0.083585
0.26172 0.083487
0.26178 0.08339
0.26183 0.083293
0.26189 0.083196
0.26194 0.083098
0.262 0.083001
0.26206 0.082904
0.26211 0.082807
0.26217 0.082709
0.26222 0.082612
0.26228 0.082515
0.26233 0.082418
0.26239 0.082321
0.26244 0.082224
0.2625 0.082126
0.26256 0.082029
0.26261 0.081932
0.26267 0.081835
0.26272 0.081738
0.26278 0.081641
0.26283 0.081544
0.26289 0.081447
0.26294 0.08135
0.263 0.081253
0.26306 0.081156
0.26311 0.081059
0.26317 0.080962
0.26322 0.080865
0.26328 0.080768
0.26333 0.080671
0.26339 0.080574
0.26344 0.080477
0.2635 0.08038
0.26356 0.080283
0.26361 0.080186
0.26367 0.080089
0.26372 0.079992
0.26378 0.079895
0.26383 0.079798
0.26389 0.079701
0.26394 0.079605
0.264 0.079508
0.26406 0.079411
0.26411 0.079314
0.26417 0.079217
0.26422 0.07912
0.26428 0.079024
0.26433 0.078927
0.26439 0.07883
0.26444 0.078733
0.2645 0.078636
0.26456 0.07854
0.26461 0.078443
0.26467 0.078346
0.26472 0.078249
0.26478 0.078153
0.26483 0.078056
0.26489 0.077959
0.26494 0.077863
0.265 0.077766
0.26506 0.077669
0.26511 0.077573
0.26517 0.077476
0.26522 0.077379
0.26528 0.077283
0.26533 0.077186
0.26539 0.07709
0.26544 0.076993
0.2655 0.076896
0.26556 0.0768
0.26561 0.076703
0.26567 0.076607
0.26572 0.07651
0.26578 0.076414
0.26583 0.076317
0.26589 0.076221
0.26594 0.076124
0.266 0.076028
0.26606 0.075931
0.26611 0.075835
0.26617 0.075738
0.26622 0.075642
0.26628 0.075545
0.26633 0.075449
0.26639 0.075352
0.26644 0.075256
0.2665 0.07516
0.26656 0.075063
0.26661 0.074967
0.26667 0.07487
0.26672 0.074774
0.26678 0.074678
0.26683 0.074581
0.26689 0.074485
0.26694 0.074389
0.267 0.074292
0.26706 0.074196
0.26711 0.0741
0.26717 0.074004
0.26722 0.073907
0.26728 0.073811
0.26733 0.073715
0.26739 0.073619
0.26744 0.073522
0.2675 0.073426
0.26756 0.07333
0.26761 0.073234
0.26767 0.073137
0.26772 0.073041
0.26778 0.072945
0.26783 0.072849
0.26789 0.072753
0.26794 0.072657
0.268 0.07256
0.26806 0.072464
0.26811 0.072368
0.26817 0.072272
0.26822 0.072176
0.26828 0.07208
0.26833 0.071984
0.26839 0.071888
0.26844 0.071792
0.2685 0.071696
0.26856 0.0716
0.26861 0.071504
0.26867 0.071408
0.26872 0.071312
0.26878 0.071216
0.26883 0.07112
0.26889 0.071024
0.26894 0.070928
0.269 0.070832
0.26906 0.070736
0.26911 0.07064
0.26917 0.070544
0.26922 0.070448
0.26928 0.070352
0.26933 0.070256
0.26939 0.07016
0.26944 0.070065
0.2695 0.069969
0.26956 0.069873
0.26961 0.069777
0.26967 0.069681
0.26972 0.069585
0.26978 0.069489
0.26983 0.069394
0.26989 0.069298
0.26994 0.069202
0.27 0.069106
0.27006 0.069011
0.27011 0.068915
0.27017 0.068819
0.27022 0.068723
0.27028 0.068628
0.27033 0.068532
0.27039 0.068436
0.27044 0.06834
0.2705 0.068245
0.27056 0.068149
0.27061 0.068053
0.27067 0.067958
0.27072 0.067862
0.27078 0.067767
0.27083 0.067671
0.27089 0.067575
0.27094 0.06748
0.271 0.067384
0.27106 0.067288
0.27111 0.067193
0.27117 0.067097
0.27122 0.067002
0.27128 0.066906
0.27133 0.066811
0.27139 0.066715
0.27144 0.06662
0.2715 0.066524
0.27156 0.066429
0.27161 0.066333
0.27167 0.066238
0.27172 0.066142
0.27178 0.066047
0.27183 0.065951
0.27189 0.065856
0.27194 0.06576
0.272 0.065665
0.27206 0.06557
0.27211 0.065474
0.27217 0.065379
0.27222 0.065283
0.27228 0.065188
0.27233 0.065093
0.27239 0.064997
0.27244 0.064902
0.2725 0.064807
0.27256 0.064711
0.27261 0.064616
0.27267 0.064521
0.27272 0.064425
0.27278 0.06433
0.27283 0.064235
0.27289 0.064139
0.27294 0.064044
0.273 0.063949
0.27306 0.063854
0.27311 0.063759
0.27317 0.063663
0.27322 0.063568
0.27328 0.063473
0.27333 0.063378
0.27339 0.063283
0.27344 0.063187
0.2735 0.063092
0.27356 0.062997
0.27361 0.062902
0.27367 0.062807
0.27372 0.062712
0.27378 0.062617
0.27383 0.062521
0.27389 0.062426
0.27394 0.062331
0.274 0.062236
0.27406 0.062141
0.27411 0.062046
0.27417 0.061951
0.27422 0.061856
0.27428 0.061761
0.27433 0.061666
0.27439 0.061571
0.27444 0.061476
0.2745 0.061381
0.27456 0.061286
0.27461 0.061191
0.27467 0.061096
0.27472 0.061001
0.27478 0.060906
0.27483 0.060811
0.27489 0.060716
0.27494 0.060621
0.275 0.060526
0.27506 0.060432
0.27511 0.060337
0.27517 0.060242
0.27522 0.060147
0.27528 0.060052
0.27533 0.059957
0.27539 0.059862
0.27544 0.059768
0.2755 0.059673
0.27556 0.059578
0.27561 0.059483
0.27567 0.059388
0.27572 0.059294
0.27578 0.059199
0.27583 0.059104
0.27589 0.059009
0.27594 0.058915
0.276 0.05882
0.27606 0.058725
0.27611 0.05863
0.27617 0.058536
0.27622 0.058441
0.27628 0.058346
0.27633 0.058252
0.27639 0.058157
0.27644 0.058062
0.2765 0.057968
0.27656 0.057873
0.27661 0.057779
0.27667 0.057684
0.27672 0.057589
0.27678 0.057495
0.27683 0.0574
0.27689 0.057306
0.27694 0.057211
0.277 0.057116
0.27706 0.057022
0.27711 0.056927
0.27717 0.056833
0.27722 0.056738
0.27728 0.056644
0.27733 0.056549
0.27739 0.056455
0.27744 0.05636
0.2775 0.056266
0.27756 0.056171
0.27761 0.056077
0.27767 0.055982
0.27772 0.055888
0.27778 0.055794
0.27783 0.055699
0.27789 0.055605
0.27794 0.05551
0.278 0.055416
0.27806 0.055322
0.27811 0.055227
0.27817 0.055133
0.27822 0.055039
0.27828 0.054944
0.27833 0.05485
0.27839 0.054756
0.27844 0.054661
0.2785 0.054567
0.27856 0.054473
0.27861 0.054378
0.27867 0.054284
0.27872 0.05419
0.27878 0.054096
0.27883 0.054001
0.27889 0.053907
0.27894 0.053813
0.279 0.053719
0.27906 0.053624
0.27911 0.05353
0.27917 0.053436
0.27922 0.053342
0.27928 0.053248
0.27933 0.053154
0.27939 0.053059
0.27944 0.052965
0.2795 0.052871
0.27956 0.052777
0.27961 0.052683
0.27967 0.052589
0.27972 0.052495
0.27978 0.052401
0.27983 0.052306
0.27989 0.052212
0.27994 0.052118
0.28 0.052024
0.28006 0.05193
0.28011 0.051836
0.28017 0.051742
0.28022 0.051648
0.28028 0.051554
0.28033 0.05146
0.28039 0.051366
0.28044 0.051272
0.2805 0.051178
0.28056 0.051084
0.28061 0.05099
0.28067 0.050896
0.28072 0.050802
0.28078 0.050709
0.28083 0.050615
0.28089 0.050521
0.28094 0.050427
0.281 0.050333
0.28106 0.050239
0.28111 0.050145
0.28117 0.050051
0.28122 0.049958
0.28128 0.049864
0.28133 0.04977
0.28139 0.049676
0.28144 0.049582
0.2815 0.049488
0.28156 0.049395
0.28161 0.049301
0.28167 0.049207
0.28172 0.049113
0.28178 0.04902
0.28183 0.048926
0.28189 0.048832
0.28194 0.048738
0.282 0.048645
0.28206 0.048551
0.28211 0.048457
0.28217 0.048364
0.28222 0.04827
0.28228 0.048176
0.28233 0.048083
0.28239 0.047989
0.28244 0.047895
0.2825 0.047802
0.28256 0.047708
0.28261 0.047614
0.28267 0.047521
0.28272 0.047427
0.28278 0.047334
0.28283 0.04724
0.28289 0.047146
0.28294 0.047053
0.283 0.046959
0.28306 0.046866
0.28311 0.046772
0.28317 0.046679
0.28322 0.046585
0.28328 0.046492
0.28333 0.046398
0.28339 0.046305
0.28344 0.046211
0.2835 0.046118
0.28356 0.046024
0.28361 0.045931
0.28367 0.045837
0.28372 0.045744
0.28378 0.045651
0.28383 0.045557
0.28389 0.045464
0.28394 0.04537
0.284 0.045277
0.28406 0.045184
0.28411 0.04509
0.28417 0.044997
0.28422 0.044904
0.28428 0.04481
0.28433 0.044717
0.28439 0.044624
0.28444 0.04453
0.2845 0.044437
0.28456 0.044344
0.28461 0.04425
0.28467 0.044157
0.28472 0.044064
0.28478 0.043971
0.28483 0.043877
0.28489 0.043784
0.28494 0.043691
0.285 0.043598
0.28506 0.043504
0.28511 0.043411
0.28517 0.043318
0.28522 0.043225
0.28528 0.043132
0.28533 0.043039
0.28539 0.042945
0.28544 0.042852
0.2855 0.042759
0.28556 0.042666
0.28561 0.042573
0.28567 0.04248
0.28572 0.042387
0.28578 0.042294
0.28583 0.0422
0.28589 0.042107
0.28594 0.042014
0.286 0.041921
0.28606 0.041828
0.28611 0.041735
0.28617 0.041642
0.28622 0.041549
0.28628 0.041456
0.28633 0.041363
0.28639 0.04127
0.28644 0.041177
0.2865 0.041084
0.28656 0.040991
0.28661 0.040898
0.28667 0.040805
0.28672 0.040712
0.28678 0.040619
0.28683 0.040526
0.28689 0.040434
0.28694 0.040341
0.287 0.040248
0.28706 0.040155
0.28711 0.040062
0.28717 0.039969
0.28722 0.039876
0.28728 0.039783
0.28733 0.039691
0.28739 0.039598
0.28744 0.039505
0.2875 0.039412
0.28756 0.039319
0.28761 0.039226
0.28767 0.039134
0.28772 0.039041
0.28778 0.038948
0.28783 0.038855
0.28789 0.038763
0.28794 0.03867
0.288 0.038577
0.28806 0.038484
0.28811 0.038392
0.28817 0.038299
0.28822 0.038206
0.28828 0.038114
0.28833 0.038021
0.28839 0.037928
0.28844 0.037836
0.2885 0.037743
0.28856 0.03765
0.28861 0.037558
0.28867 0.037465
0.28872 0.037372
0.28878 0.03728
0.28883 0.037187
0.28889 0.037095
0.28894 0.037002
0.289 0.036909
0.28906 0.036817
0.28911 0.036724
0.28917 0.036632
0.28922 0.036539
0.28928 0.036447
0.28933 0.036354
0.28939 0.036262
0.28944 0.036169
0.2895 0.036077
0.28956 0.035984
0.28961 0.035892
0.28967 0.035799
0.28972 0.035707
0.28978 0.035614
0.28983 0.035522
0.28989 0.035429
0.28994 0.035337
0.29 0.035245
0.29006 0.035152
0.29011 0.03506
0.29017 0.034967
0.29022 0.034875
0.29028 0.034783
0.29033 0.03469
0.29039 0.034598
0.29044 0.034506
0.2905 0.034413
0.29056 0.034321
0.29061 0.034229
0.29067 0.034136
0.29072 0.034044
0.29078 0.033952
0.29083 0.03386
0.29089 0.033767
0.29094 0.033675
0.291 0.033583
0.29106 0.03349
0.29111 0.033398
0.29117 0.033306
0.29122 0.033214
0.29128 0.033122
0.29133 0.033029
0.29139 0.032937
0.29144 0.032845
0.2915 0.032753
0.29156 0.032661
0.29161 0.032568
0.29167 0.032476
0.29172 0.032384
0.29178 0.032292
0.29183 0.0322
0.29189 0.032108
0.29194 0.032016
0.292 0.031924
0.29206 0.031832
0.29211 0.031739
0.29217 0.031647
0.29222 0.031555
0.29228 0.031463
0.29233 0.031371
0.29239 0.031279
0.29244 0.031187
0.2925 0.031095
0.29256 0.031003
0.29261 0.030911
0.29267 0.030819
0.29272 0.030727
0.29278 0.030635
0.29283 0.030543
0.29289 0.030451
0.29294 0.030359
0.293 0.030267
0.29306 0.030175
0.29311 0.030084
0.29317 0.029992
0.29322 0.0299
0.29328 0.029808
0.29333 0.029716
0.29339 0.029624
0.29344 0.029532
0.2935 0.02944
0.29356 0.029348
0.29361 0.029257
0.29367 0.029165
0.29372 0.029073
0.29378 0.028981
0.29383 0.028889
0.29389 0.028798
0.29394 0.028706
0.294 0.028614
0.29406 0.028522
0.29411 0.02843
0.29417 0.028339
0.29422 0.028247
0.29428 0.028155
0.29433 0.028063
0.29439 0.027972
0.29444 0.02788
0.2945 0.027788
0.29456 0.027697
0.29461 0.027605
0.29467 0.027513
0.29472 0.027422
0.29478 0.02733
0.29483 0.027238
0.29489 0.027147
0.29494 0.027055
0.295 0.026963
0.29506 0.026872
0.29511 0.02678
0.29517 0.026689
0.29522 0.026597
0.29528 0.026505
0.29533 0.026414
0.29539 0.026322
0.29544 0.026231
0.2955 0.026139
0.29556 0.026048
0.29561 0.025956
0.29567 0.025864
0.29572 0.025773
0.29578 0.025681
0.29583 0.02559
0.29589 0.025498
0.29594 0.025407
0.296 0.025316
0.29606 0.025224
0.29611 0.025133
0.29617 0.025041
0.29622 0.02495
0.29628 0.024858
0.29633 0.024767
0.29639 0.024675
0.29644 0.024584
0.2965 0.024493
0.29656 0.024401
0.29661 0.02431
0.29667 0.024219
0.29672 0.024127
0.29678 0.024036
0.29683 0.023944
0.29689 0.023853
0.29694 0.023762
0.297 0.02367
0.29706 0.023579
0.29711 0.023488
0.29717 0.023397
0.29722 0.023305
0.29728 0.023214
0.29733 0.023123
0.29739 0.023031
0.29744 0.02294
0.2975 0.022849
0.29756 0.022758
0.29761 0.022667
0.29767 0.022575
0.29772 0.022484
0.29778 0.022393
0.29783 0.022302
0.29789 0.022211
0.29794 0.022119
0.298 0.022028
0.29806 0.021937
0.29811 0.021846
0.29817 0.021755
0.29822 0.021664
0.29828 0.021573
0.29833 0.021481
0.29839 0.02139
0.29844 0.021299
0.2985 0.021208
0.29856 0.021117
0.29861 0.021026
0.29867 0.020935
0.29872 0.020844
0.29878 0.020753
0.29883 0.020662
0.29889 0.020571
0.29894 0.02048
0.299 0.020389
0.29906 0.020298
0.29911 0.020207
0.29917 0.020116
0.29922 0.020025
0.29928 0.019934
0.29933 0.019843
0.29939 0.019752
0.29944 0.019661
0.2995 0.01957
0.29956 0.019479
0.29961 0.019388
0.29967 0.019297
0.29972 0.019206
0.29978 0.019115
0.29983 0.019025
0.29989 0.018934
0.29994 0.018843
0.3 0.018752
0.30006 0.018661
0.30011 0.01857
0.30017 0.018479
0.30022 0.018389
0.30028 0.018298
0.30033 0.018207
0.30039 0.018116
0.30044 0.018025
0.3005 0.017935
0.30056 0.017844
0.30061 0.017753
0.30067 0.017662
0.30072 0.017571
0.30078 0.017481
0.30083 0.01739
0.30089 0.017299
0.30094 0.017209
0.301 0.017118
0.30106 0.017027
0.30111 0.016936
0.30117 0.016846
0.30122 0.016755
0.30128 0.016664
0.30133 0.016574
0.30139 0.016483
0.30144 0.016392
0.3015 0.016302
0.30156 0.016211
0.30161 0.016121
0.30167 0.01603
0.30172 0.015939
0.30178 0.015849
0.30183 0.015758
0.30189 0.015668
0.30194 0.015577
0.302 0.015487
0.30206 0.015396
0.30211 0.015305
0.30217 0.015215
0.30222 0.015124
0.30228 0.015034
0.30233 0.014943
0.30239 0.014853
0.30244 0.014762
0.3025 0.014672
0.30256 0.014581
0.30261 0.014491
0.30267 0.0144
0.30272 0.01431
0.30278 0.01422
0.30283 0.014129
0.30289 0.014039
0.30294 0.013948
0.303 0.013858
0.30306 0.013767
0.30311 0.013677
0.30317 0.013587
0.30322 0.013496
0.30328 0.013406
0.30333 0.013316
0.30339 0.013225
0.30344 0.013135
0.3035 0.013045
0.30356 0.012954
0.30361 0.012864
0.30367 0.012774
0.30372 0.012683
0.30378 0.012593
0.30383 0.012503
0.30389 0.012412
0.30394 0.012322
0.304 0.012232
0.30406 0.012142
0.30411 0.012051
0.30417 0.011961
0.30422 0.011871
0.30428 0.011781
0.30433 0.011691
0.30439 0.0116
0.30444 0.01151
0.3045 0.01142
0.30456 0.01133
0.30461 0.01124
0.30467 0.011149
0.30472 0.011059
0.30478 0.010969
0.30483 0.010879
0.30489 0.010789
0.30494 0.010699
0.305 0.010609
0.30506 0.010519
0.30511 0.010428
0.30517 0.010338
0.30522 0.010248
0.30528 0.010158
0.30533 0.010068
0.30539 0.0099781
0.30544 0.009888
0.3055 0.009798
0.30556 0.009708
0.30561 0.0096179
0.30567 0.0095279
0.30572 0.0094379
0.30578 0.0093479
0.30583 0.0092579
0.30589 0.009168
0.30594 0.009078
0.306 0.008988
0.30606 0.0088981
0.30611 0.0088081
0.30617 0.0087182
0.30622 0.0086282
0.30628 0.0085383
0.30633 0.0084484
0.30639 0.0083585
0.30644 0.0082686
0.3065 0.0081787
0.30656 0.0080888
0.30661 0.0079989
0.30667 0.0079091
0.30672 0.0078192
0.30678 0.0077294
0.30683 0.0076395
0.30689 0.0075497
0.30694 0.0074599
0.307 0.00737
0.30706 0.0072802
0.30711 0.0071904
0.30717 0.0071006
0.30722 0.0070108
0.30728 0.0069211
0.30733 0.0068313
0.30739 0.0067415
0.30744 0.0066518
0.3075 0.006562
0.30756 0.0064723
0.30761 0.0063826
0.30767 0.0062928
0.30772 0.0062031
0.30778 0.0061134
0.30783 0.0060237
0.30789 0.005934
0.30794 0.0058444
0.308 0.0057547
0.30806 0.005665
0.30811 0.0055754
0.30817 0.0054857
0.30822 0.0053961
0.30828 0.0053064
0.30833 0.0052168
0.30839 0.0051272
0.30844 0.0050376
0.3085 0.004948
0.30856 0.0048584
0.30861 0.0047688
0.30867 0.0046792
0.30872 0.0045897
0.30878 0.0045001
0.30883 0.0044106
0.30889 0.004321
0.30894 0.0042315
0.309 0.004142
0.30906 0.0040524
0.30911 0.0039629
0.30917 0.0038734
0.30922 0.0037839
0.30928 0.0036944
0.30933 0.003605
0.30939 0.0035155
0.30944 0.003426
0.3095 0.0033366
0.30956 0.0032471
0.30961 0.0031577
0.30967 0.0030683
0.30972 0.0029788
0.30978 0.0028894
0.30983 0.0028
0.30989 0.0027106
0.30994 0.0026212
0.31 0.0025318
0.31006 0.0024425
0.31011 0.0023531
0.31017 0.0022637
0.31022 0.0021744
0.31028 0.0020851
0.31033 0.0019957
0.31039 0.0019064
0.31044 0.0018171
0.3105 0.0017278
0.31056 0.0016385
0.31061 0.0015492
0.31067 0.0014599
0.31072 0.0013706
0.31078 0.0012813
0.31083 0.0011921
0.31089 0.0011028
0.31094 0.0010136
0.311 0.00092432
0.31106 0.00083509
0.31111 0.00074587
0.31117 0.00065665
0.31122 0.00056744
0.31128 0.00047825
0.31133 0.00038905
0.31139 0.00029987
0.31144 0.0002107
0.3115 0.00012153
0.31156 3.2369e-05
0.31161 -5.6782e-05
0.31167 -0.00014593
0.31172 -0.00023506
0.31178 -0.00032419
0.31183 -0.00041331
0.31189 -0.00050242
0.31194 -0.00059152
0.312 -0.00068062
0.31206 -0.00076971
0.31211 -0.00085879
0.31217 -0.00094786
0.31222 -0.0010369
0.31228 -0.001126
0.31233 -0.001215
0.31239 -0.0013041
0.31244 -0.0013931
0.3125 -0.0014821
0.31256 -0.0015711
0.31261 -0.0016602
0.31267 -0.0017492
0.31272 -0.0018381
0.31278 -0.0019271
0.31283 -0.0020161
0.31289 -0.0021051
0.31294 -0.002194
0.313 -0.002283
0.31306 -0.0023719
0.31311 -0.0024609
0.31317 -0.0025498
0.31322 -0.0026387
0.31328 -0.0027276
0.31333 -0.0028165
0.31339 -0.0029054
0.31344 -0.0029943
0.3135 -0.0030832
0.31356 -0.0031721
0.31361 -0.003261
0.31367 -0.0033498
0.31372 -0.0034387
0.31378 -0.0035275
0.31383 -0.0036163
0.31389 -0.0037052
0.31394 -0.003794
0.314 -0.0038828
0.31406 -0.0039716
0.31411 -0.0040604
0.31417 -0.0041492
0.31422 -0.004238
0.31428 -0.0043267
0.31433 -0.0044155
0.31439 -0.0045043
0.31444 -0.004593
0.3145 -0.0046818
0.31456 -0.0047705
0.31461 -0.0048592
0.31467 -0.0049479
0.31472 -0.0050366
0.31478 -0.0051253
0.31483 -0.005214
0.31489 -0.0053027
0.31494 -0.0053914
0.315 -0.0054801
0.31506 -0.0055687
0.31511 -0.0056574
0.31517 -0.005746
0.31522 -0.0058347
0.31528 -0.0059233
0.31533 -0.0060119
0.31539 -0.0061006
0.31544 -0.0061892
0.3155 -0.0062778
0.31556 -0.0063664
0.31561 -0.0064549
0.31567 -0.0065435
0.31572 -0.0066321
0.31578 -0.0067206
0.31583 -0.0068092
0.31589 -0.0068977
0.31594 -0.0069863
0.316 -0.0070748
0.31606 -0.0071633
0.31611 -0.0072518
0.31617 -0.0073404
0.31622 -0.0074289
0.31628 -0.0075173
0.31633 -0.0076058
0.31639 -0.0076943
0.31644 -0.0077828
0.3165 -0.0078712
0.31656 -0.0079597
0.31661 -0.0080481
0.31667 -0.0081366
0.31672 -0.008225
0.31678 -0.0083134
0.31683 -0.0084018
0.31689 -0.0084902
0.31694 -0.0085786
0.317 -0.008667
0.31706 -0.0087554
0.31711 -0.0088438
0.31717 -0.0089321
0.31722 -0.0090205
0.31728 -0.0091089
0.31733 -0.0091972
0.31739 -0.0092855
0.31744 -0.0093739
0.3175 -0.0094622
0.31756 -0.0095505
0.31761 -0.0096388
0.31767 -0.0097271
0.31772 -0.0098154
0.31778 -0.0099037
0.31783 -0.009992
0.31789 -0.01008
0.31794 -0.010168
0.318 -0.010257
0.31806 -0.010345
0.31811 -0.010433
0.31817 -0.010521
0.31822 -0.01061
0.31828 -0.010698
0.31833 -0.010786
0.31839 -0.010874
0.31844 -0.010962
0.3185 -0.011051
0.31856 -0.011139
0.31861 -0.011227
0.31867 -0.011315
0.31872 -0.011403
0.31878 -0.011491
0.31883 -0.01158
0.31889 -0.011668
0.31894 -0.011756
0.319 -0.011844
0.31906 -0.011932
0.31911 -0.01202
0.31917 -0.012108
0.31922 -0.012196
0.31928 -0.012284
0.31933 -0.012372
0.31939 -0.012461
0.31944 -0.012549
0.3195 -0.012637
0.31956 -0.012725
0.31961 -0.012813
0.31967 -0.012901
0.31972 -0.012989
0.31978 -0.013077
0.31983 -0.013165
0.31989 -0.013253
0.31994 -0.013341
0.32 -0.013429
0.32006 -0.013517
0.32011 -0.013605
0.32017 -0.013693
0.32022 -0.01378
0.32028 -0.013868
0.32033 -0.013956
0.32039 -0.014044
0.32044 -0.014132
0.3205 -0.01422
0.32056 -0.014308
0.32061 -0.014396
0.32067 -0.014484
0.32072 -0.014572
0.32078 -0.01466
0.32083 -0.014747
0.32089 -0.014835
0.32094 -0.014923
0.321 -0.015011
0.32106 -0.015099
0.32111 -0.015187
0.32117 -0.015274
0.32122 -0.015362
0.32128 -0.01545
0.32133 -0.015538
0.32139 -0.015626
0.32144 -0.015713
0.3215 -0.015801
0.32156 -0.015889
0.32161 -0.015977
0.32167 -0.016064
0.32172 -0.016152
0.32178 -0.01624
0.32183 -0.016328
0.32189 -0.016415
0.32194 -0.016503
0.322 -0.016591
0.32206 -0.016678
0.32211 -0.016766
0.32217 -0.016854
0.32222 -0.016941
0.32228 -0.017029
0.32233 -0.017117
0.32239 -0.017204
0.32244 -0.017292
0.3225 -0.01738
0.32256 -0.017467
0.32261 -0.017555
0.32267 -0.017643
0.32272 -0.01773
0.32278 -0.017818
0.32283 -0.017905
0.32289 -0.017993
0.32294 -0.01808
0.323 -0.018168
0.32306 -0.018256
0.32311 -0.018343
0.32317 -0.018431
0.32322 -0.018518
0.32328 -0.018606
0.32333 -0.018693
0.32339 -0.018781
0.32344 -0.018868
0.3235 -0.018956
0.32356 -0.019043
0.32361 -0.019131
0.32367 -0.019218
0.32372 -0.019306
0.32378 -0.019393
0.32383 -0.019481
0.32389 -0.019568
0.32394 -0.019655
0.324 -0.019743
0.32406 -0.01983
0.32411 -0.019918
0.32417 -0.020005
0.32422 -0.020093
0.32428 -0.02018
0.32433 -0.020267
0.32439 -0.020355
0.32444 -0.020442
0.3245 -0.020529
0.32456 -0.020617
0.32461 -0.020704
0.32467 -0.020791
0.32472 -0.020879
0.32478 -0.020966
0.32483 -0.021053
0.32489 -0.021141
0.32494 -0.021228
0.325 -0.021315
0.32506 -0.021403
0.32511 -0.02149
0.32517 -0.021577
0.32522 -0.021664
0.32528 -0.021752
0.32533 -0.021839
0.32539 -0.021926
0.32544 -0.022013
0.3255 -0.022101
0.32556 -0.022188
0.32561 -0.022275
0.32567 -0.022362
0.32572 -0.02245
0.32578 -0.022537
0.32583 -0.022624
0.32589 -0.022711
0.32594 -0.022798
0.326 -0.022885
0.32606 -0.022973
0.32611 -0.02306
0.32617 -0.023147
0.32622 -0.023234
0.32628 -0.023321
0.32633 -0.023408
0.32639 -0.023495
0.32644 -0.023582
0.3265 -0.02367
0.32656 -0.023757
0.32661 -0.023844
0.32667 -0.023931
0.32672 -0.024018
0.32678 -0.024105
0.32683 -0.024192
0.32689 -0.024279
0.32694 -0.024366
0.327 -0.024453
0.32706 -0.02454
0.32711 -0.024627
0.32717 -0.024714
0.32722 -0.024801
0.32728 -0.024888
0.32733 -0.024975
0.32739 -0.025062
0.32744 -0.025149
0.3275 -0.025236
0.32756 -0.025323
0.32761 -0.02541
0.32767 -0.025497
0.32772 -0.025584
0.32778 -0.025671
0.32783 -0.025758
0.32789 -0.025845
0.32794 -0.025931
0.328 -0.026018
0.32806 -0.026105
0.32811 -0.026192
0.32817 -0.026279
0.32822 -0.026366
0.32828 -0.026453
0.32833 -0.02654
0.32839 -0.026626
0.32844 -0.026713
0.3285 -0.0268
0.32856 -0.026887
0.32861 -0.026974
0.32867 -0.02706
0.32872 -0.027147
0.32878 -0.027234
0.32883 -0.027321
0.32889 -0.027408
0.32894 -0.027494
0.329 -0.027581
0.32906 -0.027668
0.32911 -0.027755
0.32917 -0.027841
0.32922 -0.027928
0.32928 -0.028015
0.32933 -0.028102
0.32939 -0.028188
0.32944 -0.028275
0.3295 -0.028362
0.32956 -0.028448
0.32961 -0.028535
0.32967 -0.028622
0.32972 -0.028708
0.32978 -0.028795
0.32983 -0.028882
0.32989 -0.028968
0.32994 -0.029055
0.33 -0.029142
0.33006 -0.029228
0.33011 -0.029315
0.33017 -0.029402
0.33022 -0.029488
0.33028 -0.029575
0.33033 -0.029661
0.33039 -0.029748
0.33044 -0.029834
0.3305 -0.029921
0.33056 -0.030008
0.33061 -0.030094
0.33067 -0.030181
0.33072 -0.030267
0.33078 -0.030354
0.33083 -0.03044
0.33089 -0.030527
0.33094 -0.030613
0.331 -0.0307
0.33106 -0.030786
0.33111 -0.030873
0.33117 -0.030959
0.33122 -0.031046
0.33128 -0.031132
0.33133 -0.031219
0.33139 -0.031305
0.33144 -0.031392
0.3315 -0.031478
0.33156 -0.031564
0.33161 -0.031651
0.33167 -0.031737
0.33172 -0.031824
0.33178 -0.03191
0.33183 -0.031996
0.33189 -0.032083
0.33194 -0.032169
0.332 -0.032256
0.33206 -0.032342
0.33211 -0.032428
0.33217 -0.032515
0.33222 -0.032601
0.33228 -0.032687
0.33233 -0.032774
0.33239 -0.03286
0.33244 -0.032946
0.3325 -0.033033
0.33256 -0.033119
0.33261 -0.033205
0.33267 -0.033291
0.33272 -0.033378
0.33278 -0.033464
0.33283 -0.03355
0.33289 -0.033637
0.33294 -0.033723
0.333 -0.033809
0.33306 -0.033895
0.33311 -0.033981
0.33317 -0.034068
0.33322 -0.034154
0.33328 -0.03424
0.33333 -0.034326
0.33339 -0.034412
0.33344 -0.034499
0.3335 -0.034585
0.33356 -0.034671
0.33361 -0.034757
0.33367 -0.034843
0.33372 -0.034929
0.33378 -0.035016
0.33383 -0.035102
0.33389 -0.035188
0.33394 -0.035274
0.334 -0.03536
0.33406 -0.035446
0.33411 -0.035532
0.33417 -0.035618
0.33422 -0.035704
0.33428 -0.035791
0.33433 -0.035877
0.33439 -0.035963
0.33444 -0.036049
0.3345 -0.036135
0.33456 -0.036221
0.33461 -0.036307
0.33467 -0.036393
0.33472 -0.036479
0.33478 -0.036565
0.33483 -0.036651
0.33489 -0.036737
0.33494 -0.036823
0.335 -0.036909
0.33506 -0.036995
0.33511 -0.037081
0.33517 -0.037167
0.33522 -0.037253
0.33528 -0.037339
0.33533 -0.037425
0.33539 -0.037511
0.33544 -0.037596
0.3355 -0.037682
0.33556 -0.037768
0.33561 -0.037854
0.33567 -0.03794
0.33572 -0.038026
0.33578 -0.038112
0.33583 -0.038198
0.33589 -0.038284
0.33594 -0.03837
0.336 -0.038455
0.33606 -0.038541
0.33611 -0.038627
0.33617 -0.038713
0.33622 -0.038799
0.33628 -0.038885
0.33633 -0.03897
0.33639 -0.039056
0.33644 -0.039142
0.3365 -0.039228
0.33656 -0.039314
0.33661 -0.039399
0.33667 -0.039485
0.33672 -0.039571
0.33678 -0.039657
0.33683 -0.039742
0.33689 -0.039828
0.33694 -0.039914
0.337 -0.04
0.33706 -0.040085
0.33711 -0.040171
0.33717 -0.040257
0.33722 -0.040342
0.33728 -0.040428
0.33733 -0.040514
0.33739 -0.040599
0.33744 -0.040685
0.3375 -0.040771
0.33756 -0.040856
0.33761 -0.040942
0.33767 -0.041028
0.33772 -0.041113
0.33778 -0.041199
0.33783 -0.041285
0.33789 -0.04137
0.33794 -0.041456
0.338 -0.041541
0.33806 -0.041627
0.33811 -0.041713
0.33817 -0.041798
0.33822 -0.041884
0.33828 -0.041969
0.33833 -0.042055
0.33839 -0.04214
0.33844 -0.042226
0.3385 -0.042311
0.33856 -0.042397
0.33861 -0.042483
0.33867 -0.042568
0.33872 -0.042654
0.33878 -0.042739
0.33883 -0.042825
0.33889 -0.04291
0.33894 -0.042996
0.339 -0.043081
0.33906 -0.043166
0.33911 -0.043252
0.33917 -0.043337
0.33922 -0.043423
0.33928 -0.043508
0.33933 -0.043594
0.33939 -0.043679
0.33944 -0.043765
0.3395 -0.04385
0.33956 -0.043935
0.33961 -0.044021
0.33967 -0.044106
0.33972 -0.044192
0.33978 -0.044277
0.33983 -0.044362
0.33989 -0.044448
0.33994 -0.044533
0.34 -0.044618
0.34006 -0.044704
0.34011 -0.044789
0.34017 -0.044874
0.34022 -0.04496
0.34028 -0.045045
0.34033 -0.04513
0.34039 -0.045216
0.34044 -0.045301
0.3405 -0.045386
0.34056 -0.045471
0.34061 -0.045557
0.34067 -0.045642
0.34072 -0.045727
0.34078 -0.045812
0.34083 -0.045898
0.34089 -0.045983
0.34094 -0.046068
0.341 -0.046153
0.34106 -0.046239
0.34111 -0.046324
0.34117 -0.046409
0.34122 -0.046494
0.34128 -0.046579
0.34133 -0.046665
0.34139 -0.04675
0.34144 -0.046835
0.3415 -0.04692
0.34156 -0.047005
0.34161 -0.04709
0.34167 -0.047176
0.34172 -0.047261
0.34178 -0.047346
0.34183 -0.047431
0.34189 -0.047516
0.34194 -0.047601
0.342 -0.047686
0.34206 -0.047771
0.34211 -0.047856
0.34217 -0.047942
0.34222 -0.048027
0.34228 -0.048112
0.34233 -0.048197
0.34239 -0.048282
0.34244 -0.048367
0.3425 -0.048452
0.34256 -0.048537
0.34261 -0.048622
0.34267 -0.048707
0.34272 -0.048792
0.34278 -0.048877
0.34283 -0.048962
0.34289 -0.049047
0.34294 -0.049132
0.343 -0.049217
0.34306 -0.049302
0.34311 -0.049387
0.34317 -0.049472
0.34322 -0.049557
0.34328 -0.049642
0.34333 -0.049727
0.34339 -0.049811
0.34344 -0.049896
0.3435 -0.049981
0.34356 -0.050066
0.34361 -0.050151
0.34367 -0.050236
0.34372 -0.050321
0.34378 -0.050406
0.34383 -0.050491
0.34389 -0.050575
0.34394 -0.05066
0.344 -0.050745
0.34406 -0.05083
0.34411 -0.050915
0.34417 -0.051
0.34422 -0.051085
0.34428 -0.051169
0.34433 -0.051254
0.34439 -0.051339
0.34444 -0.051424
0.3445 -0.051509
0.34456 -0.051593
0.34461 -0.051678
0.34467 -0.051763
0.34472 -0.051848
0.34478 -0.051932
0.34483 -0.052017
0.34489 -0.052102
0.34494 -0.052187
0.345 -0.052271
0.34506 -0.052356
0.34511 -0.052441
0.34517 -0.052525
0.34522 -0.05261
0.34528 -0.052695
0.34533 -0.05278
0.34539 -0.052864
0.34544 -0.052949
0.3455 -0.053034
0.34556 -0.053118
0.34561 -0.053203
0.34567 -0.053288
0.34572 -0.053372
0.34578 -0.053457
0.34583 -0.053541
0.34589 -0.053626
0.34594 -0.053711
0.346 -0.053795
0.34606 -0.05388
0.34611 -0.053964
0.34617 -0.054049
0.34622 -0.054134
0.34628 -0.054218
0.34633 -0.054303
0.34639 -0.054387
0.34644 -0.054472
0.3465 -0.054556
0.34656 -0.054641
0.34661 -0.054725
0.34667 -0.05481
0.34672 -0.054895
0.34678 -0.054979
0.34683 -0.055064
0.34689 -0.055148
0.34694 -0.055233
0.347 -0.055317
0.34706 -0.055401
0.34711 -0.055486
0.34717 -0.05557
0.34722 -0.055655
0.34728 -0.055739
0.34733 -0.055824
0.34739 -0.055908
0.34744 -0.055993
0.3475 -0.056077
0.34756 -0.056161
0.34761 -0.056246
0.34767 -0.05633
0.34772 -0.056415
0.34778 -0.056499
0.34783 -0.056583
0.34789 -0.056668
0.34794 -0.056752
0.348 -0.056837
0.34806 -0.056921
0.34811 -0.057005
0.34817 -0.05709
0.34822 -0.057174
0.34828 -0.057258
0.34833 -0.057343
0.34839 -0.057427
0.34844 -0.057511
0.3485 -0.057595
0.34856 -0.05768
0.34861 -0.057764
0.34867 -0.057848
0.34872 -0.057933
0.34878 -0.058017
0.34883 -0.058101
0.34889 -0.058185
0.34894 -0.05827
0.349 -0.058354
0.34906 -0.058438
0.34911 -0.058522
0.34917 -0.058607
0.34922 -0.058691
0.34928 -0.058775
0.34933 -0.058859
0.34939 -0.058943
0.34944 -0.059028
0.3495 -0.059112
0.34956 -0.059196
0.34961 -0.05928
0.34967 -0.059364
0.34972 -0.059448
0.34978 -0.059533
0.34983 -0.059617
0.34989 -0.059701
0.34994 -0.059785
0.35 -0.059869
0.35006 -0.059953
0.35011 -0.060037
0.35017 -0.060121
0.35022 -0.060205
0.35028 -0.06029
0.35033 -0.060374
0.35039 -0.060458
0.35044 -0.060542
0.3505 -0.060626
0.35056 -0.06071
0.35061 -0.060794
0.35067 -0.060878
0.35072 -0.060962
0.35078 -0.061046
0.35083 -0.06113
0.35089 -0.061214
0.35094 -0.061298
0.351 -0.061382
0.35106 -0.061466
0.35111 -0.06155
0.35117 -0.061634
0.35122 -0.061718
0.35128 -0.061802
0.35133 -0.061886
0.35139 -0.06197
0.35144 -0.062054
0.3515 -0.062138
0.35156 -0.062222
0.35161 -0.062306
0.35167 -0.06239
0.35172 -0.062473
0.35178 -0.062557
0.35183 -0.062641
0.35189 -0.062725
0.35194 -0.062809
0.352 -0.062893
0.35206 -0.062977
0.35211 -0.063061
0.35217 -0.063145
0.35222 -0.063228
0.35228 -0.063312
0.35233 -0.063396
0.35239 -0.06348
0.35244 -0.063564
0.3525 -0.063648
0.35256 -0.063731
0.35261 -0.063815
0.35267 -0.063899
0.35272 -0.063983
0.35278 -0.064067
0.35283 -0.06415
0.35289 -0.064234
0.35294 -0.064318
0.353 -0.064402
0.35306 -0.064485
0.35311 -0.064569
0.35317 -0.064653
0.35322 -0.064737
0.35328 -0.06482
0.35333 -0.064904
0.35339 -0.064988
0.35344 -0.065072
0.3535 -0.065155
0.35356 -0.065239
0.35361 -0.065323
0.35367 -0.065406
0.35372 -0.06549
0.35378 -0.065574
0.35383 -0.065657
0.35389 -0.065741
0.35394 -0.065825
0.354 -0.065908
0.35406 -0.065992
0.35411 -0.066076
0.35417 -0.066159
0.35422 -0.066243
0.35428 -0.066326
0.35433 -0.06641
0.35439 -0.066494
0.35444 -0.066577
0.3545 -0.066661
0.35456 -0.066744
0.35461 -0.066828
0.35467 -0.066911
0.35472 -0.066995
0.35478 -0.067079
0.35483 -0.067162
0.35489 -0.067246
0.35494 -0.067329
0.355 -0.067413
0.35506 -0.067496
0.35511 -0.06758
0.35517 -0.067663
0.35522 -0.067747
0.35528 -0.06783
0.35533 -0.067914
0.35539 -0.067997
0.35544 -0.068081
0.3555 -0.068164
0.35556 -0.068248
0.35561 -0.068331
0.35567 -0.068415
0.35572 -0.068498
0.35578 -0.068581
0.35583 -0.068665
0.35589 -0.068748
0.35594 -0.068832
0.356 -0.068915
0.35606 -0.068998
0.35611 -0.069082
0.35617 -0.069165
0.35622 -0.069249
0.35628 -0.069332
0.35633 -0.069415
0.35639 -0.069499
0.35644 -0.069582
0.3565 -0.069665
0.35656 -0.069749
0.35661 -0.069832
0.35667 -0.069915
0.35672 -0.069999
0.35678 -0.070082
0.35683 -0.070165
0.35689 -0.070249
0.35694 -0.070332
0.357 -0.070415
0.35706 -0.070499
0.35711 -0.070582
0.35717 -0.070665
0.35722 -0.070748
0.35728 -0.070832
0.35733 -0.070915
0.35739 -0.070998
0.35744 -0.071081
0.3575 -0.071165
0.35756 -0.071248
0.35761 -0.071331
0.35767 -0.071414
0.35772 -0.071497
0.35778 -0.071581
0.35783 -0.071664
0.35789 -0.071747
0.35794 -0.07183
0.358 -0.071913
0.35806 -0.071997
0.35811 -0.07208
0.35817 -0.072163
0.35822 -0.072246
0.35828 -0.072329
0.35833 -0.072412
0.35839 -0.072495
0.35844 -0.072579
0.3585 -0.072662
0.35856 -0.072745
0.35861 -0.072828
0.35867 -0.072911
0.35872 -0.072994
0.35878 -0.073077
0.35883 -0.07316
0.35889 -0.073243
0.35894 -0.073326
0.359 -0.073409
0.35906 -0.073493
0.35911 -0.073576
0.35917 -0.073659
0.35922 -0.073742
0.35928 -0.073825
0.35933 -0.073908
0.35939 -0.073991
0.35944 -0.074074
0.3595 -0.074157
0.35956 -0.07424
0.35961 -0.074323
0.35967 -0.074406
0.35972 -0.074489
0.35978 -0.074572
0.35983 -0.074655
0.35989 -0.074738
0.35994 -0.07482
0.36 -0.074903
0.36006 -0.074986
0.36011 -0.075069
0.36017 -0.075152
0.36022 -0.075235
0.36028 -0.075318
0.36033 -0.075401
0.36039 -0.075484
0.36044 -0.075567
0.3605 -0.07565
0.36056 -0.075732
0.36061 -0.075815
0.36067 -0.075898
0.36072 -0.075981
0.36078 -0.076064
0.36083 -0.076147
0.36089 -0.07623
0.36094 -0.076312
0.361 -0.076395
0.36106 -0.076478
0.36111 -0.076561
0.36117 -0.076644
0.36122 -0.076727
0.36128 -0.076809
0.36133 -0.076892
0.36139 -0.076975
0.36144 -0.077058
0.3615 -0.07714
0.36156 -0.077223
0.36161 -0.077306
0.36167 -0.077389
0.36172 -0.077471
0.36178 -0.077554
0.36183 -0.077637
0.36189 -0.07772
0.36194 -0.077802
0.362 -0.077885
0.36206 -0.077968
0.36211 -0.078051
0.36217 -0.078133
0.36222 -0.078216
0.36228 -0.078299
0.36233 -0.078381
0.36239 -0.078464
0.36244 -0.078547
0.3625 -0.078629
0.36256 -0.078712
0.36261 -0.078795
0.36267 -0.078877
0.36272 -0.07896
0.36278 -0.079042
0.36283 -0.079125
0.36289 -0.079208
0.36294 -0.07929
0.363 -0.079373
0.36306 -0.079455
0.36311 -0.079538
0.36317 -0.079621
0.36322 -0.079703
0.36328 -0.079786
0.36333 -0.079868
0.36339 -0.079951
0.36344 -0.080033
0.3635 -0.080116
0.36356 -0.080199
0.36361 -0.080281
0.36367 -0.080364
0.36372 -0.080446
0.36378 -0.080529
0.36383 -0.080611
0.36389 -0.080694
0.36394 -0.080776
0.364 -0.080859
0.36406 -0.080941
0.36411 -0.081024
0.36417 -0.081106
0.36422 -0.081188
0.36428 -0.081271
0.36433 -0.081353
0.36439 -0.081436
0.36444 -0.081518
0.3645 -0.081601
0.36456 -0.081683
0.36461 -0.081766
0.36467 -0.081848
0.36472 -0.08193
0.36478 -0.082013
0.36483 -0.082095
0.36489 -0.082178
0.36494 -0.08226
0.365 -0.082342
0.36506 -0.082425
0.36511 -0.082507
0.36517 -0.082589
0.36522 -0.082672
0.36528 -0.082754
0.36533 -0.082836
0.36539 -0.082919
0.36544 -0.083001
0.3655 -0.083083
0.36556 -0.083166
0.36561 -0.083248
0.36567 -0.08333
0.36572 -0.083413
0.36578 -0.083495
0.36583 -0.083577
0.36589 -0.083659
0.36594 -0.083742
0.366 -0.083824
0.36606 -0.083906
0.36611 -0.083988
0.36617 -0.084071
0.36622 -0.084153
0.36628 -0.084235
0.36633 -0.084317
0.36639 -0.0844
0.36644 -0.084482
0.3665 -0.084564
0.36656 -0.084646
0.36661 -0.084728
0.36667 -0.084811
0.36672 -0.084893
0.36678 -0.084975
0.36683 -0.085057
0.36689 -0.085139
0.36694 -0.085221
0.367 -0.085304
0.36706 -0.085386
0.36711 -0.085468
0.36717 -0.08555
0.36722 -0.085632
0.36728 -0.085714
0.36733 -0.085796
0.36739 -0.085878
0.36744 -0.085961
0.3675 -0.086043
0.36756 -0.086125
0.36761 -0.086207
0.36767 -0.086289
0.36772 -0.086371
0.36778 -0.086453
0.36783 -0.086535
0.36789 -0.086617
0.36794 -0.086699
0.368 -0.086781
0.36806 -0.086863
0.36811 -0.086945
0.36817 -0.087027
0.36822 -0.087109
0.36828 -0.087191
0.36833 -0.087273
0.36839 -0.087355
0.36844 -0.087437
0.3685 -0.087519
0.36856 -0.087601
0.36861 -0.087683
0.36867 -0.087765
0.36872 -0.087847
0.36878 -0.087929
0.36883 -0.088011
0.36889 -0.088093
0.36894 -0.088175
0.369 -0.088257
0.36906 -0.088339
0.36911 -0.088421
0.36917 -0.088503
0.36922 -0.088584
0.36928 -0.088666
0.36933 -0.088748
0.36939 -0.08883
0.36944 -0.088912
0.3695 -0.088994
0.36956 -0.089076
0.36961 -0.089158
0.36967 -0.089239
0.36972 -0.089321
0.36978 -0.089403
0.36983 -0.089485
0.36989 -0.089567
0.36994 -0.089649
0.37 -0.08973
0.37006 -0.089812
0.37011 -0.089894
0.37017 -0.089976
0.37022 -0.090058
0.37028 -0.090139
0.37033 -0.090221
0.37039 -0.090303
0.37044 -0.090385
0.3705 -0.090466
0.37056 -0.090548
0.37061 -0.09063
0.37067 -0.090712
0.37072 -0.090793
0.37078 -0.090875
0.37083 -0.090957
0.37089 -0.091039
0.37094 -0.09112
0.371 -0.091202
0.37106 -0.091284
0.37111 -0.091365
0.37117 -0.091447
0.37122 -0.091529
0.37128 -0.09161
0.37133 -0.091692
0.37139 -0.091774
0.37144 -0.091855
0.3715 -0.091937
0.37156 -0.092019
0.37161 -0.0921
0.37167 -0.092182
0.37172 -0.092264
0.37178 -0.092345
0.37183 -0.092427
0.37189 -0.092508
0.37194 -0.09259
0.372 -0.092672
0.37206 -0.092753
0.37211 -0.092835
0.37217 -0.092916
0.37222 -0.092998
0.37228 -0.093079
0.37233 -0.093161
0.37239 -0.093243
0.37244 -0.093324
0.3725 -0.093406
0.37256 -0.093487
0.37261 -0.093569
0.37267 -0.09365
0.37272 -0.093732
0.37278 -0.093813
0.37283 -0.093895
0.37289 -0.093976
0.37294 -0.094058
0.373 -0.094139
0.37306 -0.094221
0.37311 -0.094302
0.37317 -0.094384
0.37322 -0.094465
0.37328 -0.094547
0.37333 -0.094628
0.37339 -0.09471
0.37344 -0.094791
0.3735 -0.094872
0.37356 -0.094954
0.37361 -0.095035
0.37367 -0.095117
0.37372 -0.095198
0.37378 -0.095279
0.37383 -0.095361
0.37389 -0.095442
0.37394 -0.095524
0.374 -0.095605
0.37406 -0.095686
0.37411 -0.095768
0.37417 -0.095849
0.37422 -0.09593
0.37428 -0.096012
0.37433 -0.096093
0.37439 -0.096174
0.37444 -0.096256
0.3745 -0.096337
0.37456 -0.096418
0.37461 -0.0965
0.37467 -0.096581
0.37472 -0.096662
0.37478 -0.096744
0.37483 -0.096825
0.37489 -0.096906
0.37494 -0.096987
0.375 -0.097069
0.37506 -0.09715
0.37511 -0.097231
0.37517 -0.097312
0.37522 -0.097394
0.37528 -0.097475
0.37533 -0.097556
0.37539 -0.097637
0.37544 -0.097719
0.3755 -0.0978
0.37556 -0.097881
0.37561 -0.097962
0.37567 -0.098043
0.37572 -0.098125
0.37578 -0.098206
0.37583 -0.098287
0.37589 -0.098368
0.37594 -0.098449
0.376 -0.09853
0.37606 -0.098612
0.37611 -0.098693
0.37617 -0.098774
0.37622 -0.098855
0.37628 -0.098936
0.37633 -0.099017
0.37639 -0.099098
0.37644 -0.09918
0.3765 -0.099261
0.37656 -0.099342
0.37661 -0.099423
0.37667 -0.099504
0.37672 -0.099585
0.37678 -0.099666
0.37683 -0.099747
0.37689 -0.099828
0.37694 -0.099909
0.377 -0.09999
0.37706 -0.10007
0.37711 -0.10015
0.37717 -0.10023
0.37722 -0.10031
0.37728 -0.1004
0.37733 -0.10048
0.37739 -0.10056
0.37744 -0.10064
0.3775 -0.10072
0.37756 -0.1008
0.37761 -0.10088
0.37767 -0.10096
0.37772 -0.10104
0.37778 -0.10112
0.37783 -0.10121
0.37789 -0.10129
0.37794 -0.10137
0.378 -0.10145
0.37806 -0.10153
0.37811 -0.10161
0.37817 -0.10169
0.37822 -0.10177
0.37828 -0.10185
0.37833 -0.10193
0.37839 -0.10201
0.37844 -0.1021
0.3785 -0.10218
0.37856 -0.10226
0.37861 -0.10234
0.37867 -0.10242
0.37872 -0.1025
0.37878 -0.10258
0.37883 -0.10266
0.37889 -0.10274
0.37894 -0.10282
0.379 -0.1029
0.37906 -0.10299
0.37911 -0.10307
0.37917 -0.10315
0.37922 -0.10323
0.37928 -0.10331
0.37933 -0.10339
0.37939 -0.10347
0.37944 -0.10355
0.3795 -0.10363
0.37956 -0.10371
0.37961 -0.10379
0.37967 -0.10387
0.37972 -0.10395
0.37978 -0.10404
0.37983 -0.10412
0.37989 -0.1042
0.37994 -0.10428
0.38 -0.10436
0.38006 -0.10444
0.38011 -0.10452
0.38017 -0.1046
0.38022 -0.10468
0.38028 -0.10476
0.38033 -0.10484
0.38039 -0.10492
0.38044 -0.105
0.3805 -0.10508
0.38056 -0.10517
0.38061 -0.10525
0.38067 -0.10533
0.38072 -0.10541
0.38078 -0.10549
0.38083 -0.10557
0.38089 -0.10565
0.38094 -0.10573
0.381 -0.10581
0.38106 -0.10589
0.38111 -0.10597
0.38117 -0.10605
0.38122 -0.10613
0.38128 -0.10621
0.38133 -0.10629
0.38139 -0.10637
0.38144 -0.10646
0.3815 -0.10654
0.38156 -0.10662
0.38161 -0.1067
0.38167 -0.10678
0.38172 -0.10686
0.38178 -0.10694
0.38183 -0.10702
0.38189 -0.1071
0.38194 -0.10718
0.382 -0.10726
0.38206 -0.10734
0.38211 -0.10742
0.38217 -0.1075
0.38222 -0.10758
0.38228 -0.10766
0.38233 -0.10774
0.38239 -0.10782
0.38244 -0.1079
0.3825 -0.10799
0.38256 -0.10807
0.38261 -0.10815
0.38267 -0.10823
0.38272 -0.10831
0.38278 -0.10839
0.38283 -0.10847
0.38289 -0.10855
0.38294 -0.10863
0.383 -0.10871
0.38306 -0.10879
0.38311 -0.10887
0.38317 -0.10895
0.38322 -0.10903
0.38328 -0.10911
0.38333 -0.10919
0.38339 -0.10927
0.38344 -0.10935
0.3835 -0.10943
0.38356 -0.10951
0.38361 -0.10959
0.38367 -0.10967
0.38372 -0.10975
0.38378 -0.10983
0.38383 -0.10991
0.38389 -0.10999
0.38394 -0.11008
0.384 -0.11016
0.38406 -0.11024
0.38411 -0.11032
0.38417 -0.1104
0.38422 -0.11048
0.38428 -0.11056
0.38433 -0.11064
0.38439 -0.11072
0.38444 -0.1108
0.3845 -0.11088
0.38456 -0.11096
0.38461 -0.11104
0.38467 -0.11112
0.38472 -0.1112
0.38478 -0.11128
0.38483 -0.11136
0.38489 -0.11144
0.38494 -0.11152
0.385 -0.1116
0.38506 -0.11168
0.38511 -0.11176
0.38517 -0.11184
0.38522 -0.11192
0.38528 -0.112
0.38533 -0.11208
0.38539 -0.11216
0.38544 -0.11224
0.3855 -0.11232
0.38556 -0.1124
0.38561 -0.11248
0.38567 -0.11256
0.38572 -0.11264
0.38578 -0.11272
0.38583 -0.1128
0.38589 -0.11288
0.38594 -0.11296
0.386 -0.11304
0.38606 -0.11312
0.38611 -0.1132
0.38617 -0.11328
0.38622 -0.11336
0.38628 -0.11344
0.38633 -0.11352
0.38639 -0.1136
0.38644 -0.11368
0.3865 -0.11376
0.38656 -0.11384
0.38661 -0.11392
0.38667 -0.114
0.38672 -0.11408
0.38678 -0.11416
0.38683 -0.11424
0.38689 -0.11432
0.38694 -0.1144
0.387 -0.11448
0.38706 -0.11456
0.38711 -0.11464
0.38717 -0.11472
0.38722 -0.1148
0.38728 -0.11488
0.38733 -0.11496
0.38739 -0.11504
0.38744 -0.11512
0.3875 -0.1152
0.38756 -0.11528
0.38761 -0.11536
0.38767 -0.11544
0.38772 -0.11552
0.38778 -0.1156
0.38783 -0.11568
0.38789 -0.11576
0.38794 -0.11584
0.388 -0.11592
0.38806 -0.116
0.38811 -0.11608
0.38817 -0.11616
0.38822 -0.11624
0.38828 -0.11632
0.38833 -0.1164
0.38839 -0.11648
0.38844 -0.11656
0.3885 -0.11664
0.38856 -0.11672
0.38861 -0.1168
0.38867 -0.11688
0.38872 -0.11696
0.38878 -0.11704
0.38883 -0.11712
0.38889 -0.1172
0.38894 -0.11728
0.389 -0.11736
0.38906 -0.11744
0.38911 -0.11752
0.38917 -0.1176
0.38922 -0.11768
0.38928 -0.11776
0.38933 -0.11784
0.38939 -0.11792
0.38944 -0.118
0.3895 -0.11808
0.38956 -0.11816
0.38961 -0.11824
0.38967 -0.11832
0.38972 -0.1184
0.38978 -0.11848
0.38983 -0.11856
0.38989 -0.11864
0.38994 -0.11872
0.39 -0.11879
0.39006 -0.11887
0.39011 -0.11895
0.39017 -0.11903
0.39022 -0.11911
0.39028 -0.11919
0.39033 -0.11927
0.39039 -0.11935
0.39044 -0.11943
0.3905 -0.11951
0.39056 -0.11959
0.39061 -0.11967
0.39067 -0.11975
0.39072 -0.11983
0.39078 -0.11991
0.39083 -0.11999
0.39089 -0.12007
0.39094 -0.12015
0.391 -0.12023
0.39106 -0.12031
0.39111 -0.12039
0.39117 -0.12047
0.39122 -0.12055
0.39128 -0.12063
0.39133 -0.12071
0.39139 -0.12079
0.39144 -0.12086
0.3915 -0.12094
0.39156 -0.12102
0.39161 -0.1211
0.39167 -0.12118
0.39172 -0.12126
0.39178 -0.12134
0.39183 -0.12142
0.39189 -0.1215
0.39194 -0.12158
0.392 -0.12166
0.39206 -0.12174
0.39211 -0.12182
0.39217 -0.1219
0.39222 -0.12198
0.39228 -0.12206
0.39233 -0.12214
0.39239 -0.12222
0.39244 -0.1223
0.3925 -0.12238
0.39256 -0.12245
0.39261 -0.12253
0.39267 -0.12261
0.39272 -0.12269
0.39278 -0.12277
0.39283 -0.12285
0.39289 -0.12293
0.39294 -0.12301
0.393 -0.12309
0.39306 -0.12317
0.39311 -0.12325
0.39317 -0.12333
0.39322 -0.12341
0.39328 -0.12349
0.39333 -0.12357
0.39339 -0.12365
0.39344 -0.12372
0.3935 -0.1238
0.39356 -0.12388
0.39361 -0.12396
0.39367 -0.12404
0.39372 -0.12412
0.39378 -0.1242
0.39383 -0.12428
0.39389 -0.12436
0.39394 -0.12444
0.394 -0.12452
0.39406 -0.1246
0.39411 -0.12468
0.39417 -0.12476
0.39422 -0.12483
0.39428 -0.12491
0.39433 -0.12499
0.39439 -0.12507
0.39444 -0.12515
0.3945 -0.12523
0.39456 -0.12531
0.39461 -0.12539
0.39467 -0.12547
0.39472 -0.12555
0.39478 -0.12563
0.39483 -0.12571
0.39489 -0.12579
0.39494 -0.12586
0.395 -0.12594
0.39506 -0.12602
0.39511 -0.1261
0.39517 -0.12618
0.39522 -0.12626
0.39528 -0.12634
0.39533 -0.12642
0.39539 -0.1265
0.39544 -0.12658
0.3955 -0.12666
0.39556 -0.12674
0.39561 -0.12681
0.39567 -0.12689
0.39572 -0.12697
0.39578 -0.12705
0.39583 -0.12713
0.39589 -0.12721
0.39594 -0.12729
0.396 -0.12737
0.39606 -0.12745
0.39611 -0.12753
0.39617 -0.12761
0.39622 -0.12768
0.39628 -0.12776
0.39633 -0.12784
0.39639 -0.12792
0.39644 -0.128
0.3965 -0.12808
0.39656 -0.12816
0.39661 -0.12824
0.39667 -0.12832
0.39672 -0.1284
0.39678 -0.12847
0.39683 -0.12855
0.39689 -0.12863
0.39694 -0.12871
0.397 -0.12879
0.39706 -0.12887
0.39711 -0.12895
0.39717 -0.12903
0.39722 -0.12911
0.39728 -0.12919
0.39733 -0.12926
0.39739 -0.12934
0.39744 -0.12942
0.3975 -0.1295
0.39756 -0.12958
0.39761 -0.12966
0.39767 -0.12974
0.39772 -0.12982
0.39778 -0.1299
0.39783 -0.12997
0.39789 -0.13005
0.39794 -0.13013
0.398 -0.13021
0.39806 -0.13029
0.39811 -0.13037
0.39817 -0.13045
0.39822 -0.13053
0.39828 -0.13061
0.39833 -0.13068
0.39839 -0.13076
0.39844 -0.13084
0.3985 -0.13092
0.39856 -0.131
0.39861 -0.13108
0.39867 -0.13116
0.39872 -0.13124
0.39878 -0.13132
0.39883 -0.13139
0.39889 -0.13147
0.39894 -0.13155
0.399 -0.13163
0.39906 -0.13171
0.39911 -0.13179
0.39917 -0.13187
0.39922 -0.13195
0.39928 -0.13202
0.39933 -0.1321
0.39939 -0.13218
0.39944 -0.13226
0.3995 -0.13234
0.39956 -0.13242
0.39961 -0.1325
0.39967 -0.13258
0.39972 -0.13265
0.39978 -0.13273
0.39983 -0.13281
0.39989 -0.13289
0.39994 -0.13297
0.4 -0.13305
0.40006 -0.13313
0.40011 -0.13321
0.40017 -0.13328
0.40022 -0.13336
0.40028 -0.13344
0.40033 -0.13352
0.40039 -0.1336
0.40044 -0.13368
0.4005 -0.13376
0.40056 -0.13383
0.40061 -0.13391
0.40067 -0.13399
0.40072 -0.13407
0.40078 -0.13415
0.40083 -0.13423
0.40089 -0.13431
0.40094 -0.13438
0.401 -0.13446
0.40106 -0.13454
0.40111 -0.13462
0.40117 -0.1347
0.40122 -0.13478
0.40128 -0.13486
0.40133 -0.13493
0.40139 -0.13501
0.40144 -0.13509
0.4015 -0.13517
0.40156 -0.13525
0.40161 -0.13533
0.40167 -0.13541
0.40172 -0.13548
0.40178 -0.13556
0.40183 -0.13564
0.40189 -0.13572
0.40194 -0.1358
0.402 -0.13588
0.40206 -0.13596
0.40211 -0.13603
0.40217 -0.13611
0.40222 -0.13619
0.40228 -0.13627
0.40233 -0.13635
0.40239 -0.13643
0.40244 -0.1365
0.4025 -0.13658
0.40256 -0.13666
0.40261 -0.13674
0.40267 -0.13682
0.40272 -0.1369
0.40278 -0.13698
0.40283 -0.13705
0.40289 -0.13713
0.40294 -0.13721
0.403 -0.13729
0.40306 -0.13737
0.40311 -0.13745
0.40317 -0.13752
0.40322 -0.1376
0.40328 -0.13768
0.40333 -0.13776
0.40339 -0.13784
0.40344 -0.13792
0.4035 -0.13799
0.40356 -0.13807
0.40361 -0.13815
0.40367 -0.13823
0.40372 -0.13831
0.40378 -0.13839
0.40383 -0.13846
0.40389 -0.13854
0.40394 -0.13862
0.404 -0.1387
0.40406 -0.13878
0.40411 -0.13886
0.40417 -0.13893
0.40422 -0.13901
0.40428 -0.13909
0.40433 -0.13917
0.40439 -0.13925
0.40444 -0.13933
0.4045 -0.1394
0.40456 -0.13948
0.40461 -0.13956
0.40467 -0.13964
0.40472 -0.13972
0.40478 -0.13979
0.40483 -0.13987
0.40489 -0.13995
0.40494 -0.14003
0.405 -0.14011
0.40506 -0.14019
0.40511 -0.14026
0.40517 -0.14034
0.40522 -0.14042
0.40528 -0.1405
0.40533 -0.14058
0.40539 -0.14065
0.40544 -0.14073
0.4055 -0.14081
0.40556 -0.14089
0.40561 -0.14097
0.40567 -0.14105
0.40572 -0.14112
0.40578 -0.1412
0.40583 -0.14128
0.40589 -0.14136
0.40594 -0.14144
0.406 -0.14151
0.40606 -0.14159
0.40611 -0.14167
0.40617 -0.14175
0.40622 -0.14183
0.40628 -0.1419
0.40633 -0.14198
0.40639 -0.14206
0.40644 -0.14214
0.4065 -0.14222
0.40656 -0.14229
0.40661 -0.14237
0.40667 -0.14245
0.40672 -0.14253
0.40678 -0.14261
0.40683 -0.14268
0.40689 -0.14276
0.40694 -0.14284
0.407 -0.14292
0.40706 -0.143
0.40711 -0.14307
0.40717 -0.14315
0.40722 -0.14323
0.40728 -0.14331
0.40733 -0.14339
0.40739 -0.14346
0.40744 -0.14354
0.4075 -0.14362
0.40756 -0.1437
0.40761 -0.14378
0.40767 -0.14385
0.40772 -0.14393
0.40778 -0.14401
0.40783 -0.14409
0.40789 -0.14417
0.40794 -0.14424
0.408 -0.14432
0.40806 -0.1444
0.40811 -0.14448
0.40817 -0.14456
0.40822 -0.14463
0.40828 -0.14471
0.40833 -0.14479
0.40839 -0.14487
0.40844 -0.14495
0.4085 -0.14502
0.40856 -0.1451
0.40861 -0.14518
0.40867 -0.14526
0.40872 -0.14533
0.40878 -0.14541
0.40883 -0.14549
0.40889 -0.14557
0.40894 -0.14565
0.409 -0.14572
0.40906 -0.1458
0.40911 -0.14588
0.40917 -0.14596
0.40922 -0.14603
0.40928 -0.14611
0.40933 -0.14619
0.40939 -0.14627
0.40944 -0.14635
0.4095 -0.14642
0.40956 -0.1465
0.40961 -0.14658
0.40967 -0.14666
0.40972 -0.14673
0.40978 -0.14681
0.40983 -0.14689
0.40989 -0.14697
0.40994 -0.14705
0.41 -0.14712
0.41006 -0.1472
0.41011 -0.14728
0.41017 -0.14736
0.41022 -0.14743
0.41028 -0.14751
0.41033 -0.14759
0.41039 -0.14767
0.41044 -0.14774
0.4105 -0.14782
0.41056 -0.1479
0.41061 -0.14798
0.41067 -0.14806
0.41072 -0.14813
0.41078 -0.14821
0.41083 -0.14829
0.41089 -0.14837
0.41094 -0.14844
0.411 -0.14852
0.41106 -0.1486
0.41111 -0.14868
0.41117 -0.14875
0.41122 -0.14883
0.41128 -0.14891
0.41133 -0.14899
0.41139 -0.14906
0.41144 -0.14914
0.4115 -0.14922
0.41156 -0.1493
0.41161 -0.14937
0.41167 -0.14945
0.41172 -0.14953
0.41178 -0.14961
0.41183 -0.14969
0.41189 -0.14976
0.41194 -0.14984
0.412 -0.14992
0.41206 -0.15
0.41211 -0.15007
0.41217 -0.15015
0.41222 -0.15023
0.41228 -0.15031
0.41233 -0.15038
0.41239 -0.15046
0.41244 -0.15054
0.4125 -0.15062
0.41256 -0.15069
0.41261 -0.15077
0.41267 -0.15085
0.41272 -0.15093
0.41278 -0.151
0.41283 -0.15108
0.41289 -0.15116
0.41294 -0.15124
0.413 -0.15131
0.41306 -0.15139
0.41311 -0.15147
0.41317 -0.15154
0.41322 -0.15162
0.41328 -0.1517
0.41333 -0.15178
0.41339 -0.15185
0.41344 -0.15193
0.4135 -0.15201
0.41356 -0.15209
0.41361 -0.15216
0.41367 -0.15224
0.41372 -0.15232
0.41378 -0.1524
0.41383 -0.15247
0.41389 -0.15255
0.41394 -0.15263
0.414 -0.15271
0.41406 -0.15278
0.41411 -0.15286
0.41417 -0.15294
0.41422 -0.15301
0.41428 -0.15309
0.41433 -0.15317
0.41439 -0.15325
0.41444 -0.15332
0.4145 -0.1534
0.41456 -0.15348
0.41461 -0.15356
0.41467 -0.15363
0.41472 -0.15371
0.41478 -0.15379
0.41483 -0.15387
0.41489 -0.15394
0.41494 -0.15402
0.415 -0.1541
0.41506 -0.15417
0.41511 -0.15425
0.41517 -0.15433
0.41522 -0.15441
0.41528 -0.15448
0.41533 -0.15456
0.41539 -0.15464
0.41544 -0.15471
0.4155 -0.15479
0.41556 -0.15487
0.41561 -0.15495
0.41567 -0.15502
0.41572 -0.1551
0.41578 -0.15518
0.41583 -0.15525
0.41589 -0.15533
0.41594 -0.15541
0.416 -0.15549
0.41606 -0.15556
0.41611 -0.15564
0.41617 -0.15572
0.41622 -0.1558
0.41628 -0.15587
0.41633 -0.15595
0.41639 -0.15603
0.41644 -0.1561
0.4165 -0.15618
0.41656 -0.15626
0.41661 -0.15633
0.41667 -0.15641
0.41672 -0.15649
0.41678 -0.15657
0.41683 -0.15664
0.41689 -0.15672
0.41694 -0.1568
0.417 -0.15687
0.41706 -0.15695
0.41711 -0.15703
0.41717 -0.15711
0.41722 -0.15718
0.41728 -0.15726
0.41733 -0.15734
0.41739 -0.15741
0.41744 -0.15749
0.4175 -0.15757
0.41756 -0.15764
0.41761 -0.15772
0.41767 -0.1578
0.41772 -0.15788
0.41778 -0.15795
0.41783 -0.15803
0.41789 -0.15811
0.41794 -0.15818
0.418 -0.15826
0.41806 -0.15834
0.41811 -0.15841
0.41817 -0.15849
0.41822 -0.15857
0.41828 -0.15865
0.41833 -0.15872
0.41839 -0.1588
0.41844 -0.15888
0.4185 -0.15895
0.41856 -0.15903
0.41861 -0.15911
0.41867 -0.15918
0.41872 -0.15926
0.41878 -0.15934
0.41883 -0.15941
0.41889 -0.15949
0.41894 -0.15957
0.419 -0.15965
0.41906 -0.15972
0.41911 -0.1598
0.41917 -0.15988
0.41922 -0.15995
0.41928 -0.16003
0.41933 -0.16011
0.41939 -0.16018
0.41944 -0.16026
0.4195 -0.16034
0.41956 -0.16041
0.41961 -0.16049
0.41967 -0.16057
0.41972 -0.16064
0.41978 -0.16072
0.41983 -0.1608
0.41989 -0.16087
0.41994 -0.16095
0.42 -0.16103


==> 40x404Dsph.txt <==
0 1 0
0.0022222 0.9375 25.994
0.0044444 0.8875 5.8055
0.0066667 0.8625 5.9995
0.0088889 0.8375 3.7919
0.011111 0.8125 0.71027
0.013333 0.8125 9.3613
0.015556 0.7875 4.8962
0.017778 0.7625 0.57246
0.02 0.7625 6.2588
0.022222 0.7375 1.7082
0.024444 0.7375 6.2824
0.026667 0.7125 1.7268
0.028889 0.7125 5.5821
0.031111 0.6875 1.1051
0.033333 0.6875 4.4584
0.035556 0.6625 0.091635
0.037778 0.6625 3.0746
0.04 0.6375 1.1719
0.042222 0.6375 1.5265
0.044444 0.6125 2.5994
0.046667 0.6125 0.12675
0.048889 0.6125 2.1753
0.051111 0.5875 1.847
0.053333 0.5875 0.29742
0.055556 0.5875 2.3118
0.057778 0.5625 1.5967
0.06 0.5625 0.30251
0.062222 0.5625 2.099
0.064444 0.5375 1.6953
0.066667 0.5375 0.014005
0.068889 0.5375 1.6399
0.071111 0.5125 2.0441
0.073333 0.5125 0.48604
0.075556 0.5125 1.0027
0.077778 0.5125 2.4272
0.08 0.4875 1.1418
0.082222 0.4875 0.23434
0.084444 0.4875 1.5558
0.086667 0.4625 1.9141
0.088889 0.4625 0.6321
0.091111 0.4625 0.6027
0.093333 0.4625 1.7931
0.095556 0.4375 1.5726
0.097778 0.4375 0.41168
0.1 0.4375 0.71027
0.10222 0.4375 1.7954
0.10444 0.4125 1.4722
0.10667 0.4125 0.40962
0.10889 0.4125 0.62025
0.11111 0.4125 1.6191
0.11333 0.3875 1.5568
0.11556 0.3875 0.57557
0.11778 0.3875 0.37778
0.12 0.3875 1.3045
0.12222 0.3625 1.7857
0.12444 0.3625 0.87284
0.12667 0.3625 0.015927
0.12889 0.3625 0.88161
0.13111 0.3375 2.1287
0.13333 0.3375 1.2741
0.13556 0.3375 0.44054
0.13778 0.3375 0.37276
0.14 0.3125 2.5629
0.14222 0.3125 1.7585
0.14444 0.3125 0.97273
0.14667 0.3125 0.20486
0.14889 0.3125 0.54575
0.15111 0.2875 2.3101
0.15333 0.2875 1.566
0.15556 0.2875 0.83793
0.15778 0.2875 0.12528
0.16 0.2625 2.9162
0.16222 0.2625 2.2089
0.16444 0.2625 1.5159
0.16667 0.2625 0.83689
0.16889 0.2375 3.5669
0.17111 0.2375 2.8922
0.17333 0.2375 2.2305
0.17556 0.2375 1.5814
0.17778 0.2125 4.2542
0.18 0.2125 3.6087
0.18222 0.2125 2.975
0.18444 0.2125 2.3528
0.18667 0.1875 4.9716
0.18889 0.1875 4.3523
0.19111 0.1875 3.7438
0.19333 0.1875 3.1459
0.19556 0.1625 5.7138
0.19778 0.1625 5.1182
0.2 0.1625 4.5326
0.20222 0.1625 3.9566
0.20444 0.1375 6.4764
0.20667 0.1375 5.9024
0.20889 0.1375 5.3376
0.21111 0.1375 4.7817
0.21333 0.1125 7.2558
0.21556 0.1125 6.7015
0.21778 0.1125 6.1557
0.22 0.1125 5.6182
0.22222 0.0875 8.049
0.22444 0.0875 7.5128
0.22667 0.0875 6.9845
0.22889 0.0625 9.3807
0.23111 0.0625 8.8536
0.23333 0.0375 11.223
0.23556 0.0375 10.697
0.23778 0.0125 13.04
0.24 0.0125 12.516
0.24222 0.0125 11.998
0.24444 0.0125 11.488
0.24667 0.0125 10.985
0.24889 0.0125 10.488
0.25111 0.0125 9.9983
0.25333 0.0125 9.5148
0.25556 0.0125 9.0376
0.25778 0.0125 8.5666
0.26 0.0125 8.1016
0.26222 0.0125 7.6426
0.26444 0.0125 7.1894
0.26667 0.0125 6.7418
0.26889 0.0125 6.2998
0.27111 0.0125 5.8633
0.27333 0.0125 5.432
0.27556 0.0125 5.0061
0.27778 0.0125 4.5852
0.28 0.0125 4.1693
0.28222 0.0125 3.7584
0.28444 0.0125 3.3523
0.28667 0.0125 2.9509
0.28889 0.0125 2.5542
0.29111 0.0125 2.162
0.29333 0.0125 1.7743
0.29556 0.0125 1.391
0.29778 0.0125 1.012
0.3 0.0125 0.63714
0.30222 0.0125 0.26647
0.30444 0.0125 0.10014
0.30667 0.0125 0.46275
0.30889 0.0125 0.82145
0.31111 0.0125 1.1763
0.31333 0.0125 1.5274
0.31556 0.0125 1.8747
0.31778 0.0125 2.2184
0.32 0.0125 2.5585
0.32222 0.0125 2.8951
0.32444 0.0125 3.2282
0.32667 0.0125 3.5579
0.32889 0.0125 3.8843
0.33111 0.0125 4.2074


==> 80Heat_err_3DN1.txt <==
0.25 0.13552
0.5 0.14056
0.75 0.14312
1 0.14481
1.25 0.14454
1.5 0.14574
1.75 0.14672
2 0.14754
2.25 0.14825
2.5 0.14889
2.75 0.14946
3 0.15001
3.25 0.15053
3.5 0.15105
3.75 0.15156
4 0.15209
4.25 0.15263
4.5 0.15318
4.75 0.15376
5 0.15436
5.25 0.15498
5.5 0.15562
5.75 0.15629
6 0.15697
6.25 0.15768
6.5 0.15841
6.75 0.15915
7 0.15991
7.25 0.16068
7.5 0.16147
7.75 0.16227
8 0.16309


==> 80Heat_err_4D.txt <==
0.25 0.19565
0.5 0.20409
0.75 0.2085
1 0.21146
1.25 0.21128
1.5 0.21337
1.75 0.21509
2 0.21654
2.25 0.21782
2.5 0.21897
2.75 0.22003
3 0.22105
3.25 0.22205
3.5 0.22306
3.75 0.2241
4 0.22517
4.25 0.22629
4.5 0.22748
4.75 0.22872
5 0.23002
5.25 0.23139
5.5 0.23282
5.75 0.23431
6 0.23585
6.25 0.23745
6.5 0.2391
6.75 0.24079
7 0.24253
7.25 0.24432
7.5 0.24614
7.75 0.24799
8 0.24988


==> 80x804Danl.txt <==
0 1
5.5556e-05 0.98665
0.00011111 0.98112
0.00016667 0.97687
0.00022222 0.97329
0.00027778 0.97014
0.00033333 0.96729
0.00038889 0.96467
0.00044444 0.96223
0.0005 0.95994
0.00055556 0.95777
0.00061111 0.95571
0.00066667 0.95374
0.00072222 0.95185
0.00077778 0.95004
0.00083333 0.94828
0.00088889 0.94659
0.00094444 0.94494
0.001 0.94335
0.0010556 0.9418
0.0011111 0.94028
0.0011667 0.93881
0.0012222 0.93737
0.0012778 0.93596
0.0013333 0.93458
0.0013889 0.93323
0.0014444 0.93191
0.0015 0.93062
0.0015556 0.92934
0.0016111 0.92809
0.0016667 0.92686
0.0017222 0.92565
0.0017778 0.92446
0.0018333 0.92329
0.0018889 0.92214
0.0019444 0.921
0.002 0.91988
0.0020556 0.91878
0.0021111 0.91769
0.0021667 0.91661
0.0022222 0.91555
0.0022778 0.9145
0.0023333 0.91346
0.0023889 0.91244
0.0024444 0.91143
0.0025 0.91042
0.0025556 0.90943
0.0026111 0.90846
0.0026667 0.90749
0.0027222 0.90653
0.0027778 0.90558
0.0028333 0.90464
0.0028889 0.90371
0.0029444 0.90279
0.003 0.90188
0.0030556 0.90097
0.0031111 0.90007
0.0031667 0.89919
0.0032222 0.89831
0.0032778 0.89743
0.0033333 0.89657
0.0033889 0.89571
0.0034444 0.89486
0.0035 0.89401
0.0035556 0.89318
0.0036111 0.89234
0.0036667 0.89152
0.0037222 0.8907
0.0037778 0.88989
0.0038333 0.88908
0.0038889 0.88828
0.0039444 0.88748
0.004 0.8867
0.0040556 0.88591
0.0041111 0.88513
0.0041667 0.88436
0.0042222 0.88359
0.0042778 0.88283
0.0043333 0.88207
0.0043889 0.88132
0.0044444 0.88057
0.0045 0.87982
0.0045556 0.87908
0.0046111 0.87835
0.0046667 0.87762
0.0047222 0.87689
0.0047778 0.87617
0.0048333 0.87545
0.0048889 0.87474
0.0049444 0.87403
0.005 0.87332
0.0050556 0.87262
0.0051111 0.87192
0.0051667 0.87123
0.0052222 0.87054
0.0052778 0.86985
0.0053333 0.86917
0.0053889 0.86849
0.0054444 0.86781
0.0055 0.86714
0.0055556 0.86647
0.0056111 0.8658
0.0056667 0.86514
0.0057222 0.86448
0.0057778 0.86382
0.0058333 0.86317
0.0058889 0.86252
0.0059444 0.86187
0.006 0.86123
0.0060556 0.86059
0.0061111 0.85995
0.0061667 0.85932
0.0062222 0.85868
0.0062778 0.85805
0.0063333 0.85743
0.0063889 0.8568
0.0064444 0.85618
0.0065 0.85556
0.0065556 0.85495
0.0066111 0.85433
0.0066667 0.85372
0.0067222 0.85312
0.0067778 0.85251
0.0068333 0.85191
0.0068889 0.85131
0.0069444 0.85071
0.007 0.85011
0.0070556 0.84952
0.0071111 0.84893
0.0071667 0.84834
0.0072222 0.84775
0.0072778 0.84717
0.0073333 0.84658
0.0073889 0.846
0.0074444 0.84543
0.0075 0.84485
0.0075556 0.84428
0.0076111 0.84371
0.0076667 0.84314
0.0077222 0.84257
0.0077778 0.842
0.0078333 0.84144
0.0078889 0.84088
0.0079444 0.84032
0.008 0.83976
0.0080556 0.83921
0.0081111 0.83865
0.0081667 0.8381
0.0082222 0.83755
0.0082778 0.837
0.0083333 0.83646
0.0083889 0.83591
0.0084444 0.83537
0.0085 0.83483
0.0085556 0.83429
0.0086111 0.83376
0.0086667 0.83322
0.0087222 0.83269
0.0087778 0.83215
0.0088333 0.83162
0.0088889 0.8311
0.0089444 0.83057
0.009 0.83004
0.0090556 0.82952
0.0091111 0.829
0.0091667 0.82848
0.0092222 0.82796
0.0092778 0.82744
0.0093333 0.82692
0.0093889 0.82641
0.0094444 0.8259
0.0095 0.82539
0.0095556 0.82488
0.0096111 0.82437
0.0096667 0.82386
0.0097222 0.82336
0.0097778 0.82285
0.0098333 0.82235
0.0098889 0.82185
0.0099444 0.82135
0.01 0.82085
0.010056 0.82035
0.010111 0.81986
0.010167 0.81936
0.010222 0.81887
0.010278 0.81838
0.010333 0.81789
0.010389 0.8174
0.010444 0.81691
0.0105 0.81643
0.010556 0.81594
0.010611 0.81546
0.010667 0.81497
0.010722 0.81449
0.010778 0.81401
0.010833 0.81353
0.010889 0.81306
0.010944 0.81258
0.011 0.81211
0.011056 0.81163
0.011111 0.81116
0.011167 0.81069
0.011222 0.81022
0.011278 0.80975
0.011333 0.80928
0.011389 0.80881
0.011444 0.80835
0.0115 0.80788
0.011556 0.80742
0.011611 0.80696
0.011667 0.8065
0.011722 0.80604
0.011778 0.80558
0.011833 0.80512
0.011889 0.80466
0.011944 0.80421
0.012 0.80375
0.012056 0.8033
0.012111 0.80284
0.012167 0.80239
0.012222 0.80194
0.012278 0.80149
0.012333 0.80104
0.012389 0.8006
0.012444 0.80015
0.0125 0.7997
0.012556 0.79926
0.012611 0.79882
0.012667 0.79837
0.012722 0.79793
0.012778 0.79749
0.012833 0.79705
0.012889 0.79661
0.012944 0.79617
0.013 0.79574
0.013056 0.7953
0.013111 0.79487
0.013167 0.79443
0.013222 0.794
0.013278 0.79357
0.013333 0.79313
0.013389 0.7927
0.013444 0.79227
0.0135 0.79185
0.013556 0.79142
0.013611 0.79099
0.013667 0.79056
0.013722 0.79014
0.013778 0.78972
0.013833 0.78929
0.013889 0.78887
0.013944 0.78845
0.014 0.78803
0.014056 0.78761
0.014111 0.78719
0.014167 0.78677
0.014222 0.78635
0.014278 0.78593
0.014333 0.78552
0.014389 0.7851
0.014444 0.78469
0.0145 0.78427
0.014556 0.78386
0.014611 0.78345
0.014667 0.78304
0.014722 0.78263
0.014778 0.78222
0.014833 0.78181
0.014889 0.7814
0.014944 0.78099
0.015 0.78059
0.015056 0.78018
0.015111 0.77978
0.015167 0.77937
0.015222 0.77897
0.015278 0.77856
0.015333 0.77816
0.015389 0.77776
0.015444 0.77736
0.0155 0.77696
0.015556 0.77656
0.015611 0.77616
0.015667 0.77576
0.015722 0.77537
0.015778 0.77497
0.015833 0.77457
0.015889 0.77418
0.015944 0.77378
0.016 0.77339
0.016056 0.773
0.016111 0.7726
0.016167 0.77221
0.016222 0.77182
0.016278 0.77143
0.016333 0.77104
0.016389 0.77065
0.016444 0.77026
0.0165 0.76988
0.016556 0.76949
0.016611 0.7691
0.016667 0.76872
0.016722 0.76833
0.016778 0.76795
0.016833 0.76756
0.016889 0.76718
0.016944 0.7668
0.017 0.76642
0.017056 0.76603
0.017111 0.76565
0.017167 0.76527
0.017222 0.76489
0.017278 0.76452
0.017333 0.76414
0.017389 0.76376
0.017444 0.76338
0.0175 0.76301
0.017556 0.76263
0.017611 0.76225
0.017667 0.76188
0.017722 0.76151
0.017778 0.76113
0.017833 0.76076
0.017889 0.76039
0.017944 0.76002
0.018 0.75964
0.018056 0.75927
0.018111 0.7589
0.018167 0.75853
0.018222 0.75817
0.018278 0.7578
0.018333 0.75743
0.018389 0.75706
0.018444 0.7567
0.0185 0.75633
0.018556 0.75596
0.018611 0.7556
0.018667 0.75523
0.018722 0.75487
0.018778 0.75451
0.018833 0.75414
0.018889 0.75378
0.018944 0.75342
0.019 0.75306
0.019056 0.7527
0.019111 0.75234
0.019167 0.75198
0.019222 0.75162
0.019278 0.75126
0.019333 0.7509
0.019389 0.75054
0.019444 0.75019
0.0195 0.74983
0.019556 0.74947
0.019611 0.74912
0.019667 0.74876
0.019722 0.74841
0.019778 0.74805
0.019833 0.7477
0.019889 0.74735
0.019944 0.74699
0.02 0.74664
0.020056 0.74629
0.020111 0.74594
0.020167 0.74559
0.020222 0.74524
0.020278 0.74489
0.020333 0.74454
0.020389 0.74419
0.020444 0.74384
0.0205 0.7435
0.020556 0.74315
0.020611 0.7428
0.020667 0.74245
0.020722 0.74211
0.020778 0.74176
0.020833 0.74142
0.020889 0.74107
0.020944 0.74073
0.021 0.74039
0.021056 0.74004
0.021111 0.7397
0.021167 0.73936
0.021222 0.73902
0.021278 0.73867
0.021333 0.73833
0.021389 0.73799
0.021444 0.73765
0.0215 0.73731
0.021556 0.73697
0.021611 0.73664
0.021667 0.7363
0.021722 0.73596
0.021778 0.73562
0.021833 0.73529
0.021889 0.73495
0.021944 0.73461
0.022 0.73428
0.022056 0.73394
0.022111 0.73361
0.022167 0.73327
0.022222 0.73294
0.022278 0.7326
0.022333 0.73227
0.022389 0.73194
0.022444 0.73161
0.0225 0.73127
0.022556 0.73094
0.022611 0.73061
0.022667 0.73028
0.022722 0.72995
0.022778 0.72962
0.022833 0.72929
0.022889 0.72896
0.022944 0.72863
0.023 0.7283
0.023056 0.72798
0.023111 0.72765
0.023167 0.72732
0.023222 0.727
0.023278 0.72667
0.023333 0.72634
0.023389 0.72602
0.023444 0.72569
0.0235 0.72537
0.023556 0.72504
0.023611 0.72472
0.023667 0.7244
0.023722 0.72407
0.023778 0.72375
0.023833 0.72343
0.023889 0.7231
0.023944 0.72278
0.024 0.72246
0.024056 0.72214
0.024111 0.72182
0.024167 0.7215
0.024222 0.72118
0.024278 0.72086
0.024333 0.72054
0.024389 0.72022
0.024444 0.7199
0.0245 0.71959
0.024556 0.71927
0.024611 0.71895
0.024667 0.71863
0.024722 0.71832
0.024778 0.718
0.024833 0.71768
0.024889 0.71737
0.024944 0.71705
0.025 0.71674
0.025056 0.71642
0.025111 0.71611
0.025167 0.7158
0.025222 0.71548
0.025278 0.71517
0.025333 0.71486
0.025389 0.71454
0.025444 0.71423
0.0255 0.71392
0.025556 0.71361
0.025611 0.7133
0.025667 0.71299
0.025722 0.71268
0.025778 0.71237
0.025833 0.71206
0.025889 0.71175
0.025944 0.71144
0.026 0.71113
0.026056 0.71082
0.026111 0.71051
0.026167 0.7102
0.026222 0.7099
0.026278 0.70959
0.026333 0.70928
0.026389 0.70898
0.026444 0.70867
0.0265 0.70836
0.026556 0.70806
0.026611 0.70775
0.026667 0.70745
0.026722 0.70714
0.026778 0.70684
0.026833 0.70654
0.026889 0.70623
0.026944 0.70593
0.027 0.70563
0.027056 0.70532
0.027111 0.70502
0.027167 0.70472
0.027222 0.70442
0.027278 0.70412
0.027333 0.70381
0.027389 0.70351
0.027444 0.70321
0.0275 0.70291
0.027556 0.70261
0.027611 0.70231
0.027667 0.70201
0.027722 0.70171
0.027778 0.70142
0.027833 0.70112
0.027889 0.70082
0.027944 0.70052
0.028 0.70022
0.028056 0.69993
0.028111 0.69963
0.028167 0.69933
0.028222 0.69904
0.028278 0.69874
0.028333 0.69844
0.028389 0.69815
0.028444 0.69785
0.0285 0.69756
0.028556 0.69726
0.028611 0.69697
0.028667 0.69668
0.028722 0.69638
0.028778 0.69609
0.028833 0.6958
0.028889 0.6955
0.028944 0.69521
0.029 0.69492
0.029056 0.69463
0.029111 0.69433
0.029167 0.69404
0.029222 0.69375
0.029278 0.69346
0.029333 0.69317
0.029389 0.69288
0.029444 0.69259
0.0295 0.6923
0.029556 0.69201
0.029611 0.69172
0.029667 0.69143
0.029722 0.69114
0.029778 0.69085
0.029833 0.69057
0.029889 0.69028
0.029944 0.68999
0.03 0.6897
0.030056 0.68941
0.030111 0.68913
0.030167 0.68884
0.030222 0.68855
0.030278 0.68827
0.030333 0.68798
0.030389 0.6877
0.030444 0.68741
0.0305 0.68713
0.030556 0.68684
0.030611 0.68656
0.030667 0.68627
0.030722 0.68599
0.030778 0.68571
0.030833 0.68542
0.030889 0.68514
0.030944 0.68486
0.031 0.68457
0.031056 0.68429
0.031111 0.68401
0.031167 0.68373
0.031222 0.68344
0.031278 0.68316
0.031333 0.68288
0.031389 0.6826
0.031444 0.68232
0.0315 0.68204
0.031556 0.68176
0.031611 0.68148
0.031667 0.6812
0.031722 0.68092
0.031778 0.68064
0.031833 0.68036
0.031889 0.68008
0.031944 0.6798
0.032 0.67953
0.032056 0.67925
0.032111 0.67897
0.032167 0.67869
0.032222 0.67841
0.032278 0.67814
0.032333 0.67786
0.032389 0.67758
0.032444 0.67731
0.0325 0.67703
0.032556 0.67676
0.032611 0.67648
0.032667 0.6762
0.032722 0.67593
0.032778 0.67565
0.032833 0.67538
0.032889 0.67511
0.032944 0.67483
0.033 0.67456
0.033056 0.67428
0.033111 0.67401
0.033167 0.67374
0.033222 0.67346
0.033278 0.67319
0.033333 0.67292
0.033389 0.67264
0.033444 0.67237
0.0335 0.6721
0.033556 0.67183
0.033611 0.67156
0.033667 0.67129
0.033722 0.67101
0.033778 0.67074
0.033833 0.67047
0.033889 0.6702
0.033944 0.66993
0.034 0.66966
0.034056 0.66939
0.034111 0.66912
0.034167 0.66885
0.034222 0.66858
0.034278 0.66832
0.034333 0.66805
0.034389 0.66778
0.034444 0.66751
0.0345 0.66724
0.034556 0.66697
0.034611 0.66671
0.034667 0.66644
0.034722 0.66617
0.034778 0.66591
0.034833 0.66564
0.034889 0.66537
0.034944 0.66511
0.035 0.66484
0.035056 0.66457
0.035111 0.66431
0.035167 0.66404
0.035222 0.66378
0.035278 0.66351
0.035333 0.66325
0.035389 0.66298
0.035444 0.66272
0.0355 0.66245
0.035556 0.66219
0.035611 0.66193
0.035667 0.66166
0.035722 0.6614
0.035778 0.66114
0.035833 0.66087
0.035889 0.66061
0.035944 0.66035
0.036 0.66009
0.036056 0.65982
0.036111 0.65956
0.036167 0.6593
0.036222 0.65904
0.036278 0.65878
0.036333 0.65852
0.036389 0.65825
0.036444 0.65799
0.0365 0.65773
0.036556 0.65747
0.036611 0.65721
0.036667 0.65695
0.036722 0.65669
0.036778 0.65643
0.036833 0.65617
0.036889 0.65591
0.036944 0.65566
0.037 0.6554
0.037056 0.65514
0.037111 0.65488
0.037167 0.65462
0.037222 0.65436
0.037278 0.65411
0.037333 0.65385
0.037389 0.65359
0.037444 0.65333
0.0375 0.65308
0.037556 0.65282
0.037611 0.65256
0.037667 0.65231
0.037722 0.65205
0.037778 0.65179
0.037833 0.65154
0.037889 0.65128
0.037944 0.65103
0.038 0.65077
0.038056 0.65052
0.038111 0.65026
0.038167 0.65001
0.038222 0.64975
0.038278 0.6495
0.038333 0.64924
0.038389 0.64899
0.038444 0.64873
0.0385 0.64848
0.038556 0.64823
0.038611 0.64797
0.038667 0.64772
0.038722 0.64747
0.038778 0.64722
0.038833 0.64696
0.038889 0.64671
0.038944 0.64646
0.039 0.64621
0.039056 0.64595
0.039111 0.6457
0.039167 0.64545
0.039222 0.6452
0.039278 0.64495
0.039333 0.6447
0.039389 0.64445
0.039444 0.6442
0.0395 0.64395
0.039556 0.64369
0.039611 0.64344
0.039667 0.64319
0.039722 0.64295
0.039778 0.6427
0.039833 0.64245
0.039889 0.6422
0.039944 0.64195
0.04 0.6417
0.040056 0.64145
0.040111 0.6412
0.040167 0.64095
0.040222 0.6407
0.040278 0.64046
0.040333 0.64021
0.040389 0.63996
0.040444 0.63971
0.0405 0.63947
0.040556 0.63922
0.040611 0.63897
0.040667 0.63873
0.040722 0.63848
0.040778 0.63823
0.040833 0.63799
0.040889 0.63774
0.040944 0.63749
0.041 0.63725
0.041056 0.637
0.041111 0.63676
0.041167 0.63651
0.041222 0.63627
0.041278 0.63602
0.041333 0.63578
0.041389 0.63553
0.041444 0.63529
0.0415 0.63504
0.041556 0.6348
0.041611 0.63455
0.041667 0.63431
0.041722 0.63407
0.041778 0.63382
0.041833 0.63358
0.041889 0.63334
0.041944 0.63309
0.042 0.63285
0.042056 0.63261
0.042111 0.63237
0.042167 0.63212
0.042222 0.63188
0.042278 0.63164
0.042333 0.6314
0.042389 0.63115
0.042444 0.63091
0.0425 0.63067
0.042556 0.63043
0.042611 0.63019
0.042667 0.62995
0.042722 0.62971
0.042778 0.62947
0.042833 0.62923
0.042889 0.62899
0.042944 0.62875
0.043 0.62851
0.043056 0.62827
0.043111 0.62803
0.043167 0.62779
0.043222 0.62755
0.043278 0.62731
0.043333 0.62707
0.043389 0.62683
0.043444 0.62659
0.0435 0.62635
0.043556 0.62611
0.043611 0.62587
0.043667 0.62564
0.043722 0.6254
0.043778 0.62516
0.043833 0.62492
0.043889 0.62469
0.043944 0.62445
0.044 0.62421
0.044056 0.62397
0.044111 0.62374
0.044167 0.6235
0.044222 0.62326
0.044278 0.62303
0.044333 0.62279
0.044389 0.62255
0.044444 0.62232
0.0445 0.62208
0.044556 0.62185
0.044611 0.62161
0.044667 0.62137
0.044722 0.62114
0.044778 0.6209
0.044833 0.62067
0.044889 0.62043
0.044944 0.6202
0.045 0.61996
0.045056 0.61973
0.045111 0.6195
0.045167 0.61926
0.045222 0.61903
0.045278 0.61879
0.045333 0.61856
0.045389 0.61833
0.045444 0.61809
0.0455 0.61786
0.045556 0.61763
0.045611 0.61739
0.045667 0.61716
0.045722 0.61693
0.045778 0.61669
0.045833 0.61646
0.045889 0.61623
0.045944 0.616
0.046 0.61576
0.046056 0.61553
0.046111 0.6153
0.046167 0.61507
0.046222 0.61484
0.046278 0.61461
0.046333 0.61438
0.046389 0.61414
0.046444 0.61391
0.0465 0.61368
0.046556 0.61345
0.046611 0.61322
0.046667 0.61299
0.046722 0.61276
0.046778 0.61253
0.046833 0.6123
0.046889 0.61207
0.046944 0.61184
0.047 0.61161
0.047056 0.61138
0.047111 0.61115
0.047167 0.61092
0.047222 0.61069
0.047278 0.61046
0.047333 0.61024
0.047389 0.61001
0.047444 0.60978
0.0475 0.60955
0.047556 0.60932
0.047611 0.60909
0.047667 0.60887
0.047722 0.60864
0.047778 0.60841
0.047833 0.60818
0.047889 0.60796
0.047944 0.60773
0.048 0.6075
0.048056 0.60727
0.048111 0.60705
0.048167 0.60682
0.048222 0.60659
0.048278 0.60637
0.048333 0.60614
0.048389 0.60591
0.048444 0.60569
0.0485 0.60546
0.048556 0.60524
0.048611 0.60501
0.048667 0.60478
0.048722 0.60456
0.048778 0.60433
0.048833 0.60411
0.048889 0.60388
0.048944 0.60366
0.049 0.60343
0.049056 0.60321
0.049111 0.60298
0.049167 0.60276
0.049222 0.60254
0.049278 0.60231
0.049333 0.60209
0.049389 0.60186
0.049444 0.60164
0.0495 0.60142
0.049556 0.60119
0.049611 0.60097
0.049667 0.60074
0.049722 0.60052
0.049778 0.6003
0.049833 0.60008
0.049889 0.59985
0.049944 0.59963
0.05 0.59941
0.050056 0.59918
0.050111 0.59896
0.050167 0.59874
0.050222 0.59852
0.050278 0.5983
0.050333 0.59807
0.050389 0.59785
0.050444 0.59763
0.0505 0.59741
0.050556 0.59719
0.050611 0.59697
0.050667 0.59675
0.050722 0.59652
0.050778 0.5963
0.050833 0.59608
0.050889 0.59586
0.050944 0.59564
0.051 0.59542
0.051056 0.5952
0.051111 0.59498
0.051167 0.59476
0.051222 0.59454
0.051278 0.59432
0.051333 0.5941
0.051389 0.59388
0.051444 0.59366
0.0515 0.59344
0.051556 0.59322
0.051611 0.593
0.051667 0.59279
0.051722 0.59257
0.051778 0.59235
0.051833 0.59213
0.051889 0.59191
0.051944 0.59169
0.052 0.59147
0.052056 0.59126
0.052111 0.59104
0.052167 0.59082
0.052222 0.5906
0.052278 0.59038
0.052333 0.59017
0.052389 0.58995
0.052444 0.58973
0.0525 0.58951
0.052556 0.5893
0.052611 0.58908
0.052667 0.58886
0.052722 0.58865
0.052778 0.58843
0.052833 0.58821
0.052889 0.588
0.052944 0.58778
0.053 0.58756
0.053056 0.58735
0.053111 0.58713
0.053167 0.58692
0.053222 0.5867
0.053278 0.58649
0.053333 0.58627
0.053389 0.58605
0.053444 0.58584
0.0535 0.58562
0.053556 0.58541
0.053611 0.58519
0.053667 0.58498
0.053722 0.58476
0.053778 0.58455
0.053833 0.58433
0.053889 0.58412
0.053944 0.58391
0.054 0.58369
0.054056 0.58348
0.054111 0.58326
0.054167 0.58305
0.054222 0.58284
0.054278 0.58262
0.054333 0.58241
0.054389 0.5822
0.054444 0.58198
0.0545 0.58177
0.054556 0.58156
0.054611 0.58134
0.054667 0.58113
0.054722 0.58092
0.054778 0.5807
0.054833 0.58049
0.054889 0.58028
0.054944 0.58007
0.055 0.57985
0.055056 0.57964
0.055111 0.57943
0.055167 0.57922
0.055222 0.57901
0.055278 0.5788
0.055333 0.57858
0.055389 0.57837
0.055444 0.57816
0.0555 0.57795
0.055556 0.57774
0.055611 0.57753
0.055667 0.57732
0.055722 0.57711
0.055778 0.57689
0.055833 0.57668
0.055889 0.57647
0.055944 0.57626
0.056 0.57605
0.056056 0.57584
0.056111 0.57563
0.056167 0.57542
0.056222 0.57521
0.056278 0.575
0.056333 0.57479
0.056389 0.57458
0.056444 0.57437
0.0565 0.57416
0.056556 0.57395
0.056611 0.57375
0.056667 0.57354
0.056722 0.57333
0.056778 0.57312
0.056833 0.57291
0.056889 0.5727
0.056944 0.57249
0.057 0.57228
0.057056 0.57208
0.057111 0.57187
0.057167 0.57166
0.057222 0.57145
0.057278 0.57124
0.057333 0.57104
0.057389 0.57083
0.057444 0.57062
0.0575 0.57041
0.057556 0.5702
0.057611 0.57
0.057667 0.56979
0.057722 0.56958
0.057778 0.56938
0.057833 0.56917
0.057889 0.56896
0.057944 0.56875
0.058 0.56855
0.058056 0.56834
0.058111 0.56814
0.058167 0.56793
0.058222 0.56772
0.058278 0.56752
0.058333 0.56731
0.058389 0.5671
0.058444 0.5669
0.0585 0.56669
0.058556 0.56649
0.058611 0.56628
0.058667 0.56608
0.058722 0.56587
0.058778 0.56567
0.058833 0.56546
0.058889 0.56525
0.058944 0.56505
0.059 0.56484
0.059056 0.56464
0.059111 0.56444
0.059167 0.56423
0.059222 0.56403
0.059278 0.56382
0.059333 0.56362
0.059389 0.56341
0.059444 0.56321
0.0595 0.563
0.059556 0.5628
0.059611 0.5626
0.059667 0.56239
0.059722 0.56219
0.059778 0.56199
0.059833 0.56178
0.059889 0.56158
0.059944 0.56138
0.06 0.56117
0.060056 0.56097
0.060111 0.56077
0.060167 0.56056
0.060222 0.56036
0.060278 0.56016
0.060333 0.55996
0.060389 0.55975
0.060444 0.55955
0.0605 0.55935
0.060556 0.55915
0.060611 0.55894
0.060667 0.55874
0.060722 0.55854
0.060778 0.55834
0.060833 0.55814
0.060889 0.55793
0.060944 0.55773
0.061 0.55753
0.061056 0.55733
0.061111 0.55713
0.061167 0.55693
0.061222 0.55673
0.061278 0.55652
0.061333 0.55632
0.061389 0.55612
0.061444 0.55592
0.0615 0.55572
0.061556 0.55552
0.061611 0.55532
0.061667 0.55512
0.061722 0.55492
0.061778 0.55472
0.061833 0.55452
0.061889 0.55432
0.061944 0.55412
0.062 0.55392
0.062056 0.55372
0.062111 0.55352
0.062167 0.55332
0.062222 0.55312
0.062278 0.55292
0.062333 0.55272
0.062389 0.55252
0.062444 0.55232
0.0625 0.55212
0.062556 0.55192
0.062611 0.55173
0.062667 0.55153
0.062722 0.55133
0.062778 0.55113
0.062833 0.55093
0.062889 0.55073
0.062944 0.55053
0.063 0.55034
0.063056 0.55014
0.063111 0.54994
0.063167 0.54974
0.063222 0.54954
0.063278 0.54935
0.063333 0.54915
0.063389 0.54895
0.063444 0.54875
0.0635 0.54855
0.063556 0.54836
0.063611 0.54816
0.063667 0.54796
0.063722 0.54777
0.063778 0.54757
0.063833 0.54737
0.063889 0.54717
0.063944 0.54698
0.064 0.54678
0.064056 0.54658
0.064111 0.54639
0.064167 0.54619
0.064222 0.54599
0.064278 0.5458
0.064333 0.5456
0.064389 0.54541
0.064444 0.54521
0.0645 0.54501
0.064556 0.54482
0.064611 0.54462
0.064667 0.54443
0.064722 0.54423
0.064778 0.54404
0.064833 0.54384
0.064889 0.54364
0.064944 0.54345
0.065 0.54325
0.065056 0.54306
0.065111 0.54286
0.065167 0.54267
0.065222 0.54247
0.065278 0.54228
0.065333 0.54208
0.065389 0.54189
0.065444 0.5417
0.0655 0.5415
0.065556 0.54131
0.065611 0.54111
0.065667 0.54092
0.065722 0.54072
0.065778 0.54053
0.065833 0.54034
0.065889 0.54014
0.065944 0.53995
0.066 0.53975
0.066056 0.53956
0.066111 0.53937
0.066167 0.53917
0.066222 0.53898
0.066278 0.53879
0.066333 0.53859
0.066389 0.5384
0.066444 0.53821
0.0665 0.53801
0.066556 0.53782
0.066611 0.53763
0.066667 0.53744
0.066722 0.53724
0.066778 0.53705
0.066833 0.53686
0.066889 0.53666
0.066944 0.53647
0.067 0.53628
0.067056 0.53609
0.067111 0.5359
0.067167 0.5357
0.067222 0.53551
0.067278 0.53532
0.067333 0.53513
0.067389 0.53494
0.067444 0.53474
0.0675 0.53455
0.067556 0.53436
0.067611 0.53417
0.067667 0.53398
0.067722 0.53379
0.067778 0.5336
0.067833 0.53341
0.067889 0.53321
0.067944 0.53302
0.068 0.53283
0.068056 0.53264
0.068111 0.53245
0.068167 0.53226
0.068222 0.53207
0.068278 0.53188
0.068333 0.53169
0.068389 0.5315
0.068444 0.53131
0.0685 0.53112
0.068556 0.53093
0.068611 0.53074
0.068667 0.53055
0.068722 0.53036
0.068778 0.53017
0.068833 0.52998
0.068889 0.52979
0.068944 0.5296
0.069 0.52941
0.069056 0.52922
0.069111 0.52903
0.069167 0.52884
0.069222 0.52865
0.069278 0.52846
0.069333 0.52827
0.069389 0.52809
0.069444 0.5279
0.0695 0.52771
0.069556 0.52752
0.069611 0.52733
0.069667 0.52714
0.069722 0.52695
0.069778 0.52677
0.069833 0.52658
0.069889 0.52639
0.069944 0.5262
0.07 0.52601
0.070056 0.52582
0.070111 0.52564
0.070167 0.52545
0.070222 0.52526
0.070278 0.52507
0.070333 0.52488
0.070389 0.5247
0.070444 0.52451
0.0705 0.52432
0.070556 0.52413
0.070611 0.52395
0.070667 0.52376
0.070722 0.52357
0.070778 0.52339
0.070833 0.5232
0.070889 0.52301
0.070944 0.52283
0.071 0.52264
0.071056 0.52245
0.071111 0.52227
0.071167 0.52208
0.071222 0.52189
0.071278 0.52171
0.071333 0.52152
0.071389 0.52133
0.071444 0.52115
0.0715 0.52096
0.071556 0.52077
0.071611 0.52059
0.071667 0.5204
0.071722 0.52022
0.071778 0.52003
0.071833 0.51985
0.071889 0.51966
0.071944 0.51947
0.072 0.51929
0.072056 0.5191
0.072111 0.51892
0.072167 0.51873
0.072222 0.51855
0.072278 0.51836
0.072333 0.51818
0.072389 0.51799
0.072444 0.51781
0.0725 0.51762
0.072556 0.51744
0.072611 0.51725
0.072667 0.51707
0.072722 0.51688
0.072778 0.5167
0.072833 0.51651
0.072889 0.51633
0.072944 0.51615
0.073 0.51596
0.073056 0.51578
0.073111 0.51559
0.073167 0.51541
0.073222 0.51523
0.073278 0.51504
0.073333 0.51486
0.073389 0.51467
0.073444 0.51449
0.0735 0.51431
0.073556 0.51412
0.073611 0.51394
0.073667 0.51376
0.073722 0.51357
0.073778 0.51339
0.073833 0.51321
0.073889 0.51302
0.073944 0.51284
0.074 0.51266
0.074056 0.51247
0.074111 0.51229
0.074167 0.51211
0.074222 0.51193
0.074278 0.51174
0.074333 0.51156
0.074389 0.51138
0.074444 0.5112
0.0745 0.51101
0.074556 0.51083
0.074611 0.51065
0.074667 0.51047
0.074722 0.51029
0.074778 0.5101
0.074833 0.50992
0.074889 0.50974
0.074944 0.50956
0.075 0.50938
0.075056 0.50919
0.075111 0.50901
0.075167 0.50883
0.075222 0.50865
0.075278 0.50847
0.075333 0.50829
0.075389 0.50811
0.075444 0.50792
0.0755 0.50774
0.075556 0.50756
0.075611 0.50738
0.075667 0.5072
0.075722 0.50702
0.075778 0.50684
0.075833 0.50666
0.075889 0.50648
0.075944 0.5063
0.076 0.50612
0.076056 0.50594
0.076111 0.50576
0.076167 0.50557
0.076222 0.50539
0.076278 0.50521
0.076333 0.50503
0.076389 0.50485
0.076444 0.50467
0.0765 0.50449
0.076556 0.50431
0.076611 0.50413
0.076667 0.50395
0.076722 0.50377
0.076778 0.5036
0.076833 0.50342
0.076889 0.50324
0.076944 0.50306
0.077 0.50288
0.077056 0.5027
0.077111 0.50252
0.077167 0.50234
0.077222 0.50216
0.077278 0.50198
0.077333 0.5018
0.077389 0.50162
0.077444 0.50144
0.0775 0.50127
0.077556 0.50109
0.077611 0.50091
0.077667 0.50073
0.077722 0.50055
0.077778 0.50037
0.077833 0.50019
0.077889 0.50002
0.077944 0.49984
0.078 0.49966
0.078056 0.49948
0.078111 0.4993
0.078167 0.49913
0.078222 0.49895
0.078278 0.49877
0.078333 0.49859
0.078389 0.49841
0.078444 0.49824
0.0785 0.49806
0.078556 0.49788
0.078611 0.4977
0.078667 0.49753
0.078722 0.49735
0.078778 0.49717
0.078833 0.49699
0.078889 0.49682
0.078944 0.49664
0.079 0.49646
0.079056 0.49629
0.079111 0.49611
0.079167 0.49593
0.079222 0.49575
0.079278 0.49558
0.079333 0.4954
0.079389 0.49522
0.079444 0.49505
0.0795 0.49487
0.079556 0.4947
0.079611 0.49452
0.079667 0.49434
0.079722 0.49417
0.079778 0.49399
0.079833 0.49381
0.079889 0.49364
0.079944 0.49346
0.08 0.49329
0.080056 0.49311
0.080111 0.49293
0.080167 0.49276
0.080222 0.49258
0.080278 0.49241
0.080333 0.49223
0.080389 0.49206
0.080444 0.49188
0.0805 0.4917
0.080556 0.49153
0.080611 0.49135
0.080667 0.49118
0.080722 0.491
0.080778 0.49083
0.080833 0.49065
0.080889 0.49048
0.080944 0.4903
0.081 0.49013
0.081056 0.48995
0.081111 0.48978
0.081167 0.4896
0.081222 0.48943
0.081278 0.48926
0.081333 0.48908
0.081389 0.48891
0.081444 0.48873
0.0815 0.48856
0.081556 0.48838
0.081611 0.48821
0.081667 0.48803
0.081722 0.48786
0.081778 0.48769
0.081833 0.48751
0.081889 0.48734
0.081944 0.48716
0.082 0.48699
0.082056 0.48682
0.082111 0.48664
0.082167 0.48647
0.082222 0.4863
0.082278 0.48612
0.082333 0.48595
0.082389 0.48578
0.082444 0.4856
0.0825 0.48543
0.082556 0.48526
0.082611 0.48508
0.082667 0.48491
0.082722 0.48474
0.082778 0.48456
0.082833 0.48439
0.082889 0.48422
0.082944 0.48404
0.083 0.48387
0.083056 0.4837
0.083111 0.48353
0.083167 0.48335
0.083222 0.48318
0.083278 0.48301
0.083333 0.48284
0.083389 0.48266
0.083444 0.48249
0.0835 0.48232
0.083556 0.48215
0.083611 0.48198
0.083667 0.4818
0.083722 0.48163
0.083778 0.48146
0.083833 0.48129
0.083889 0.48112
0.083944 0.48094
0.084 0.48077
0.084056 0.4806
0.084111 0.48043
0.084167 0.48026
0.084222 0.48009
0.084278 0.47991
0.084333 0.47974
0.084389 0.47957
0.084444 0.4794
0.0845 0.47923
0.084556 0.47906
0.084611 0.47889
0.084667 0.47872
0.084722 0.47854
0.084778 0.47837
0.084833 0.4782
0.084889 0.47803
0.084944 0.47786
0.085 0.47769
0.085056 0.47752
0.085111 0.47735
0.085167 0.47718
0.085222 0.47701
0.085278 0.47684
0.085333 0.47667
0.085389 0.4765
0.085444 0.47633
0.0855 0.47616
0.085556 0.47599
0.085611 0.47582
0.085667 0.47565
0.085722 0.47548
0.085778 0.47531
0.085833 0.47514
0.085889 0.47497
0.085944 0.4748
0.086 0.47463
0.086056 0.47446
0.086111 0.47429
0.086167 0.47412
0.086222 0.47395
0.086278 0.47378
0.086333 0.47361
0.086389 0.47344
0.086444 0.47327
0.0865 0.4731
0.086556 0.47293
0.086611 0.47276
0.086667 0.4726
0.086722 0.47243
0.086778 0.47226
0.086833 0.47209
0.086889 0.47192
0.086944 0.47175
0.087 0.47158
0.087056 0.47141
0.087111 0.47124
0.087167 0.47108
0.087222 0.47091
0.087278 0.47074
0.087333 0.47057
0.087389 0.4704
0.087444 0.47023
0.0875 0.47007
0.087556 0.4699
0.087611 0.46973
0.087667 0.46956
0.087722 0.46939
0.087778 0.46922
0.087833 0.46906
0.087889 0.46889
0.087944 0.46872
0.088 0.46855
0.088056 0.46839
0.088111 0.46822
0.088167 0.46805
0.088222 0.46788
0.088278 0.46772
0.088333 0.46755
0.088389 0.46738
0.088444 0.46721
0.0885 0.46705
0.088556 0.46688
0.088611 0.46671
0.088667 0.46654
0.088722 0.46638
0.088778 0.46621
0.088833 0.46604
0.088889 0.46588
0.088944 0.46571
0.089 0.46554
0.089056 0.46538
0.089111 0.46521
0.089167 0.46504
0.089222 0.46488
0.089278 0.46471
0.089333 0.46454
0.089389 0.46438
0.089444 0.46421
0.0895 0.46404
0.089556 0.46388
0.089611 0.46371
0.089667 0.46354
0.089722 0.46338
0.089778 0.46321
0.089833 0.46305
0.089889 0.46288
0.089944 0.46271
0.09 0.46255
0.090056 0.46238
0.090111 0.46222
0.090167 0.46205
0.090222 0.46189
0.090278 0.46172
0.090333 0.46155
0.090389 0.46139
0.090444 0.46122
0.0905 0.46106
0.090556 0.46089
0.090611 0.46073
0.090667 0.46056
0.090722 0.4604
0.090778 0.46023
0.090833 0.46007
0.090889 0.4599
0.090944 0.45974
0.091 0.45957
0.091056 0.45941
0.091111 0.45924
0.091167 0.45908
0.091222 0.45891
0.091278 0.45875
0.091333 0.45858
0.091389 0.45842
0.091444 0.45825
0.0915 0.45809
0.091556 0.45792
0.091611 0.45776
0.091667 0.45759
0.091722 0.45743
0.091778 0.45727
0.091833 0.4571
0.091889 0.45694
0.091944 0.45677
0.092 0.45661
0.092056 0.45645
0.092111 0.45628
0.092167 0.45612
0.092222 0.45595
0.092278 0.45579
0.092333 0.45563
0.092389 0.45546
0.092444 0.4553
0.0925 0.45513
0.092556 0.45497
0.092611 0.45481
0.092667 0.45464
0.092722 0.45448
0.092778 0.45432
0.092833 0.45415
0.092889 0.45399
0.092944 0.45383
0.093 0.45366
0.093056 0.4535
0.093111 0.45334
0.093167 0.45317
0.093222 0.45301
0.093278 0.45285
0.093333 0.45269
0.093389 0.45252
0.093444 0.45236
0.0935 0.4522
0.093556 0.45203
0.093611 0.45187
0.093667 0.45171
0.093722 0.45155
0.093778 0.45138
0.093833 0.45122
0.093889 0.45106
0.093944 0.4509
0.094 0.45073
0.094056 0.45057
0.094111 0.45041
0.094167 0.45025
0.094222 0.45009
0.094278 0.44992
0.094333 0.44976
0.094389 0.4496
0.094444 0.44944
0.0945 0.44928
0.094556 0.44911
0.094611 0.44895
0.094667 0.44879
0.094722 0.44863
0.094778 0.44847
0.094833 0.44831
0.094889 0.44814
0.094944 0.44798
0.095 0.44782
0.095056 0.44766
0.095111 0.4475
0.095167 0.44734
0.095222 0.44718
0.095278 0.44701
0.095333 0.44685
0.095389 0.44669
0.095444 0.44653
0.0955 0.44637
0.095556 0.44621
0.095611 0.44605
0.095667 0.44589
0.095722 0.44573
0.095778 0.44557
0.095833 0.4454
0.095889 0.44524
0.095944 0.44508
0.096 0.44492
0.096056 0.44476
0.096111 0.4446
0.096167 0.44444
0.096222 0.44428
0.096278 0.44412
0.096333 0.44396
0.096389 0.4438
0.096444 0.44364
0.0965 0.44348
0.096556 0.44332
0.096611 0.44316
0.096667 0.443
0.096722 0.44284
0.096778 0.44268
0.096833 0.44252
0.096889 0.44236
0.096944 0.4422
0.097 0.44204
0.097056 0.44188
0.097111 0.44172
0.097167 0.44156
0.097222 0.4414
0.097278 0.44124
0.097333 0.44108
0.097389 0.44092
0.097444 0.44076
0.0975 0.4406
0.097556 0.44044
0.097611 0.44028
0.097667 0.44012
0.097722 0.43997
0.097778 0.43981
0.097833 0.43965
0.097889 0.43949
0.097944 0.43933
0.098 0.43917
0.098056 0.43901
0.098111 0.43885
0.098167 0.43869
0.098222 0.43853
0.098278 0.43838
0.098333 0.43822
0.098389 0.43806
0.098444 0.4379
0.0985 0.43774
0.098556 0.43758
0.098611 0.43742
0.098667 0.43727
0.098722 0.43711
0.098778 0.43695
0.098833 0.43679
0.098889 0.43663
0.098944 0.43647
0.099 0.43632
0.099056 0.43616
0.099111 0.436
0.099167 0.43584
0.099222 0.43568
0.099278 0.43553
0.099333 0.43537
0.099389 0.43521
0.099444 0.43505
0.0995 0.43489
0.099556 0.43474
0.099611 0.43458
0.099667 0.43442
0.099722 0.43426
0.099778 0.43411
0.099833 0.43395
0.099889 0.43379
0.099944 0.43363
0.1 0.43348
0.10006 0.43332
0.10011 0.43316
0.10017 0.433
0.10022 0.43285
0.10028 0.43269
0.10033 0.43253
0.10039 0.43238
0.10044 0.43222
0.1005 0.43206
0.10056 0.4319
0.10061 0.43175
0.10067 0.43159
0.10072 0.43143
0.10078 0.43128
0.10083 0.43112
0.10089 0.43096
0.10094 0.43081
0.101 0.43065
0.10106 0.43049
0.10111 0.43034
0.10117 0.43018
0.10122 0.43002
0.10128 0.42987
0.10133 0.42971
0.10139 0.42956
0.10144 0.4294
0.1015 0.42924
0.10156 0.42909
0.10161 0.42893
0.10167 0.42877
0.10172 0.42862
0.10178 0.42846
0.10183 0.42831
0.10189 0.42815
0.10194 0.42799
0.102 0.42784
0.10206 0.42768
0.10211 0.42753
0.10217 0.42737
0.10222 0.42722
0.10228 0.42706
0.10233 0.4269
0.10239 0.42675
0.10244 0.42659
0.1025 0.42644
0.10256 0.42628
0.10261 0.42613
0.10267 0.42597
0.10272 0.42582
0.10278 0.42566
0.10283 0.42551
0.10289 0.42535
0.10294 0.4252
0.103 0.42504
0.10306 0.42489
0.10311 0.42473
0.10317 0.42458
0.10322 0.42442
0.10328 0.42427
0.10333 0.42411
0.10339 0.42396
0.10344 0.4238
0.1035 0.42365
0.10356 0.42349
0.10361 0.42334
0.10367 0.42318
0.10372 0.42303
0.10378 0.42287
0.10383 0.42272
0.10389 0.42257
0.10394 0.42241
0.104 0.42226
0.10406 0.4221
0.10411 0.42195
0.10417 0.42179
0.10422 0.42164
0.10428 0.42149
0.10433 0.42133
0.10439 0.42118
0.10444 0.42102
0.1045 0.42087
0.10456 0.42072
0.10461 0.42056
0.10467 0.42041
0.10472 0.42025
0.10478 0.4201
0.10483 0.41995
0.10489 0.41979
0.10494 0.41964
0.105 0.41949
0.10506 0.41933
0.10511 0.41918
0.10517 0.41903
0.10522 0.41887
0.10528 0.41872
0.10533 0.41857
0.10539 0.41841
0.10544 0.41826
0.1055 0.41811
0.10556 0.41795
0.10561 0.4178
0.10567 0.41765
0.10572 0.41749
0.10578 0.41734
0.10583 0.41719
0.10589 0.41703
0.10594 0.41688
0.106 0.41673
0.10606 0.41658
0.10611 0.41642
0.10617 0.41627
0.10622 0.41612
0.10628 0.41596
0.10633 0.41581
0.10639 0.41566
0.10644 0.41551
0.1065 0.41535
0.10656 0.4152
0.10661 0.41505
0.10667 0.4149
0.10672 0.41474
0.10678 0.41459
0.10683 0.41444
0.10689 0.41429
0.10694 0.41414
0.107 0.41398
0.10706 0.41383
0.10711 0.41368
0.10717 0.41353
0.10722 0.41337
0.10728 0.41322
0.10733 0.41307
0.10739 0.41292
0.10744 0.41277
0.1075 0.41262
0.10756 0.41246
0.10761 0.41231
0.10767 0.41216
0.10772 0.41201
0.10778 0.41186
0.10783 0.41171
0.10789 0.41155
0.10794 0.4114
0.108 0.41125
0.10806 0.4111
0.10811 0.41095
0.10817 0.4108
0.10822 0.41065
0.10828 0.41049
0.10833 0.41034
0.10839 0.41019
0.10844 0.41004
0.1085 0.40989
0.10856 0.40974
0.10861 0.40959
0.10867 0.40944
0.10872 0.40929
0.10878 0.40913
0.10883 0.40898
0.10889 0.40883
0.10894 0.40868
0.109 0.40853
0.10906 0.40838
0.10911 0.40823
0.10917 0.40808
0.10922 0.40793
0.10928 0.40778
0.10933 0.40763
0.10939 0.40748
0.10944 0.40733
0.1095 0.40718
0.10956 0.40703
0.10961 0.40688
0.10967 0.40673
0.10972 0.40658
0.10978 0.40643
0.10983 0.40628
0.10989 0.40612
0.10994 0.40597
0.11 0.40582
0.11006 0.40567
0.11011 0.40552
0.11017 0.40537
0.11022 0.40522
0.11028 0.40508
0.11033 0.40493
0.11039 0.40478
0.11044 0.40463
0.1105 0.40448
0.11056 0.40433
0.11061 0.40418
0.11067 0.40403
0.11072 0.40388
0.11078 0.40373
0.11083 0.40358
0.11089 0.40343
0.11094 0.40328
0.111 0.40313
0.11106 0.40298
0.11111 0.40283
0.11117 0.40268
0.11122 0.40253
0.11128 0.40238
0.11133 0.40223
0.11139 0.40209
0.11144 0.40194
0.1115 0.40179
0.11156 0.40164
0.11161 0.40149
0.11167 0.40134
0.11172 0.40119
0.11178 0.40104
0.11183 0.40089
0.11189 0.40074
0.11194 0.4006
0.112 0.40045
0.11206 0.4003
0.11211 0.40015
0.11217 0.4
0.11222 0.39985
0.11228 0.3997
0.11233 0.39956
0.11239 0.39941
0.11244 0.39926
0.1125 0.39911
0.11256 0.39896
0.11261 0.39881
0.11267 0.39867
0.11272 0.39852
0.11278 0.39837
0.11283 0.39822
0.11289 0.39807
0.11294 0.39792
0.113 0.39778
0.11306 0.39763
0.11311 0.39748
0.11317 0.39733
0.11322 0.39719
0.11328 0.39704
0.11333 0.39689
0.11339 0.39674
0.11344 0.39659
0.1135 0.39645
0.11356 0.3963
0.11361 0.39615
0.11367 0.396
0.11372 0.39586
0.11378 0.39571
0.11383 0.39556
0.11389 0.39541
0.11394 0.39527
0.114 0.39512
0.11406 0.39497
0.11411 0.39482
0.11417 0.39468
0.11422 0.39453
0.11428 0.39438
0.11433 0.39423
0.11439 0.39409
0.11444 0.39394
0.1145 0.39379
0.11456 0.39365
0.11461 0.3935
0.11467 0.39335
0.11472 0.39321
0.11478 0.39306
0.11483 0.39291
0.11489 0.39276
0.11494 0.39262
0.115 0.39247
0.11506 0.39232
0.11511 0.39218
0.11517 0.39203
0.11522 0.39188
0.11528 0.39174
0.11533 0.39159
0.11539 0.39144
0.11544 0.3913
0.1155 0.39115
0.11556 0.39101
0.11561 0.39086
0.11567 0.39071
0.11572 0.39057
0.11578 0.39042
0.11583 0.39027
0.11589 0.39013
0.11594 0.38998
0.116 0.38984
0.11606 0.38969
0.11611 0.38954
0.11617 0.3894
0.11622 0.38925
0.11628 0.38911
0.11633 0.38896
0.11639 0.38881
0.11644 0.38867
0.1165 0.38852
0.11656 0.38838
0.11661 0.38823
0.11667 0.38808
0.11672 0.38794
0.11678 0.38779
0.11683 0.38765
0.11689 0.3875
0.11694 0.38736
0.117 0.38721
0.11706 0.38707
0.11711 0.38692
0.11717 0.38677
0.11722 0.38663
0.11728 0.38648
0.11733 0.38634
0.11739 0.38619
0.11744 0.38605
0.1175 0.3859
0.11756 0.38576
0.11761 0.38561
0.11767 0.38547
0.11772 0.38532
0.11778 0.38518
0.11783 0.38503
0.11789 0.38489
0.11794 0.38474
0.118 0.3846
0.11806 0.38445
0.11811 0.38431
0.11817 0.38416
0.11822 0.38402
0.11828 0.38387
0.11833 0.38373
0.11839 0.38358
0.11844 0.38344
0.1185 0.3833
0.11856 0.38315
0.11861 0.38301
0.11867 0.38286
0.11872 0.38272
0.11878 0.38257
0.11883 0.38243
0.11889 0.38228
0.11894 0.38214
0.119 0.382
0.11906 0.38185
0.11911 0.38171
0.11917 0.38156
0.11922 0.38142
0.11928 0.38127
0.11933 0.38113
0.11939 0.38099
0.11944 0.38084
0.1195 0.3807
0.11956 0.38055
0.11961 0.38041
0.11967 0.38027
0.11972 0.38012
0.11978 0.37998
0.11983 0.37984
0.11989 0.37969
0.11994 0.37955
0.12 0.3794
0.12006 0.37926
0.12011 0.37912
0.12017 0.37897
0.12022 0.37883
0.12028 0.37869
0.12033 0.37854
0.12039 0.3784
0.12044 0.37826
0.1205 0.37811
0.12056 0.37797
0.12061 0.37783
0.12067 0.37768
0.12072 0.37754
0.12078 0.3774
0.12083 0.37725
0.12089 0.37711
0.12094 0.37697
0.121 0.37682
0.12106 0.37668
0.12111 0.37654
0.12117 0.37639
0.12122 0.37625
0.12128 0.37611
0.12133 0.37597
0.12139 0.37582
0.12144 0.37568
0.1215 0.37554
0.12156 0.37539
0.12161 0.37525
0.12167 0.37511
0.12172 0.37497
0.12178 0.37482
0.12183 0.37468
0.12189 0.37454
0.12194 0.3744
0.122 0.37425
0.12206 0.37411
0.12211 0.37397
0.12217 0.37383
0.12222 0.37368
0.12228 0.37354
0.12233 0.3734
0.12239 0.37326
0.12244 0.37312
0.1225 0.37297
0.12256 0.37283
0.12261 0.37269
0.12267 0.37255
0.12272 0.3724
0.12278 0.37226
0.12283 0.37212
0.12289 0.37198
0.12294 0.37184
0.123 0.37169
0.12306 0.37155
0.12311 0.37141
0.12317 0.37127
0.12322 0.37113
0.12328 0.37099
0.12333 0.37084
0.12339 0.3707
0.12344 0.37056
0.1235 0.37042
0.12356 0.37028
0.12361 0.37014
0.12367 0.36999
0.12372 0.36985
0.12378 0.36971
0.12383 0.36957
0.12389 0.36943
0.12394 0.36929
0.124 0.36915
0.12406 0.369
0.12411 0.36886
0.12417 0.36872
0.12422 0.36858
0.12428 0.36844
0.12433 0.3683
0.12439 0.36816
0.12444 0.36802
0.1245 0.36788
0.12456 0.36773
0.12461 0.36759
0.12467 0.36745
0.12472 0.36731
0.12478 0.36717
0.12483 0.36703
0.12489 0.36689
0.12494 0.36675
0.125 0.36661
0.12506 0.36647
0.12511 0.36633
0.12517 0.36618
0.12522 0.36604
0.12528 0.3659
0.12533 0.36576
0.12539 0.36562
0.12544 0.36548
0.1255 0.36534
0.12556 0.3652
0.12561 0.36506
0.12567 0.36492
0.12572 0.36478
0.12578 0.36464
0.12583 0.3645
0.12589 0.36436
0.12594 0.36422
0.126 0.36408
0.12606 0.36394
0.12611 0.3638
0.12617 0.36366
0.12622 0.36352
0.12628 0.36338
0.12633 0.36324
0.12639 0.3631
0.12644 0.36296
0.1265 0.36282
0.12656 0.36268
0.12661 0.36254
0.12667 0.3624
0.12672 0.36226
0.12678 0.36212
0.12683 0.36198
0.12689 0.36184
0.12694 0.3617
0.127 0.36156
0.12706 0.36142
0.12711 0.36128
0.12717 0.36114
0.12722 0.361
0.12728 0.36086
0.12733 0.36072
0.12739 0.36058
0.12744 0.36044
0.1275 0.3603
0.12756 0.36017
0.12761 0.36003
0.12767 0.35989
0.12772 0.35975
0.12778 0.35961
0.12783 0.35947
0.12789 0.35933
0.12794 0.35919
0.128 0.35905
0.12806 0.35891
0.12811 0.35877
0.12817 0.35863
0.12822 0.3585
0.12828 0.35836
0.12833 0.35822
0.12839 0.35808
0.12844 0.35794
0.1285 0.3578
0.12856 0.35766
0.12861 0.35752
0.12867 0.35738
0.12872 0.35725
0.12878 0.35711
0.12883 0.35697
0.12889 0.35683
0.12894 0.35669
0.129 0.35655
0.12906 0.35641
0.12911 0.35628
0.12917 0.35614
0.12922 0.356
0.12928 0.35586
0.12933 0.35572
0.12939 0.35558
0.12944 0.35545
0.1295 0.35531
0.12956 0.35517
0.12961 0.35503
0.12967 0.35489
0.12972 0.35475
0.12978 0.35462
0.12983 0.35448
0.12989 0.35434
0.12994 0.3542
0.13 0.35406
0.13006 0.35393
0.13011 0.35379
0.13017 0.35365
0.13022 0.35351
0.13028 0.35337
0.13033 0.35324
0.13039 0.3531
0.13044 0.35296
0.1305 0.35282
0.13056 0.35268
0.13061 0.35255
0.13067 0.35241
0.13072 0.35227
0.13078 0.35213
0.13083 0.352
0.13089 0.35186
0.13094 0.35172
0.131 0.35158
0.13106 0.35145
0.13111 0.35131
0.13117 0.35117
0.13122 0.35103
0.13128 0.3509
0.13133 0.35076
0.13139 0.35062
0.13144 0.35048
0.1315 0.35035
0.13156 0.35021
0.13161 0.35007
0.13167 0.34994
0.13172 0.3498
0.13178 0.34966
0.13183 0.34952
0.13189 0.34939
0.13194 0.34925
0.132 0.34911
0.13206 0.34898
0.13211 0.34884
0.13217 0.3487
0.13222 0.34857
0.13228 0.34843
0.13233 0.34829
0.13239 0.34816
0.13244 0.34802
0.1325 0.34788
0.13256 0.34775
0.13261 0.34761
0.13267 0.34747
0.13272 0.34734
0.13278 0.3472
0.13283 0.34706
0.13289 0.34693
0.13294 0.34679
0.133 0.34665
0.13306 0.34652
0.13311 0.34638
0.13317 0.34624
0.13322 0.34611
0.13328 0.34597
0.13333 0.34583
0.13339 0.3457
0.13344 0.34556
0.1335 0.34543
0.13356 0.34529
0.13361 0.34515
0.13367 0.34502
0.13372 0.34488
0.13378 0.34475
0.13383 0.34461
0.13389 0.34447
0.13394 0.34434
0.134 0.3442
0.13406 0.34407
0.13411 0.34393
0.13417 0.34379
0.13422 0.34366
0.13428 0.34352
0.13433 0.34339
0.13439 0.34325
0.13444 0.34311
0.1345 0.34298
0.13456 0.34284
0.13461 0.34271
0.13467 0.34257
0.13472 0.34244
0.13478 0.3423
0.13483 0.34217
0.13489 0.34203
0.13494 0.34189
0.135 0.34176
0.13506 0.34162
0.13511 0.34149
0.13517 0.34135
0.13522 0.34122
0.13528 0.34108
0.13533 0.34095
0.13539 0.34081
0.13544 0.34068
0.1355 0.34054
0.13556 0.34041
0.13561 0.34027
0.13567 0.34014
0.13572 0.34
0.13578 0.33987
0.13583 0.33973
0.13589 0.3396
0.13594 0.33946
0.136 0.33933
0.13606 0.33919
0.13611 0.33906
0.13617 0.33892
0.13622 0.33879
0.13628 0.33865
0.13633 0.33852
0.13639 0.33838
0.13644 0.33825
0.1365 0.33811
0.13656 0.33798
0.13661 0.33784
0.13667 0.33771
0.13672 0.33757
0.13678 0.33744
0.13683 0.3373
0.13689 0.33717
0.13694 0.33704
0.137 0.3369
0.13706 0.33677
0.13711 0.33663
0.13717 0.3365
0.13722 0.33636
0.13728 0.33623
0.13733 0.33609
0.13739 0.33596
0.13744 0.33583
0.1375 0.33569
0.13756 0.33556
0.13761 0.33542
0.13767 0.33529
0.13772 0.33516
0.13778 0.33502
0.13783 0.33489
0.13789 0.33475
0.13794 0.33462
0.138 0.33449
0.13806 0.33435
0.13811 0.33422
0.13817 0.33408
0.13822 0.33395
0.13828 0.33382
0.13833 0.33368
0.13839 0.33355
0.13844 0.33341
0.1385 0.33328
0.13856 0.33315
0.13861 0.33301
0.13867 0.33288
0.13872 0.33275
0.13878 0.33261
0.13883 0.33248
0.13889 0.33235
0.13894 0.33221
0.139 0.33208
0.13906 0.33194
0.13911 0.33181
0.13917 0.33168
0.13922 0.33154
0.13928 0.33141
0.13933 0.33128
0.13939 0.33114
0.13944 0.33101
0.1395 0.33088
0.13956 0.33074
0.13961 0.33061
0.13967 0.33048
0.13972 0.33035
0.13978 0.33021
0.13983 0.33008
0.13989 0.32995
0.13994 0.32981
0.14 0.32968
0.14006 0.32955
0.14011 0.32941
0.14017 0.32928
0.14022 0.32915
0.14028 0.32902
0.14033 0.32888
0.14039 0.32875
0.14044 0.32862
0.1405 0.32848
0.14056 0.32835
0.14061 0.32822
0.14067 0.32809
0.14072 0.32795
0.14078 0.32782
0.14083 0.32769
0.14089 0.32756
0.14094 0.32742
0.141 0.32729
0.14106 0.32716
0.14111 0.32703
0.14117 0.32689
0.14122 0.32676
0.14128 0.32663
0.14133 0.3265
0.14139 0.32636
0.14144 0.32623
0.1415 0.3261
0.14156 0.32597
0.14161 0.32583
0.14167 0.3257
0.14172 0.32557
0.14178 0.32544
0.14183 0.32531
0.14189 0.32517
0.14194 0.32504
0.142 0.32491
0.14206 0.32478
0.14211 0.32464
0.14217 0.32451
0.14222 0.32438
0.14228 0.32425
0.14233 0.32412
0.14239 0.32399
0.14244 0.32385
0.1425 0.32372
0.14256 0.32359
0.14261 0.32346
0.14267 0.32333
0.14272 0.32319
0.14278 0.32306
0.14283 0.32293
0.14289 0.3228
0.14294 0.32267
0.143 0.32254
0.14306 0.3224
0.14311 0.32227
0.14317 0.32214
0.14322 0.32201
0.14328 0.32188
0.14333 0.32175
0.14339 0.32162
0.14344 0.32148
0.1435 0.32135
0.14356 0.32122
0.14361 0.32109
0.14367 0.32096
0.14372 0.32083
0.14378 0.3207
0.14383 0.32056
0.14389 0.32043
0.14394 0.3203
0.144 0.32017
0.14406 0.32004
0.14411 0.31991
0.14417 0.31978
0.14422 0.31965
0.14428 0.31952
0.14433 0.31939
0.14439 0.31925
0.14444 0.31912
0.1445 0.31899
0.14456 0.31886
0.14461 0.31873
0.14467 0.3186
0.14472 0.31847
0.14478 0.31834
0.14483 0.31821
0.14489 0.31808
0.14494 0.31795
0.145 0.31781
0.14506 0.31768
0.14511 0.31755
0.14517 0.31742
0.14522 0.31729
0.14528 0.31716
0.14533 0.31703
0.14539 0.3169
0.14544 0.31677
0.1455 0.31664
0.14556 0.31651
0.14561 0.31638
0.14567 0.31625
0.14572 0.31612
0.14578 0.31599
0.14583 0.31586
0.14589 0.31573
0.14594 0.3156
0.146 0.31547
0.14606 0.31534
0.14611 0.31521
0.14617 0.31508
0.14622 0.31495
0.14628 0.31482
0.14633 0.31469
0.14639 0.31456
0.14644 0.31443
0.1465 0.3143
0.14656 0.31417
0.14661 0.31404
0.14667 0.31391
0.14672 0.31378
0.14678 0.31365
0.14683 0.31352
0.14689 0.31339
0.14694 0.31326
0.147 0.31313
0.14706 0.313
0.14711 0.31287
0.14717 0.31274
0.14722 0.31261
0.14728 0.31248
0.14733 0.31235
0.14739 0.31222
0.14744 0.31209
0.1475 0.31196
0.14756 0.31183
0.14761 0.3117
0.14767 0.31157
0.14772 0.31144
0.14778 0.31131
0.14783 0.31118
0.14789 0.31105
0.14794 0.31092
0.148 0.31079
0.14806 0.31066
0.14811 0.31054
0.14817 0.31041
0.14822 0.31028
0.14828 0.31015
0.14833 0.31002
0.14839 0.30989
0.14844 0.30976
0.1485 0.30963
0.14856 0.3095
0.14861 0.30937
0.14867 0.30924
0.14872 0.30911
0.14878 0.30899
0.14883 0.30886
0.14889 0.30873
0.14894 0.3086
0.149 0.30847
0.14906 0.30834
0.14911 0.30821
0.14917 0.30808
0.14922 0.30795
0.14928 0.30783
0.14933 0.3077
0.14939 0.30757
0.14944 0.30744
0.1495 0.30731
0.14956 0.30718
0.14961 0.30705
0.14967 0.30692
0.14972 0.3068
0.14978 0.30667
0.14983 0.30654
0.14989 0.30641
0.14994 0.30628
0.15 0.30615
0.15006 0.30602
0.15011 0.3059
0.15017 0.30577
0.15022 0.30564
0.15028 0.30551
0.15033 0.30538
0.15039 0.30525
0.15044 0.30513
0.1505 0.305
0.15056 0.30487
0.15061 0.30474
0.15067 0.30461
0.15072 0.30448
0.15078 0.30436
0.15083 0.30423
0.15089 0.3041
0.15094 0.30397
0.151 0.30384
0.15106 0.30372
0.15111 0.30359
0.15117 0.30346
0.15122 0.30333
0.15128 0.3032
0.15133 0.30308
0.15139 0.30295
0.15144 0.30282
0.1515 0.30269
0.15156 0.30256
0.15161 0.30244
0.15167 0.30231
0.15172 0.30218
0.15178 0.30205
0.15183 0.30193
0.15189 0.3018
0.15194 0.30167
0.152 0.30154
0.15206 0.30141
0.15211 0.30129
0.15217 0.30116
0.15222 0.30103
0.15228 0.3009
0.15233 0.30078
0.15239 0.30065
0.15244 0.30052
0.1525 0.30039
0.15256 0.30027
0.15261 0.30014
0.15267 0.30001
0.15272 0.29989
0.15278 0.29976
0.15283 0.29963
0.15289 0.2995
0.15294 0.29938
0.153 0.29925
0.15306 0.29912
0.15311 0.29899
0.15317 0.29887
0.15322 0.29874
0.15328 0.29861
0.15333 0.29849
0.15339 0.29836
0.15344 0.29823
0.1535 0.2981
0.15356 0.29798
0.15361 0.29785
0.15367 0.29772
0.15372 0.2976
0.15378 0.29747
0.15383 0.29734
0.15389 0.29722
0.15394 0.29709
0.154 0.29696
0.15406 0.29684
0.15411 0.29671
0.15417 0.29658
0.15422 0.29646
0.15428 0.29633
0.15433 0.2962
0.15439 0.29608
0.15444 0.29595
0.1545 0.29582
0.15456 0.2957
0.15461 0.29557
0.15467 0.29544
0.15472 0.29532
0.15478 0.29519
0.15483 0.29506
0.15489 0.29494
0.15494 0.29481
0.155 0.29468
0.15506 0.29456
0.15511 0.29443
0.15517 0.2943
0.15522 0.29418
0.15528 0.29405
0.15533 0.29393
0.15539 0.2938
0.15544 0.29367
0.1555 0.29355
0.15556 0.29342
0.15561 0.29329
0.15567 0.29317
0.15572 0.29304
0.15578 0.29292
0.15583 0.29279
0.15589 0.29266
0.15594 0.29254
0.156 0.29241
0.15606 0.29229
0.15611 0.29216
0.15617 0.29203
0.15622 0.29191
0.15628 0.29178
0.15633 0.29166
0.15639 0.29153
0.15644 0.2914
0.1565 0.29128
0.15656 0.29115
0.15661 0.29103
0.15667 0.2909
0.15672 0.29078
0.15678 0.29065
0.15683 0.29052
0.15689 0.2904
0.15694 0.29027
0.157 0.29015
0.15706 0.29002
0.15711 0.2899
0.15717 0.28977
0.15722 0.28965
0.15728 0.28952
0.15733 0.28939
0.15739 0.28927
0.15744 0.28914
0.1575 0.28902
0.15756 0.28889
0.15761 0.28877
0.15767 0.28864
0.15772 0.28852
0.15778 0.28839
0.15783 0.28827
0.15789 0.28814
0.15794 0.28802
0.158 0.28789
0.15806 0.28777
0.15811 0.28764
0.15817 0.28752
0.15822 0.28739
0.15828 0.28726
0.15833 0.28714
0.15839 0.28701
0.15844 0.28689
0.1585 0.28676
0.15856 0.28664
0.15861 0.28651
0.15867 0.28639
0.15872 0.28626
0.15878 0.28614
0.15883 0.28602
0.15889 0.28589
0.15894 0.28577
0.159 0.28564
0.15906 0.28552
0.15911 0.28539
0.15917 0.28527
0.15922 0.28514
0.15928 0.28502
0.15933 0.28489
0.15939 0.28477
0.15944 0.28464
0.1595 0.28452
0.15956 0.28439
0.15961 0.28427
0.15967 0.28414
0.15972 0.28402
0.15978 0.2839
0.15983 0.28377
0.15989 0.28365
0.15994 0.28352
0.16 0.2834
0.16006 0.28327
0.16011 0.28315
0.16017 0.28302
0.16022 0.2829
0.16028 0.28278
0.16033 0.28265
0.16039 0.28253
0.16044 0.2824
0.1605 0.28228
0.16056 0.28215
0.16061 0.28203
0.16067 0.28191
0.16072 0.28178
0.16078 0.28166
0.16083 0.28153
0.16089 0.28141
0.16094 0.28129
0.161 0.28116
0.16106 0.28104
0.16111 0.28091
0.16117 0.28079
0.16122 0.28067
0.16128 0.28054
0.16133 0.28042
0.16139 0.28029
0.16144 0.28017
0.1615 0.28005
0.16156 0.27992
0.16161 0.2798
0.16167 0.27968
0.16172 0.27955
0.16178 0.27943
0.16183 0.2793
0.16189 0.27918
0.16194 0.27906
0.162 0.27893
0.16206 0.27881
0.16211 0.27869
0.16217 0.27856
0.16222 0.27844
0.16228 0.27831
0.16233 0.27819
0.16239 0.27807
0.16244 0.27794
0.1625 0.27782
0.16256 0.2777
0.16261 0.27757
0.16267 0.27745
0.16272 0.27733
0.16278 0.2772
0.16283 0.27708
0.16289 0.27696
0.16294 0.27683
0.163 0.27671
0.16306 0.27659
0.16311 0.27646
0.16317 0.27634
0.16322 0.27622
0.16328 0.27609
0.16333 0.27597
0.16339 0.27585
0.16344 0.27573
0.1635 0.2756
0.16356 0.27548
0.16361 0.27536
0.16367 0.27523
0.16372 0.27511
0.16378 0.27499
0.16383 0.27486
0.16389 0.27474
0.16394 0.27462
0.164 0.2745
0.16406 0.27437
0.16411 0.27425
0.16417 0.27413
0.16422 0.274
0.16428 0.27388
0.16433 0.27376
0.16439 0.27364
0.16444 0.27351
0.1645 0.27339
0.16456 0.27327
0.16461 0.27315
0.16467 0.27302
0.16472 0.2729
0.16478 0.27278
0.16483 0.27265
0.16489 0.27253
0.16494 0.27241
0.165 0.27229
0.16506 0.27216
0.16511 0.27204
0.16517 0.27192
0.16522 0.2718
0.16528 0.27167
0.16533 0.27155
0.16539 0.27143
0.16544 0.27131
0.1655 0.27119
0.16556 0.27106
0.16561 0.27094
0.16567 0.27082
0.16572 0.2707
0.16578 0.27057
0.16583 0.27045
0.16589 0.27033
0.16594 0.27021
0.166 0.27009
0.16606 0.26996
0.16611 0.26984
0.16617 0.26972
0.16622 0.2696
0.16628 0.26947
0.16633 0.26935
0.16639 0.26923
0.16644 0.26911
0.1665 0.26899
0.16656 0.26886
0.16661 0.26874
0.16667 0.26862
0.16672 0.2685
0.16678 0.26838
0.16683 0.26826
0.16689 0.26813
0.16694 0.26801
0.167 0.26789
0.16706 0.26777
0.16711 0.26765
0.16717 0.26752
0.16722 0.2674
0.16728 0.26728
0.16733 0.26716
0.16739 0.26704
0.16744 0.26692
0.1675 0.26679
0.16756 0.26667
0.16761 0.26655
0.16767 0.26643
0.16772 0.26631
0.16778 0.26619
0.16783 0.26607
0.16789 0.26594
0.16794 0.26582
0.168 0.2657
0.16806 0.26558
0.16811 0.26546
0.16817 0.26534
0.16822 0.26522
0.16828 0.26509
0.16833 0.26497
0.16839 0.26485
0.16844 0.26473
0.1685 0.26461
0.16856 0.26449
0.16861 0.26437
0.16867 0.26425
0.16872 0.26412
0.16878 0.264
0.16883 0.26388
0.16889 0.26376
0.16894 0.26364
0.169 0.26352
0.16906 0.2634
0.16911 0.26328
0.16917 0.26316
0.16922 0.26303
0.16928 0.26291
0.16933 0.26279
0.16939 0.26267
0.16944 0.26255
0.1695 0.26243
0.16956 0.26231
0.16961 0.26219
0.16967 0.26207
0.16972 0.26195
0.16978 0.26183
0.16983 0.26171
0.16989 0.26158
0.16994 0.26146
0.17 0.26134
0.17006 0.26122
0.17011 0.2611
0.17017 0.26098
0.17022 0.26086
0.17028 0.26074
0.17033 0.26062
0.17039 0.2605
0.17044 0.26038
0.1705 0.26026
0.17056 0.26014
0.17061 0.26002
0.17067 0.2599
0.17072 0.25978
0.17078 0.25966
0.17083 0.25954
0.17089 0.25941
0.17094 0.25929
0.171 0.25917
0.17106 0.25905
0.17111 0.25893
0.17117 0.25881
0.17122 0.25869
0.17128 0.25857
0.17133 0.25845
0.17139 0.25833
0.17144 0.25821
0.1715 0.25809
0.17156 0.25797
0.17161 0.25785
0.17167 0.25773
0.17172 0.25761
0.17178 0.25749
0.17183 0.25737
0.17189 0.25725
0.17194 0.25713
0.172 0.25701
0.17206 0.25689
0.17211 0.25677
0.17217 0.25665
0.17222 0.25653
0.17228 0.25641
0.17233 0.25629
0.17239 0.25617
0.17244 0.25605
0.1725 0.25593
0.17256 0.25581
0.17261 0.25569
0.17267 0.25557
0.17272 0.25545
0.17278 0.25533
0.17283 0.25521
0.17289 0.25509
0.17294 0.25497
0.173 0.25485
0.17306 0.25473
0.17311 0.25461
0.17317 0.2545
0.17322 0.25438
0.17328 0.25426
0.17333 0.25414
0.17339 0.25402
0.17344 0.2539
0.1735 0.25378
0.17356 0.25366
0.17361 0.25354
0.17367 0.25342
0.17372 0.2533
0.17378 0.25318
0.17383 0.25306
0.17389 0.25294
0.17394 0.25282
0.174 0.2527
0.17406 0.25258
0.17411 0.25247
0.17417 0.25235
0.17422 0.25223
0.17428 0.25211
0.17433 0.25199
0.17439 0.25187
0.17444 0.25175
0.1745 0.25163
0.17456 0.25151
0.17461 0.25139
0.17467 0.25127
0.17472 0.25115
0.17478 0.25104
0.17483 0.25092
0.17489 0.2508
0.17494 0.25068
0.175 0.25056
0.17506 0.25044
0.17511 0.25032
0.17517 0.2502
0.17522 0.25008
0.17528 0.24996
0.17533 0.24985
0.17539 0.24973
0.17544 0.24961
0.1755 0.24949
0.17556 0.24937
0.17561 0.24925
0.17567 0.24913
0.17572 0.24901
0.17578 0.2489
0.17583 0.24878
0.17589 0.24866
0.17594 0.24854
0.176 0.24842
0.17606 0.2483
0.17611 0.24818
0.17617 0.24807
0.17622 0.24795
0.17628 0.24783
0.17633 0.24771
0.17639 0.24759
0.17644 0.24747
0.1765 0.24735
0.17656 0.24724
0.17661 0.24712
0.17667 0.247
0.17672 0.24688
0.17678 0.24676
0.17683 0.24664
0.17689 0.24653
0.17694 0.24641
0.177 0.24629
0.17706 0.24617
0.17711 0.24605
0.17717 0.24593
0.17722 0.24582
0.17728 0.2457
0.17733 0.24558
0.17739 0.24546
0.17744 0.24534
0.1775 0.24523
0.17756 0.24511
0.17761 0.24499
0.17767 0.24487
0.17772 0.24475
0.17778 0.24463
0.17783 0.24452
0.17789 0.2444
0.17794 0.24428
0.178 0.24416
0.17806 0.24404
0.17811 0.24393
0.17817 0.24381
0.17822 0.24369
0.17828 0.24357
0.17833 0.24346
0.17839 0.24334
0.17844 0.24322
0.1785 0.2431
0.17856 0.24298
0.17861 0.24287
0.17867 0.24275
0.17872 0.24263
0.17878 0.24251
0.17883 0.2424
0.17889 0.24228
0.17894 0.24216
0.179 0.24204
0.17906 0.24193
0.17911 0.24181
0.17917 0.24169
0.17922 0.24157
0.17928 0.24145
0.17933 0.24134
0.17939 0.24122
0.17944 0.2411
0.1795 0.24098
0.17956 0.24087
0.17961 0.24075
0.17967 0.24063
0.17972 0.24052
0.17978 0.2404
0.17983 0.24028
0.17989 0.24016
0.17994 0.24005
0.18 0.23993
0.18006 0.23981
0.18011 0.23969
0.18017 0.23958
0.18022 0.23946
0.18028 0.23934
0.18033 0.23923
0.18039 0.23911
0.18044 0.23899
0.1805 0.23887
0.18056 0.23876
0.18061 0.23864
0.18067 0.23852
0.18072 0.23841
0.18078 0.23829
0.18083 0.23817
0.18089 0.23805
0.18094 0.23794
0.181 0.23782
0.18106 0.2377
0.18111 0.23759
0.18117 0.23747
0.18122 0.23735
0.18128 0.23724
0.18133 0.23712
0.18139 0.237
0.18144 0.23688
0.1815 0.23677
0.18156 0.23665
0.18161 0.23653
0.18167 0.23642
0.18172 0.2363
0.18178 0.23618
0.18183 0.23607
0.18189 0.23595
0.18194 0.23583
0.182 0.23572
0.18206 0.2356
0.18211 0.23548
0.18217 0.23537
0.18222 0.23525
0.18228 0.23513
0.18233 0.23502
0.18239 0.2349
0.18244 0.23478
0.1825 0.23467
0.18256 0.23455
0.18261 0.23444
0.18267 0.23432
0.18272 0.2342
0.18278 0.23409
0.18283 0.23397
0.18289 0.23385
0.18294 0.23374
0.183 0.23362
0.18306 0.2335
0.18311 0.23339
0.18317 0.23327
0.18322 0.23316
0.18328 0.23304
0.18333 0.23292
0.18339 0.23281
0.18344 0.23269
0.1835 0.23257
0.18356 0.23246
0.18361 0.23234
0.18367 0.23223
0.18372 0.23211
0.18378 0.23199
0.18383 0.23188
0.18389 0.23176
0.18394 0.23165
0.184 0.23153
0.18406 0.23141
0.18411 0.2313
0.18417 0.23118
0.18422 0.23107
0.18428 0.23095
0.18433 0.23083
0.18439 0.23072
0.18444 0.2306
0.1845 0.23049
0.18456 0.23037
0.18461 0.23025
0.18467 0.23014
0.18472 0.23002
0.18478 0.22991
0.18483 0.22979
0.18489 0.22968
0.18494 0.22956
0.185 0.22944
0.18506 0.22933
0.18511 0.22921
0.18517 0.2291
0.18522 0.22898
0.18528 0.22887
0.18533 0.22875
0.18539 0.22863
0.18544 0.22852
0.1855 0.2284
0.18556 0.22829
0.18561 0.22817
0.18567 0.22806
0.18572 0.22794
0.18578 0.22783
0.18583 0.22771
0.18589 0.2276
0.18594 0.22748
0.186 0.22736
0.18606 0.22725
0.18611 0.22713
0.18617 0.22702
0.18622 0.2269
0.18628 0.22679
0.18633 0.22667
0.18639 0.22656
0.18644 0.22644
0.1865 0.22633
0.18656 0.22621
0.18661 0.2261
0.18667 0.22598
0.18672 0.22587
0.18678 0.22575
0.18683 0.22564
0.18689 0.22552
0.18694 0.22541
0.187 0.22529
0.18706 0.22518
0.18711 0.22506
0.18717 0.22495
0.18722 0.22483
0.18728 0.22472
0.18733 0.2246
0.18739 0.22449
0.18744 0.22437
0.1875 0.22426
0.18756 0.22414
0.18761 0.22403
0.18767 0.22391
0.18772 0.2238
0.18778 0.22368
0.18783 0.22357
0.18789 0.22345
0.18794 0.22334
0.188 0.22322
0.18806 0.22311
0.18811 0.22299
0.18817 0.22288
0.18822 0.22276
0.18828 0.22265
0.18833 0.22253
0.18839 0.22242
0.18844 0.2223
0.1885 0.22219
0.18856 0.22207
0.18861 0.22196
0.18867 0.22185
0.18872 0.22173
0.18878 0.22162
0.18883 0.2215
0.18889 0.22139
0.18894 0.22127
0.189 0.22116
0.18906 0.22104
0.18911 0.22093
0.18917 0.22082
0.18922 0.2207
0.18928 0.22059
0.18933 0.22047
0.18939 0.22036
0.18944 0.22024
0.1895 0.22013
0.18956 0.22001
0.18961 0.2199
0.18967 0.21979
0.18972 0.21967
0.18978 0.21956
0.18983 0.21944
0.18989 0.21933
0.18994 0.21921
0.19 0.2191
0.19006 0.21899
0.19011 0.21887
0.19017 0.21876
0.19022 0.21864
0.19028 0.21853
0.19033 0.21842
0.19039 0.2183
0.19044 0.21819
0.1905 0.21807
0.19056 0.21796
0.19061 0.21785
0.19067 0.21773
0.19072 0.21762
0.19078 0.2175
0.19083 0.21739
0.19089 0.21728
0.19094 0.21716
0.191 0.21705
0.19106 0.21693
0.19111 0.21682
0.19117 0.21671
0.19122 0.21659
0.19128 0.21648
0.19133 0.21637
0.19139 0.21625
0.19144 0.21614
0.1915 0.21602
0.19156 0.21591
0.19161 0.2158
0.19167 0.21568
0.19172 0.21557
0.19178 0.21546
0.19183 0.21534
0.19189 0.21523
0.19194 0.21512
0.192 0.215
0.19206 0.21489
0.19211 0.21477
0.19217 0.21466
0.19222 0.21455
0.19228 0.21443
0.19233 0.21432
0.19239 0.21421
0.19244 0.21409
0.1925 0.21398
0.19256 0.21387
0.19261 0.21375
0.19267 0.21364
0.19272 0.21353
0.19278 0.21341
0.19283 0.2133
0.19289 0.21319
0.19294 0.21307
0.193 0.21296
0.19306 0.21285
0.19311 0.21273
0.19317 0.21262
0.19322 0.21251
0.19328 0.21239
0.19333 0.21228
0.19339 0.21217
0.19344 0.21205
0.1935 0.21194
0.19356 0.21183
0.19361 0.21171
0.19367 0.2116
0.19372 0.21149
0.19378 0.21138
0.19383 0.21126
0.19389 0.21115
0.19394 0.21104
0.194 0.21092
0.19406 0.21081
0.19411 0.2107
0.19417 0.21058
0.19422 0.21047
0.19428 0.21036
0.19433 0.21025
0.19439 0.21013
0.19444 0.21002
0.1945 0.20991
0.19456 0.20979
0.19461 0.20968
0.19467 0.20957
0.19472 0.20946
0.19478 0.20934
0.19483 0.20923
0.19489 0.20912
0.19494 0.20901
0.195 0.20889
0.19506 0.20878
0.19511 0.20867
0.19517 0.20855
0.19522 0.20844
0.19528 0.20833
0.19533 0.20822
0.19539 0.2081
0.19544 0.20799
0.1955 0.20788
0.19556 0.20777
0.19561 0.20765
0.19567 0.20754
0.19572 0.20743
0.19578 0.20732
0.19583 0.2072
0.19589 0.20709
0.19594 0.20698
0.196 0.20687
0.19606 0.20675
0.19611 0.20664
0.19617 0.20653
0.19622 0.20642
0.19628 0.2063
0.19633 0.20619
0.19639 0.20608
0.19644 0.20597
0.1965 0.20586
0.19656 0.20574
0.19661 0.20563
0.19667 0.20552
0.19672 0.20541
0.19678 0.20529
0.19683 0.20518
0.19689 0.20507
0.19694 0.20496
0.197 0.20485
0.19706 0.20473
0.19711 0.20462
0.19717 0.20451
0.19722 0.2044
0.19728 0.20429
0.19733 0.20417
0.19739 0.20406
0.19744 0.20395
0.1975 0.20384
0.19756 0.20373
0.19761 0.20361
0.19767 0.2035
0.19772 0.20339
0.19778 0.20328
0.19783 0.20317
0.19789 0.20305
0.19794 0.20294
0.198 0.20283
0.19806 0.20272
0.19811 0.20261
0.19817 0.20249
0.19822 0.20238
0.19828 0.20227
0.19833 0.20216
0.19839 0.20205
0.19844 0.20194
0.1985 0.20182
0.19856 0.20171
0.19861 0.2016
0.19867 0.20149
0.19872 0.20138
0.19878 0.20127
0.19883 0.20115
0.19889 0.20104
0.19894 0.20093
0.199 0.20082
0.19906 0.20071
0.19911 0.2006
0.19917 0.20049
0.19922 0.20037
0.19928 0.20026
0.19933 0.20015
0.19939 0.20004
0.19944 0.19993
0.1995 0.19982
0.19956 0.1997
0.19961 0.19959
0.19967 0.19948
0.19972 0.19937
0.19978 0.19926
0.19983 0.19915
0.19989 0.19904
0.19994 0.19893
0.2 0.19881
0.20006 0.1987
0.20011 0.19859
0.20017 0.19848
0.20022 0.19837
0.20028 0.19826
0.20033 0.19815
0.20039 0.19804
0.20044 0.19792
0.2005 0.19781
0.20056 0.1977
0.20061 0.19759
0.20067 0.19748
0.20072 0.19737
0.20078 0.19726
0.20083 0.19715
0.20089 0.19704
0.20094 0.19692
0.201 0.19681
0.20106 0.1967
0.20111 0.19659
0.20117 0.19648
0.20122 0.19637
0.20128 0.19626
0.20133 0.19615
0.20139 0.19604
0.20144 0.19593
0.2015 0.19582
0.20156 0.1957
0.20161 0.19559
0.20167 0.19548
0.20172 0.19537
0.20178 0.19526
0.20183 0.19515
0.20189 0.19504
0.20194 0.19493
0.202 0.19482
0.20206 0.19471
0.20211 0.1946
0.20217 0.19449
0.20222 0.19438
0.20228 0.19426
0.20233 0.19415
0.20239 0.19404
0.20244 0.19393
0.2025 0.19382
0.20256 0.19371
0.20261 0.1936
0.20267 0.19349
0.20272 0.19338
0.20278 0.19327
0.20283 0.19316
0.20289 0.19305
0.20294 0.19294
0.203 0.19283
0.20306 0.19272
0.20311 0.19261
0.20317 0.1925
0.20322 0.19239
0.20328 0.19228
0.20333 0.19217
0.20339 0.19205
0.20344 0.19194
0.2035 0.19183
0.20356 0.19172
0.20361 0.19161
0.20367 0.1915
0.20372 0.19139
0.20378 0.19128
0.20383 0.19117
0.20389 0.19106
0.20394 0.19095
0.204 0.19084
0.20406 0.19073
0.20411 0.19062
0.20417 0.19051
0.20422 0.1904
0.20428 0.19029
0.20433 0.19018
0.20439 0.19007
0.20444 0.18996
0.2045 0.18985
0.20456 0.18974
0.20461 0.18963
0.20467 0.18952
0.20472 0.18941
0.20478 0.1893
0.20483 0.18919
0.20489 0.18908
0.20494 0.18897
0.205 0.18886
0.20506 0.18875
0.20511 0.18864
0.20517 0.18853
0.20522 0.18842
0.20528 0.18831
0.20533 0.1882
0.20539 0.18809
0.20544 0.18798
0.2055 0.18787
0.20556 0.18776
0.20561 0.18765
0.20567 0.18754
0.20572 0.18743
0.20578 0.18732
0.20583 0.18721
0.20589 0.1871
0.20594 0.18699
0.206 0.18689
0.20606 0.18678
0.20611 0.18667
0.20617 0.18656
0.20622 0.18645
0.20628 0.18634
0.20633 0.18623
0.20639 0.18612
0.20644 0.18601
0.2065 0.1859
0.20656 0.18579
0.20661 0.18568
0.20667 0.18557
0.20672 0.18546
0.20678 0.18535
0.20683 0.18524
0.20689 0.18513
0.20694 0.18502
0.207 0.18491
0.20706 0.1848
0.20711 0.1847
0.20717 0.18459
0.20722 0.18448
0.20728 0.18437
0.20733 0.18426
0.20739 0.18415
0.20744 0.18404
0.2075 0.18393
0.20756 0.18382
0.20761 0.18371
0.20767 0.1836
0.20772 0.18349
0.20778 0.18338
0.20783 0.18328
0.20789 0.18317
0.20794 0.18306
0.208 0.18295
0.20806 0.18284
0.20811 0.18273
0.20817 0.18262
0.20822 0.18251
0.20828 0.1824
0.20833 0.18229
0.20839 0.18218
0.20844 0.18208
0.2085 0.18197
0.20856 0.18186
0.20861 0.18175
0.20867 0.18164
0.20872 0.18153
0.20878 0.18142
0.20883 0.18131
0.20889 0.1812
0.20894 0.18109
0.209 0.18099
0.20906 0.18088
0.20911 0.18077
0.20917 0.18066
0.20922 0.18055
0.20928 0.18044
0.20933 0.18033
0.20939 0.18022
0.20944 0.18012
0.2095 0.18001
0.20956 0.1799
0.20961 0.17979
0.20967 0.17968
0.20972 0.17957
0.20978 0.17946
0.20983 0.17935
0.20989 0.17925
0.20994 0.17914
0.21 0.17903
0.21006 0.17892
0.21011 0.17881
0.21017 0.1787
0.21022 0.17859
0.21028 0.17849
0.21033 0.17838
0.21039 0.17827
0.21044 0.17816
0.2105 0.17805
0.21056 0.17794
0.21061 0.17784
0.21067 0.17773
0.21072 0.17762
0.21078 0.17751
0.21083 0.1774
0.21089 0.17729
0.21094 0.17718
0.211 0.17708
0.21106 0.17697
0.21111 0.17686
0.21117 0.17675
0.21122 0.17664
0.21128 0.17654
0.21133 0.17643
0.21139 0.17632
0.21144 0.17621
0.2115 0.1761
0.21156 0.17599
0.21161 0.17589
0.21167 0.17578
0.21172 0.17567
0.21178 0.17556
0.21183 0.17545
0.21189 0.17535
0.21194 0.17524
0.212 0.17513
0.21206 0.17502
0.21211 0.17491
0.21217 0.1748
0.21222 0.1747
0.21228 0.17459
0.21233 0.17448
0.21239 0.17437
0.21244 0.17426
0.2125 0.17416
0.21256 0.17405
0.21261 0.17394
0.21267 0.17383
0.21272 0.17372
0.21278 0.17362
0.21283 0.17351
0.21289 0.1734
0.21294 0.17329
0.213 0.17319
0.21306 0.17308
0.21311 0.17297
0.21317 0.17286
0.21322 0.17275
0.21328 0.17265
0.21333 0.17254
0.21339 0.17243
0.21344 0.17232
0.2135 0.17222
0.21356 0.17211
0.21361 0.172
0.21367 0.17189
0.21372 0.17179
0.21378 0.17168
0.21383 0.17157
0.21389 0.17146
0.21394 0.17135
0.214 0.17125
0.21406 0.17114
0.21411 0.17103
0.21417 0.17092
0.21422 0.17082
0.21428 0.17071
0.21433 0.1706
0.21439 0.17049
0.21444 0.17039
0.2145 0.17028
0.21456 0.17017
0.21461 0.17006
0.21467 0.16996
0.21472 0.16985
0.21478 0.16974
0.21483 0.16964
0.21489 0.16953
0.21494 0.16942
0.215 0.16931
0.21506 0.16921
0.21511 0.1691
0.21517 0.16899
0.21522 0.16888
0.21528 0.16878
0.21533 0.16867
0.21539 0.16856
0.21544 0.16845
0.2155 0.16835
0.21556 0.16824
0.21561 0.16813
0.21567 0.16803
0.21572 0.16792
0.21578 0.16781
0.21583 0.1677
0.21589 0.1676
0.21594 0.16749
0.216 0.16738
0.21606 0.16728
0.21611 0.16717
0.21617 0.16706
0.21622 0.16696
0.21628 0.16685
0.21633 0.16674
0.21639 0.16663
0.21644 0.16653
0.2165 0.16642
0.21656 0.16631
0.21661 0.16621
0.21667 0.1661
0.21672 0.16599
0.21678 0.16589
0.21683 0.16578
0.21689 0.16567
0.21694 0.16557
0.217 0.16546
0.21706 0.16535
0.21711 0.16524
0.21717 0.16514
0.21722 0.16503
0.21728 0.16492
0.21733 0.16482
0.21739 0.16471
0.21744 0.1646
0.2175 0.1645
0.21756 0.16439
0.21761 0.16428
0.21767 0.16418
0.21772 0.16407
0.21778 0.16396
0.21783 0.16386
0.21789 0.16375
0.21794 0.16364
0.218 0.16354
0.21806 0.16343
0.21811 0.16332
0.21817 0.16322
0.21822 0.16311
0.21828 0.163
0.21833 0.1629
0.21839 0.16279
0.21844 0.16269
0.2185 0.16258
0.21856 0.16247
0.21861 0.16237
0.21867 0.16226
0.21872 0.16215
0.21878 0.16205
0.21883 0.16194
0.21889 0.16183
0.21894 0.16173
0.219 0.16162
0.21906 0.16151
0.21911 0.16141
0.21917 0.1613
0.21922 0.1612
0.21928 0.16109
0.21933 0.16098
0.21939 0.16088
0.21944 0.16077
0.2195 0.16066
0.21956 0.16056
0.21961 0.16045
0.21967 0.16035
0.21972 0.16024
0.21978 0.16013
0.21983 0.16003
0.21989 0.15992
0.21994 0.15982
0.22 0.15971
0.22006 0.1596
0.22011 0.1595
0.22017 0.15939
0.22022 0.15929
0.22028 0.15918
0.22033 0.15907
0.22039 0.15897
0.22044 0.15886
0.2205 0.15876
0.22056 0.15865
0.22061 0.15854
0.22067 0.15844
0.22072 0.15833
0.22078 0.15823
0.22083 0.15812
0.22089 0.15801
0.22094 0.15791
0.221 0.1578
0.22106 0.1577
0.22111 0.15759
0.22117 0.15748
0.22122 0.15738
0.22128 0.15727
0.22133 0.15717
0.22139 0.15706
0.22144 0.15696
0.2215 0.15685
0.22156 0.15674
0.22161 0.15664
0.22167 0.15653
0.22172 0.15643
0.22178 0.15632
0.22183 0.15622
0.22189 0.15611
0.22194 0.156
0.222 0.1559
0.22206 0.15579
0.22211 0.15569
0.22217 0.15558
0.22222 0.15548
0.22228 0.15537
0.22233 0.15527
0.22239 0.15516
0.22244 0.15505
0.2225 0.15495
0.22256 0.15484
0.22261 0.15474
0.22267 0.15463
0.22272 0.15453
0.22278 0.15442
0.22283 0.15432
0.22289 0.15421
0.22294 0.1541
0.223 0.154
0.22306 0.15389
0.22311 0.15379
0.22317 0.15368
0.22322 0.15358
0.22328 0.15347
0.22333 0.15337
0.22339 0.15326
0.22344 0.15316
0.2235 0.15305
0.22356 0.15295
0.22361 0.15284
0.22367 0.15274
0.22372 0.15263
0.22378 0.15253
0.22383 0.15242
0.22389 0.15232
0.22394 0.15221
0.224 0.1521
0.22406 0.152
0.22411 0.15189
0.22417 0.15179
0.22422 0.15168
0.22428 0.15158
0.22433 0.15147
0.22439 0.15137
0.22444 0.15126
0.2245 0.15116
0.22456 0.15105
0.22461 0.15095
0.22467 0.15084
0.22472 0.15074
0.22478 0.15063
0.22483 0.15053
0.22489 0.15042
0.22494 0.15032
0.225 0.15021
0.22506 0.15011
0.22511 0.15
0.22517 0.1499
0.22522 0.14979
0.22528 0.14969
0.22533 0.14958
0.22539 0.14948
0.22544 0.14938
0.2255 0.14927
0.22556 0.14917
0.22561 0.14906
0.22567 0.14896
0.22572 0.14885
0.22578 0.14875
0.22583 0.14864
0.22589 0.14854
0.22594 0.14843
0.226 0.14833
0.22606 0.14822
0.22611 0.14812
0.22617 0.14801
0.22622 0.14791
0.22628 0.1478
0.22633 0.1477
0.22639 0.1476
0.22644 0.14749
0.2265 0.14739
0.22656 0.14728
0.22661 0.14718
0.22667 0.14707
0.22672 0.14697
0.22678 0.14686
0.22683 0.14676
0.22689 0.14665
0.22694 0.14655
0.227 0.14645
0.22706 0.14634
0.22711 0.14624
0.22717 0.14613
0.22722 0.14603
0.22728 0.14592
0.22733 0.14582
0.22739 0.14571
0.22744 0.14561
0.2275 0.14551
0.22756 0.1454
0.22761 0.1453
0.22767 0.14519
0.22772 0.14509
0.22778 0.14498
0.22783 0.14488
0.22789 0.14478
0.22794 0.14467
0.228 0.14457
0.22806 0.14446
0.22811 0.14436
0.22817 0.14426
0.22822 0.14415
0.22828 0.14405
0.22833 0.14394
0.22839 0.14384
0.22844 0.14373
0.2285 0.14363
0.22856 0.14353
0.22861 0.14342
0.22867 0.14332
0.22872 0.14321
0.22878 0.14311
0.22883 0.14301
0.22889 0.1429
0.22894 0.1428
0.229 0.14269
0.22906 0.14259
0.22911 0.14249
0.22917 0.14238
0.22922 0.14228
0.22928 0.14217
0.22933 0.14207
0.22939 0.14197
0.22944 0.14186
0.2295 0.14176
0.22956 0.14165
0.22961 0.14155
0.22967 0.14145
0.22972 0.14134
0.22978 0.14124
0.22983 0.14114
0.22989 0.14103
0.22994 0.14093
0.23 0.14082
0.23006 0.14072
0.23011 0.14062
0.23017 0.14051
0.23022 0.14041
0.23028 0.14031
0.23033 0.1402
0.23039 0.1401
0.23044 0.13999
0.2305 0.13989
0.23056 0.13979
0.23061 0.13968
0.23067 0.13958
0.23072 0.13948
0.23078 0.13937
0.23083 0.13927
0.23089 0.13917
0.23094 0.13906
0.231 0.13896
0.23106 0.13885
0.23111 0.13875
0.23117 0.13865
0.23122 0.13854
0.23128 0.13844
0.23133 0.13834
0.23139 0.13823
0.23144 0.13813
0.2315 0.13803
0.23156 0.13792
0.23161 0.13782
0.23167 0.13772
0.23172 0.13761
0.23178 0.13751
0.23183 0.13741
0.23189 0.1373
0.23194 0.1372
0.232 0.1371
0.23206 0.13699
0.23211 0.13689
0.23217 0.13679
0.23222 0.13668
0.23228 0.13658
0.23233 0.13648
0.23239 0.13637
0.23244 0.13627
0.2325 0.13617
0.23256 0.13606
0.23261 0.13596
0.23267 0.13586
0.23272 0.13575
0.23278 0.13565
0.23283 0.13555
0.23289 0.13545
0.23294 0.13534
0.233 0.13524
0.23306 0.13514
0.23311 0.13503
0.23317 0.13493
0.23322 0.13483
0.23328 0.13472
0.23333 0.13462
0.23339 0.13452
0.23344 0.13441
0.2335 0.13431
0.23356 0.13421
0.23361 0.13411
0.23367 0.134
0.23372 0.1339
0.23378 0.1338
0.23383 0.13369
0.23389 0.13359
0.23394 0.13349
0.234 0.13339
0.23406 0.13328
0.23411 0.13318
0.23417 0.13308
0.23422 0.13297
0.23428 0.13287
0.23433 0.13277
0.23439 0.13267
0.23444 0.13256
0.2345 0.13246
0.23456 0.13236
0.23461 0.13225
0.23467 0.13215
0.23472 0.13205
0.23478 0.13195
0.23483 0.13184
0.23489 0.13174
0.23494 0.13164
0.235 0.13154
0.23506 0.13143
0.23511 0.13133
0.23517 0.13123
0.23522 0.13112
0.23528 0.13102
0.23533 0.13092
0.23539 0.13082
0.23544 0.13071
0.2355 0.13061
0.23556 0.13051
0.23561 0.13041
0.23567 0.1303
0.23572 0.1302
0.23578 0.1301
0.23583 0.13
0.23589 0.12989
0.23594 0.12979
0.236 0.12969
0.23606 0.12959
0.23611 0.12948
0.23617 0.12938
0.23622 0.12928
0.23628 0.12918
0.23633 0.12908
0.23639 0.12897
0.23644 0.12887
0.2365 0.12877
0.23656 0.12867
0.23661 0.12856
0.23667 0.12846
0.23672 0.12836
0.23678 0.12826
0.23683 0.12815
0.23689 0.12805
0.23694 0.12795
0.237 0.12785
0.23706 0.12775
0.23711 0.12764
0.23717 0.12754
0.23722 0.12744
0.23728 0.12734
0.23733 0.12723
0.23739 0.12713
0.23744 0.12703
0.2375 0.12693
0.23756 0.12683
0.23761 0.12672
0.23767 0.12662
0.23772 0.12652
0.23778 0.12642
0.23783 0.12632
0.23789 0.12621
0.23794 0.12611
0.238 0.12601
0.23806 0.12591
0.23811 0.12581
0.23817 0.1257
0.23822 0.1256
0.23828 0.1255
0.23833 0.1254
0.23839 0.1253
0.23844 0.12519
0.2385 0.12509
0.23856 0.12499
0.23861 0.12489
0.23867 0.12479
0.23872 0.12468
0.23878 0.12458
0.23883 0.12448
0.23889 0.12438
0.23894 0.12428
0.239 0.12418
0.23906 0.12407
0.23911 0.12397
0.23917 0.12387
0.23922 0.12377
0.23928 0.12367
0.23933 0.12356
0.23939 0.12346
0.23944 0.12336
0.2395 0.12326
0.23956 0.12316
0.23961 0.12306
0.23967 0.12295
0.23972 0.12285
0.23978 0.12275
0.23983 0.12265
0.23989 0.12255
0.23994 0.12245
0.24 0.12235
0.24006 0.12224
0.24011 0.12214
0.24017 0.12204
0.24022 0.12194
0.24028 0.12184
0.24033 0.12174
0.24039 0.12163
0.24044 0.12153
0.2405 0.12143
0.24056 0.12133
0.24061 0.12123
0.24067 0.12113
0.24072 0.12103
0.24078 0.12092
0.24083 0.12082
0.24089 0.12072
0.24094 0.12062
0.241 0.12052
0.24106 0.12042
0.24111 0.12032
0.24117 0.12021
0.24122 0.12011
0.24128 0.12001
0.24133 0.11991
0.24139 0.11981
0.24144 0.11971
0.2415 0.11961
0.24156 0.11951
0.24161 0.1194
0.24167 0.1193
0.24172 0.1192
0.24178 0.1191
0.24183 0.119
0.24189 0.1189
0.24194 0.1188
0.242 0.1187
0.24206 0.11859
0.24211 0.11849
0.24217 0.11839
0.24222 0.11829
0.24228 0.11819
0.24233 0.11809
0.24239 0.11799
0.24244 0.11789
0.2425 0.11779
0.24256 0.11768
0.24261 0.11758
0.24267 0.11748
0.24272 0.11738
0.24278 0.11728
0.24283 0.11718
0.24289 0.11708
0.24294 0.11698
0.243 0.11688
0.24306 0.11678
0.24311 0.11667
0.24317 0.11657
0.24322 0.11647
0.24328 0.11637
0.24333 0.11627
0.24339 0.11617
0.24344 0.11607
0.2435 0.11597
0.24356 0.11587
0.24361 0.11577
0.24367 0.11567
0.24372 0.11557
0.24378 0.11546
0.24383 0.11536
0.24389 0.11526
0.24394 0.11516
0.244 0.11506
0.24406 0.11496
0.24411 0.11486
0.24417 0.11476
0.24422 0.11466
0.24428 0.11456
0.24433 0.11446
0.24439 0.11436
0.24444 0.11426
0.2445 0.11416
0.24456 0.11405
0.24461 0.11395
0.24467 0.11385
0.24472 0.11375
0.24478 0.11365
0.24483 0.11355
0.24489 0.11345
0.24494 0.11335
0.245 0.11325
0.24506 0.11315
0.24511 0.11305
0.24517 0.11295
0.24522 0.11285
0.24528 0.11275
0.24533 0.11265
0.24539 0.11255
0.24544 0.11245
0.2455 0.11235
0.24556 0.11225
0.24561 0.11214
0.24567 0.11204
0.24572 0.11194
0.24578 0.11184
0.24583 0.11174
0.24589 0.11164
0.24594 0.11154
0.246 0.11144
0.24606 0.11134
0.24611 0.11124
0.24617 0.11114
0.24622 0.11104
0.24628 0.11094
0.24633 0.11084
0.24639 0.11074
0.24644 0.11064
0.2465 0.11054
0.24656 0.11044
0.24661 0.11034
0.24667 0.11024
0.24672 0.11014
0.24678 0.11004
0.24683 0.10994
0.24689 0.10984
0.24694 0.10974
0.247 0.10964
0.24706 0.10954
0.24711 0.10944
0.24717 0.10934
0.24722 0.10924
0.24728 0.10914
0.24733 0.10904
0.24739 0.10894
0.24744 0.10884
0.2475 0.10874
0.24756 0.10864
0.24761 0.10854
0.24767 0.10844
0.24772 0.10834
0.24778 0.10824
0.24783 0.10814
0.24789 0.10804
0.24794 0.10794
0.248 0.10784
0.24806 0.10774
0.24811 0.10764
0.24817 0.10754
0.24822 0.10744
0.24828 0.10734
0.24833 0.10724
0.24839 0.10714
0.24844 0.10704
0.2485 0.10694
0.24856 0.10684
0.24861 0.10674
0.24867 0.10664
0.24872 0.10654
0.24878 0.10644
0.24883 0.10634
0.24889 0.10624
0.24894 0.10614
0.249 0.10604
0.24906 0.10594
0.24911 0.10584
0.24917 0.10574
0.24922 0.10564
0.24928 0.10554
0.24933 0.10544
0.24939 0.10534
0.24944 0.10524
0.2495 0.10514
0.24956 0.10504
0.24961 0.10494
0.24967 0.10484
0.24972 0.10474
0.24978 0.10465
0.24983 0.10455
0.24989 0.10445
0.24994 0.10435
0.25 0.10425
0.25006 0.10415
0.25011 0.10405
0.25017 0.10395
0.25022 0.10385
0.25028 0.10375
0.25033 0.10365
0.25039 0.10355
0.25044 0.10345
0.2505 0.10335
0.25056 0.10325
0.25061 0.10315
0.25067 0.10305
0.25072 0.10295
0.25078 0.10285
0.25083 0.10276
0.25089 0.10266
0.25094 0.10256
0.251 0.10246
0.25106 0.10236
0.25111 0.10226
0.25117 0.10216
0.25122 0.10206
0.25128 0.10196
0.25133 0.10186
0.25139 0.10176
0.25144 0.10166
0.2515 0.10156
0.25156 0.10146
0.25161 0.10137
0.25167 0.10127
0.25172 0.10117
0.25178 0.10107
0.25183 0.10097
0.25189 0.10087
0.25194 0.10077
0.252 0.10067
0.25206 0.10057
0.25211 0.10047
0.25217 0.10037
0.25222 0.10027
0.25228 0.10018
0.25233 0.10008
0.25239 0.099978
0.25244 0.099879
0.2525 0.09978
0.25256 0.099681
0.25261 0.099581
0.25267 0.099482
0.25272 0.099383
0.25278 0.099284
0.25283 0.099186
0.25289 0.099087
0.25294 0.098988
0.253 0.098889
0.25306 0.09879
0.25311 0.098691
0.25317 0.098592
0.25322 0.098493
0.25328 0.098394
0.25333 0.098295
0.25339 0.098196
0.25344 0.098098
0.2535 0.097999
0.25356 0.0979
0.25361 0.097801
0.25367 0.097702
0.25372 0.097603
0.25378 0.097505
0.25383 0.097406
0.25389 0.097307
0.25394 0.097208
0.254 0.09711
0.25406 0.097011
0.25411 0.096912
0.25417 0.096813
0.25422 0.096715
0.25428 0.096616
0.25433 0.096517
0.25439 0.096419
0.25444 0.09632
0.2545 0.096221
0.25456 0.096123
0.25461 0.096024
0.25467 0.095925
0.25472 0.095827
0.25478 0.095728
0.25483 0.09563
0.25489 0.095531
0.25494 0.095433
0.255 0.095334
0.25506 0.095235
0.25511 0.095137
0.25517 0.095038
0.25522 0.09494
0.25528 0.094841
0.25533 0.094743
0.25539 0.094644
0.25544 0.094546
0.2555 0.094447
0.25556 0.094349
0.25561 0.094251
0.25567 0.094152
0.25572 0.094054
0.25578 0.093955
0.25583 0.093857
0.25589 0.093759
0.25594 0.09366
0.256 0.093562
0.25606 0.093464
0.25611 0.093365
0.25617 0.093267
0.25622 0.093169
0.25628 0.09307
0.25633 0.092972
0.25639 0.092874
0.25644 0.092775
0.2565 0.092677
0.25656 0.092579
0.25661 0.092481
0.25667 0.092382
0.25672 0.092284
0.25678 0.092186
0.25683 0.092088
0.25689 0.09199
0.25694 0.091891
0.257 0.091793
0.25706 0.091695
0.25711 0.091597
0.25717 0.091499
0.25722 0.091401
0.25728 0.091303
0.25733 0.091204
0.25739 0.091106
0.25744 0.091008
0.2575 0.09091
0.25756 0.090812
0.25761 0.090714
0.25767 0.090616
0.25772 0.090518
0.25778 0.09042
0.25783 0.090322
0.25789 0.090224
0.25794 0.090126
0.258 0.090028
0.25806 0.08993
0.25811 0.089832
0.25817 0.089734
0.25822 0.089636
0.25828 0.089538
0.25833 0.08944
0.25839 0.089342
0.25844 0.089245
0.2585 0.089147
0.25856 0.089049
0.25861 0.088951
0.25867 0.088853
0.25872 0.088755
0.25878 0.088657
0.25883 0.08856
0.25889 0.088462
0.25894 0.088364
0.259 0.088266
0.25906 0.088168
0.25911 0.088071
0.25917 0.087973
0.25922 0.087875
0.25928 0.087777
0.25933 0.08768
0.25939 0.087582
0.25944 0.087484
0.2595 0.087387
0.25956 0.087289
0.25961 0.087191
0.25967 0.087094
0.25972 0.086996
0.25978 0.086898
0.25983 0.086801
0.25989 0.086703
0.25994 0.086605
0.26 0.086508
0.26006 0.08641
0.26011 0.086313
0.26017 0.086215
0.26022 0.086117
0.26028 0.08602
0.26033 0.085922
0.26039 0.085825
0.26044 0.085727
0.2605 0.08563
0.26056 0.085532
0.26061 0.085435
0.26067 0.085337
0.26072 0.08524
0.26078 0.085142
0.26083 0.085045
0.26089 0.084948
0.26094 0.08485
0.261 0.084753
0.26106 0.084655
0.26111 0.084558
0.26117 0.084461
0.26122 0.084363
0.26128 0.084266
0.26133 0.084168
0.26139 0.084071
0.26144 0.083974
0.2615 0.083876
0.26156 0.083779
0.26161 0.083682
0.26167 0.083585
0.26172 0.083487
0.26178 0.08339
0.26183 0.083293
0.26189 0.083196
0.26194 0.083098
0.262 0.083001
0.26206 0.082904
0.26211 0.082807
0.26217 0.082709
0.26222 0.082612
0.26228 0.082515
0.26233 0.082418
0.26239 0.082321
0.26244 0.082224
0.2625 0.082126
0.26256 0.082029
0.26261 0.081932
0.26267 0.081835
0.26272 0.081738
0.26278 0.081641
0.26283 0.081544
0.26289 0.081447
0.26294 0.08135
0.263 0.081253
0.26306 0.081156
0.26311 0.081059
0.26317 0.080962
0.26322 0.080865
0.26328 0.080768
0.26333 0.080671
0.26339 0.080574
0.26344 0.080477
0.2635 0.08038
0.26356 0.080283
0.26361 0.080186
0.26367 0.080089
0.26372 0.079992
0.26378 0.079895
0.26383 0.079798
0.26389 0.079701
0.26394 0.079605
0.264 0.079508
0.26406 0.079411
0.26411 0.079314
0.26417 0.079217
0.26422 0.07912
0.26428 0.079024
0.26433 0.078927
0.26439 0.07883
0.26444 0.078733
0.2645 0.078636
0.26456 0.07854
0.26461 0.078443
0.26467 0.078346
0.26472 0.078249
0.26478 0.078153
0.26483 0.078056
0.26489 0.077959
0.26494 0.077863
0.265 0.077766
0.26506 0.077669
0.26511 0.077573
0.26517 0.077476
0.26522 0.077379
0.26528 0.077283
0.26533 0.077186
0.26539 0.07709
0.26544 0.076993
0.2655 0.076896
0.26556 0.0768
0.26561 0.076703
0.26567 0.076607
0.26572 0.07651
0.26578 0.076414
0.26583 0.076317
0.26589 0.076221
0.26594 0.076124
0.266 0.076028
0.26606 0.075931
0.26611 0.075835
0.26617 0.075738
0.26622 0.075642
0.26628 0.075545
0.26633 0.075449
0.26639 0.075352
0.26644 0.075256
0.2665 0.07516
0.26656 0.075063
0.26661 0.074967
0.26667 0.07487
0.26672 0.074774
0.26678 0.074678
0.26683 0.074581
0.26689 0.074485
0.26694 0.074389
0.267 0.074292
0.26706 0.074196
0.26711 0.0741
0.26717 0.074004
0.26722 0.073907
0.26728 0.073811
0.26733 0.073715
0.26739 0.073619
0.26744 0.073522
0.2675 0.073426
0.26756 0.07333
0.26761 0.073234
0.26767 0.073137
0.26772 0.073041
0.26778 0.072945
0.26783 0.072849
0.26789 0.072753
0.26794 0.072657
0.268 0.07256
0.26806 0.072464
0.26811 0.072368
0.26817 0.072272
0.26822 0.072176
0.26828 0.07208
0.26833 0.071984
0.26839 0.071888
0.26844 0.071792
0.2685 0.071696
0.26856 0.0716
0.26861 0.071504
0.26867 0.071408
0.26872 0.071312
0.26878 0.071216
0.26883 0.07112
0.26889 0.071024
0.26894 0.070928
0.269 0.070832
0.26906 0.070736
0.26911 0.07064
0.26917 0.070544
0.26922 0.070448
0.26928 0.070352
0.26933 0.070256
0.26939 0.07016
0.26944 0.070065
0.2695 0.069969
0.26956 0.069873
0.26961 0.069777
0.26967 0.069681
0.26972 0.069585
0.26978 0.069489
0.26983 0.069394
0.26989 0.069298
0.26994 0.069202
0.27 0.069106
0.27006 0.069011
0.27011 0.068915
0.27017 0.068819
0.27022 0.068723
0.27028 0.068628
0.27033 0.068532
0.27039 0.068436
0.27044 0.06834
0.2705 0.068245
0.27056 0.068149
0.27061 0.068053
0.27067 0.067958
0.27072 0.067862
0.27078 0.067767
0.27083 0.067671
0.27089 0.067575
0.27094 0.06748
0.271 0.067384
0.27106 0.067288
0.27111 0.067193
0.27117 0.067097
0.27122 0.067002
0.27128 0.066906
0.27133 0.066811
0.27139 0.066715
0.27144 0.06662
0.2715 0.066524
0.27156 0.066429
0.27161 0.066333
0.27167 0.066238
0.27172 0.066142
0.27178 0.066047
0.27183 0.065951
0.27189 0.065856
0.27194 0.06576
0.272 0.065665
0.27206 0.06557
0.27211 0.065474
0.27217 0.065379
0.27222 0.065283
0.27228 0.065188
0.27233 0.065093
0.27239 0.064997
0.27244 0.064902
0.2725 0.064807
0.27256 0.064711
0.27261 0.064616
0.27267 0.064521
0.27272 0.064425
0.27278 0.06433
0.27283 0.064235
0.27289 0.064139
0.27294 0.064044
0.273 0.063949
0.27306 0.063854
0.27311 0.063759
0.27317 0.063663
0.27322 0.063568
0.27328 0.063473
0.27333 0.063378
0.27339 0.063283
0.27344 0.063187
0.2735 0.063092
0.27356 0.062997
0.27361 0.062902
0.27367 0.062807
0.27372 0.062712
0.27378 0.062617
0.27383 0.062521
0.27389 0.062426
0.27394 0.062331
0.274 0.062236
0.27406 0.062141
0.27411 0.062046
0.27417 0.061951
0.27422 0.061856
0.27428 0.061761
0.27433 0.061666
0.27439 0.061571
0.27444 0.061476
0.2745 0.061381
0.27456 0.061286
0.27461 0.061191
0.27467 0.061096
0.27472 0.061001
0.27478 0.060906
0.27483 0.060811
0.27489 0.060716
0.27494 0.060621
0.275 0.060526
0.27506 0.060432
0.27511 0.060337
0.27517 0.060242
0.27522 0.060147
0.27528 0.060052
0.27533 0.059957
0.27539 0.059862
0.27544 0.059768
0.2755 0.059673
0.27556 0.059578
0.27561 0.059483
0.27567 0.059388
0.27572 0.059294
0.27578 0.059199
0.27583 0.059104
0.27589 0.059009
0.27594 0.058915
0.276 0.05882
0.27606 0.058725
0.27611 0.05863
0.27617 0.058536
0.27622 0.058441
0.27628 0.058346
0.27633 0.058252
0.27639 0.058157
0.27644 0.058062
0.2765 0.057968
0.27656 0.057873
0.27661 0.057779
0.27667 0.057684
0.27672 0.057589
0.27678 0.057495
0.27683 0.0574
0.27689 0.057306
0.27694 0.057211
0.277 0.057116
0.27706 0.057022
0.27711 0.056927
0.27717 0.056833
0.27722 0.056738
0.27728 0.056644
0.27733 0.056549
0.27739 0.056455
0.27744 0.05636
0.2775 0.056266
0.27756 0.056171
0.27761 0.056077
0.27767 0.055982
0.27772 0.055888
0.27778 0.055794
0.27783 0.055699
0.27789 0.055605
0.27794 0.05551
0.278 0.055416
0.27806 0.055322
0.27811 0.055227
0.27817 0.055133
0.27822 0.055039
0.27828 0.054944
0.27833 0.05485
0.27839 0.054756
0.27844 0.054661
0.2785 0.054567
0.27856 0.054473
0.27861 0.054378
0.27867 0.054284
0.27872 0.05419
0.27878 0.054096
0.27883 0.054001
0.27889 0.053907
0.27894 0.053813
0.279 0.053719
0.27906 0.053624
0.27911 0.05353
0.27917 0.053436
0.27922 0.053342
0.27928 0.053248
0.27933 0.053154
0.27939 0.053059
0.27944 0.052965
0.2795 0.052871
0.27956 0.052777
0.27961 0.052683
0.27967 0.052589
0.27972 0.052495
0.27978 0.052401
0.27983 0.052306
0.27989 0.052212
0.27994 0.052118
0.28 0.052024
0.28006 0.05193
0.28011 0.051836
0.28017 0.051742
0.28022 0.051648
0.28028 0.051554
0.28033 0.05146
0.28039 0.051366
0.28044 0.051272
0.2805 0.051178
0.28056 0.051084
0.28061 0.05099
0.28067 0.050896
0.28072 0.050802
0.28078 0.050709
0.28083 0.050615
0.28089 0.050521
0.28094 0.050427
0.281 0.050333
0.28106 0.050239
0.28111 0.050145
0.28117 0.050051
0.28122 0.049958
0.28128 0.049864
0.28133 0.04977
0.28139 0.049676
0.28144 0.049582
0.2815 0.049488
0.28156 0.049395
0.28161 0.049301
0.28167 0.049207
0.28172 0.049113
0.28178 0.04902
0.28183 0.048926
0.28189 0.048832
0.28194 0.048738
0.282 0.048645
0.28206 0.048551
0.28211 0.048457
0.28217 0.048364
0.28222 0.04827
0.28228 0.048176
0.28233 0.048083
0.28239 0.047989
0.28244 0.047895
0.2825 0.047802
0.28256 0.047708
0.28261 0.047614
0.28267 0.047521
0.28272 0.047427
0.28278 0.047334
0.28283 0.04724
0.28289 0.047146
0.28294 0.047053
0.283 0.046959
0.28306 0.046866
0.28311 0.046772
0.28317 0.046679
0.28322 0.046585
0.28328 0.046492
0.28333 0.046398
0.28339 0.046305
0.28344 0.046211
0.2835 0.046118
0.28356 0.046024
0.28361 0.045931
0.28367 0.045837
0.28372 0.045744
0.28378 0.045651
0.28383 0.045557
0.28389 0.045464
0.28394 0.04537
0.284 0.045277
0.28406 0.045184
0.28411 0.04509
0.28417 0.044997
0.28422 0.044904
0.28428 0.04481
0.28433 0.044717
0.28439 0.044624
0.28444 0.04453
0.2845 0.044437
0.28456 0.044344
0.28461 0.04425
0.28467 0.044157
0.28472 0.044064
0.28478 0.043971
0.28483 0.043877
0.28489 0.043784
0.28494 0.043691
0.285 0.043598
0.28506 0.043504
0.28511 0.043411
0.28517 0.043318
0.28522 0.043225
0.28528 0.043132
0.28533 0.043039
0.28539 0.042945
0.28544 0.042852
0.2855 0.042759
0.28556 0.042666
0.28561 0.042573
0.28567 0.04248
0.28572 0.042387
0.28578 0.042294
0.28583 0.0422
0.28589 0.042107
0.28594 0.042014
0.286 0.041921
0.28606 0.041828
0.28611 0.041735
0.28617 0.041642
0.28622 0.041549
0.28628 0.041456
0.28633 0.041363
0.28639 0.04127
0.28644 0.041177
0.2865 0.041084
0.28656 0.040991
0.28661 0.040898
0.28667 0.040805
0.28672 0.040712
0.28678 0.040619
0.28683 0.040526
0.28689 0.040434
0.28694 0.040341
0.287 0.040248
0.28706 0.040155
0.28711 0.040062
0.28717 0.039969
0.28722 0.039876
0.28728 0.039783
0.28733 0.039691
0.28739 0.039598
0.28744 0.039505
0.2875 0.039412
0.28756 0.039319
0.28761 0.039226
0.28767 0.039134
0.28772 0.039041
0.28778 0.038948
0.28783 0.038855
0.28789 0.038763
0.28794 0.03867
0.288 0.038577
0.28806 0.038484
0.28811 0.038392
0.28817 0.038299
0.28822 0.038206
0.28828 0.038114
0.28833 0.038021
0.28839 0.037928
0.28844 0.037836
0.2885 0.037743
0.28856 0.03765
0.28861 0.037558
0.28867 0.037465
0.28872 0.037372
0.28878 0.03728
0.28883 0.037187
0.28889 0.037095
0.28894 0.037002
0.289 0.036909
0.28906 0.036817
0.28911 0.036724
0.28917 0.036632
0.28922 0.036539
0.28928 0.036447
0.28933 0.036354
0.28939 0.036262
0.28944 0.036169
0.2895 0.036077
0.28956 0.035984
0.28961 0.035892
0.28967 0.035799
0.28972 0.035707
0.28978 0.035614
0.28983 0.035522
0.28989 0.035429
0.28994 0.035337
0.29 0.035245
0.29006 0.035152
0.29011 0.03506
0.29017 0.034967
0.29022 0.034875
0.29028 0.034783
0.29033 0.03469
0.29039 0.034598
0.29044 0.034506
0.2905 0.034413
0.29056 0.034321
0.29061 0.034229
0.29067 0.034136
0.29072 0.034044
0.29078 0.033952
0.29083 0.03386
0.29089 0.033767
0.29094 0.033675
0.291 0.033583
0.29106 0.03349
0.29111 0.033398
0.29117 0.033306
0.29122 0.033214
0.29128 0.033122
0.29133 0.033029
0.29139 0.032937
0.29144 0.032845
0.2915 0.032753
0.29156 0.032661
0.29161 0.032568
0.29167 0.032476
0.29172 0.032384
0.29178 0.032292
0.29183 0.0322
0.29189 0.032108
0.29194 0.032016
0.292 0.031924
0.29206 0.031832
0.29211 0.031739
0.29217 0.031647
0.29222 0.031555
0.29228 0.031463
0.29233 0.031371
0.29239 0.031279
0.29244 0.031187
0.2925 0.031095
0.29256 0.031003
0.29261 0.030911
0.29267 0.030819
0.29272 0.030727
0.29278 0.030635
0.29283 0.030543
0.29289 0.030451
0.29294 0.030359
0.293 0.030267
0.29306 0.030175
0.29311 0.030084
0.29317 0.029992
0.29322 0.0299
0.29328 0.029808
0.29333 0.029716
0.29339 0.029624
0.29344 0.029532
0.2935 0.02944
0.29356 0.029348
0.29361 0.029257
0.29367 0.029165
0.29372 0.029073
0.29378 0.028981
0.29383 0.028889
0.29389 0.028798
0.29394 0.028706
0.294 0.028614
0.29406 0.028522
0.29411 0.02843
0.29417 0.028339
0.29422 0.028247
0.29428 0.028155
0.29433 0.028063
0.29439 0.027972
0.29444 0.02788
0.2945 0.027788
0.29456 0.027697
0.29461 0.027605
0.29467 0.027513
0.29472 0.027422
0.29478 0.02733
0.29483 0.027238
0.29489 0.027147
0.29494 0.027055
0.295 0.026963
0.29506 0.026872
0.29511 0.02678
0.29517 0.026689
0.29522 0.026597
0.29528 0.026505
0.29533 0.026414
0.29539 0.026322
0.29544 0.026231
0.2955 0.026139
0.29556 0.026048
0.29561 0.025956
0.29567 0.025864
0.29572 0.025773
0.29578 0.025681
0.29583 0.02559
0.29589 0.025498
0.29594 0.025407
0.296 0.025316
0.29606 0.025224
0.29611 0.025133
0.29617 0.025041
0.29622 0.02495
0.29628 0.024858
0.29633 0.024767
0.29639 0.024675
0.29644 0.024584
0.2965 0.024493
0.29656 0.024401
0.29661 0.02431
0.29667 0.024219
0.29672 0.024127
0.29678 0.024036
0.29683 0.023944
0.29689 0.023853
0.29694 0.023762
0.297 0.02367
0.29706 0.023579
0.29711 0.023488
0.29717 0.023397
0.29722 0.023305
0.29728 0.023214
0.29733 0.023123
0.29739 0.023031
0.29744 0.02294
0.2975 0.022849
0.29756 0.022758
0.29761 0.022667
0.29767 0.022575
0.29772 0.022484
0.29778 0.022393
0.29783 0.022302
0.29789 0.022211
0.29794 0.022119
0.298 0.022028
0.29806 0.021937
0.29811 0.021846
0.29817 0.021755
0.29822 0.021664
0.29828 0.021573
0.29833 0.021481
0.29839 0.02139
0.29844 0.021299
0.2985 0.021208
0.29856 0.021117
0.29861 0.021026
0.29867 0.020935
0.29872 0.020844
0.29878 0.020753
0.29883 0.020662
0.29889 0.020571
0.29894 0.02048
0.299 0.020389
0.29906 0.020298
0.29911 0.020207
0.29917 0.020116
0.29922 0.020025
0.29928 0.019934
0.29933 0.019843
0.29939 0.019752
0.29944 0.019661
0.2995 0.01957
0.29956 0.019479
0.29961 0.019388
0.29967 0.019297
0.29972 0.019206
0.29978 0.019115
0.29983 0.019025
0.29989 0.018934
0.29994 0.018843
0.3 0.018752
0.30006 0.018661
0.30011 0.01857
0.30017 0.018479
0.30022 0.018389
0.30028 0.018298
0.30033 0.018207
0.30039 0.018116
0.30044 0.018025
0.3005 0.017935
0.30056 0.017844
0.30061 0.017753
0.30067 0.017662
0.30072 0.017571
0.30078 0.017481
0.30083 0.01739
0.30089 0.017299
0.30094 0.017209
0.301 0.017118
0.30106 0.017027
0.30111 0.016936
0.30117 0.016846
0.30122 0.016755
0.30128 0.016664
0.30133 0.016574
0.30139 0.016483
0.30144 0.016392
0.3015 0.016302
0.30156 0.016211
0.30161 0.016121
0.30167 0.01603
0.30172 0.015939
0.30178 0.015849
0.30183 0.015758
0.30189 0.015668
0.30194 0.015577
0.302 0.015487
0.30206 0.015396
0.30211 0.015305
0.30217 0.015215
0.30222 0.015124
0.30228 0.015034
0.30233 0.014943
0.30239 0.014853
0.30244 0.014762
0.3025 0.014672
0.30256 0.014581
0.30261 0.014491
0.30267 0.0144
0.30272 0.01431
0.30278 0.01422
0.30283 0.014129
0.30289 0.014039
0.30294 0.013948
0.303 0.013858
0.30306 0.013767
0.30311 0.013677
0.30317 0.013587
0.30322 0.013496
0.30328 0.013406
0.30333 0.013316
0.30339 0.013225
0.30344 0.013135
0.3035 0.013045
0.30356 0.012954
0.30361 0.012864
0.30367 0.012774
0.30372 0.012683
0.30378 0.012593
0.30383 0.012503
0.30389 0.012412
0.30394 0.012322
0.304 0.012232
0.30406 0.012142
0.30411 0.012051
0.30417 0.011961
0.30422 0.011871
0.30428 0.011781
0.30433 0.011691
0.30439 0.0116
0.30444 0.01151
0.3045 0.01142
0.30456 0.01133
0.30461 0.01124
0.30467 0.011149
0.30472 0.011059
0.30478 0.010969
0.30483 0.010879
0.30489 0.010789
0.30494 0.010699
0.305 0.010609
0.30506 0.010519
0.30511 0.010428
0.30517 0.010338
0.30522 0.010248
0.30528 0.010158
0.30533 0.010068
0.30539 0.0099781
0.30544 0.009888
0.3055 0.009798
0.30556 0.009708
0.30561 0.0096179
0.30567 0.0095279
0.30572 0.0094379
0.30578 0.0093479
0.30583 0.0092579
0.30589 0.009168
0.30594 0.009078
0.306 0.008988
0.30606 0.0088981
0.30611 0.0088081
0.30617 0.0087182
0.30622 0.0086282
0.30628 0.0085383
0.30633 0.0084484
0.30639 0.0083585
0.30644 0.0082686
0.3065 0.0081787
0.30656 0.0080888
0.30661 0.0079989
0.30667 0.0079091
0.30672 0.0078192
0.30678 0.0077294
0.30683 0.0076395
0.30689 0.0075497
0.30694 0.0074599
0.307 0.00737
0.30706 0.0072802
0.30711 0.0071904
0.30717 0.0071006
0.30722 0.0070108
0.30728 0.0069211
0.30733 0.0068313
0.30739 0.0067415
0.30744 0.0066518
0.3075 0.006562
0.30756 0.0064723
0.30761 0.0063826
0.30767 0.0062928
0.30772 0.0062031
0.30778 0.0061134
0.30783 0.0060237
0.30789 0.005934
0.30794 0.0058444
0.308 0.0057547
0.30806 0.005665
0.30811 0.0055754
0.30817 0.0054857
0.30822 0.0053961
0.30828 0.0053064
0.30833 0.0052168
0.30839 0.0051272
0.30844 0.0050376
0.3085 0.004948
0.30856 0.0048584
0.30861 0.0047688
0.30867 0.0046792
0.30872 0.0045897
0.30878 0.0045001
0.30883 0.0044106
0.30889 0.004321
0.30894 0.0042315
0.309 0.004142
0.30906 0.0040524
0.30911 0.0039629
0.30917 0.0038734
0.30922 0.0037839
0.30928 0.0036944
0.30933 0.003605
0.30939 0.0035155
0.30944 0.003426
0.3095 0.0033366
0.30956 0.0032471
0.30961 0.0031577
0.30967 0.0030683
0.30972 0.0029788
0.30978 0.0028894
0.30983 0.0028
0.30989 0.0027106
0.30994 0.0026212
0.31 0.0025318
0.31006 0.0024425
0.31011 0.0023531
0.31017 0.0022637
0.31022 0.0021744
0.31028 0.0020851
0.31033 0.0019957
0.31039 0.0019064
0.31044 0.0018171
0.3105 0.0017278
0.31056 0.0016385
0.31061 0.0015492
0.31067 0.0014599
0.31072 0.0013706
0.31078 0.0012813
0.31083 0.0011921
0.31089 0.0011028
0.31094 0.0010136
0.311 0.00092432
0.31106 0.00083509
0.31111 0.00074587
0.31117 0.00065665
0.31122 0.00056744
0.31128 0.00047825
0.31133 0.00038905
0.31139 0.00029987
0.31144 0.0002107
0.3115 0.00012153
0.31156 3.2369e-05
0.31161 -5.6782e-05
0.31167 -0.00014593
0.31172 -0.00023506
0.31178 -0.00032419
0.31183 -0.00041331
0.31189 -0.00050242
0.31194 -0.00059152
0.312 -0.00068062
0.31206 -0.00076971
0.31211 -0.00085879
0.31217 -0.00094786
0.31222 -0.0010369
0.31228 -0.001126
0.31233 -0.001215
0.31239 -0.0013041
0.31244 -0.0013931
0.3125 -0.0014821
0.31256 -0.0015711
0.31261 -0.0016602
0.31267 -0.0017492
0.31272 -0.0018381
0.31278 -0.0019271
0.31283 -0.0020161
0.31289 -0.0021051
0.31294 -0.002194
0.313 -0.002283
0.31306 -0.0023719
0.31311 -0.0024609
0.31317 -0.0025498
0.31322 -0.0026387
0.31328 -0.0027276
0.31333 -0.0028165
0.31339 -0.0029054
0.31344 -0.0029943
0.3135 -0.0030832
0.31356 -0.0031721
0.31361 -0.003261
0.31367 -0.0033498
0.31372 -0.0034387
0.31378 -0.0035275
0.31383 -0.0036163
0.31389 -0.0037052
0.31394 -0.003794
0.314 -0.0038828
0.31406 -0.0039716
0.31411 -0.0040604
0.31417 -0.0041492
0.31422 -0.004238
0.31428 -0.0043267
0.31433 -0.0044155
0.31439 -0.0045043
0.31444 -0.004593
0.3145 -0.0046818
0.31456 -0.0047705
0.31461 -0.0048592
0.31467 -0.0049479
0.31472 -0.0050366
0.31478 -0.0051253
0.31483 -0.005214
0.31489 -0.0053027
0.31494 -0.0053914
0.315 -0.0054801
0.31506 -0.0055687
0.31511 -0.0056574
0.31517 -0.005746
0.31522 -0.0058347
0.31528 -0.0059233
0.31533 -0.0060119
0.31539 -0.0061006
0.31544 -0.0061892
0.3155 -0.0062778
0.31556 -0.0063664
0.31561 -0.0064549
0.31567 -0.0065435
0.31572 -0.0066321
0.31578 -0.0067206
0.31583 -0.0068092
0.31589 -0.0068977
0.31594 -0.0069863
0.316 -0.0070748
0.31606 -0.0071633
0.31611 -0.0072518
0.31617 -0.0073404
0.31622 -0.0074289
0.31628 -0.0075173
0.31633 -0.0076058
0.31639 -0.0076943
0.31644 -0.0077828
0.3165 -0.0078712
0.31656 -0.0079597
0.31661 -0.0080481
0.31667 -0.0081366
0.31672 -0.008225
0.31678 -0.0083134
0.31683 -0.0084018
0.31689 -0.0084902
0.31694 -0.0085786
0.317 -0.008667
0.31706 -0.0087554
0.31711 -0.0088438
0.31717 -0.0089321
0.31722 -0.0090205
0.31728 -0.0091089
0.31733 -0.0091972
0.31739 -0.0092855
0.31744 -0.0093739
0.3175 -0.0094622
0.31756 -0.0095505
0.31761 -0.0096388
0.31767 -0.0097271
0.31772 -0.0098154
0.31778 -0.0099037
0.31783 -0.009992
0.31789 -0.01008
0.31794 -0.010168
0.318 -0.010257
0.31806 -0.010345
0.31811 -0.010433
0.31817 -0.010521
0.31822 -0.01061
0.31828 -0.010698
0.31833 -0.010786
0.31839 -0.010874
0.31844 -0.010962
0.3185 -0.011051
0.31856 -0.011139
0.31861 -0.011227
0.31867 -0.011315
0.31872 -0.011403
0.31878 -0.011491
0.31883 -0.01158
0.31889 -0.011668
0.31894 -0.011756
0.319 -0.011844
0.31906 -0.011932
0.31911 -0.01202
0.31917 -0.012108
0.31922 -0.012196
0.31928 -0.012284
0.31933 -0.012372
0.31939 -0.012461
0.31944 -0.012549
0.3195 -0.012637
0.31956 -0.012725
0.31961 -0.012813
0.31967 -0.012901
0.31972 -0.012989
0.31978 -0.013077
0.31983 -0.013165
0.31989 -0.013253
0.31994 -0.013341
0.32 -0.013429
0.32006 -0.013517
0.32011 -0.013605
0.32017 -0.013693
0.32022 -0.01378
0.32028 -0.013868
0.32033 -0.013956
0.32039 -0.014044
0.32044 -0.014132
0.3205 -0.01422
0.32056 -0.014308
0.32061 -0.014396
0.32067 -0.014484
0.32072 -0.014572
0.32078 -0.01466
0.32083 -0.014747
0.32089 -0.014835
0.32094 -0.014923
0.321 -0.015011
0.32106 -0.015099
0.32111 -0.015187
0.32117 -0.015274
0.32122 -0.015362
0.32128 -0.01545
0.32133 -0.015538
0.32139 -0.015626
0.32144 -0.015713
0.3215 -0.015801
0.32156 -0.015889
0.32161 -0.015977
0.32167 -0.016064
0.32172 -0.016152
0.32178 -0.01624
0.32183 -0.016328
0.32189 -0.016415
0.32194 -0.016503
0.322 -0.016591
0.32206 -0.016678
0.32211 -0.016766
0.32217 -0.016854
0.32222 -0.016941
0.32228 -0.017029
0.32233 -0.017117
0.32239 -0.017204
0.32244 -0.017292
0.3225 -0.01738
0.32256 -0.017467
0.32261 -0.017555
0.32267 -0.017643
0.32272 -0.01773
0.32278 -0.017818
0.32283 -0.017905
0.32289 -0.017993
0.32294 -0.01808
0.323 -0.018168
0.32306 -0.018256
0.32311 -0.018343
0.32317 -0.018431
0.32322 -0.018518
0.32328 -0.018606
0.32333 -0.018693
0.32339 -0.018781
0.32344 -0.018868
0.3235 -0.018956
0.32356 -0.019043
0.32361 -0.019131
0.32367 -0.019218
0.32372 -0.019306
0.32378 -0.019393
0.32383 -0.019481
0.32389 -0.019568
0.32394 -0.019655
0.324 -0.019743
0.32406 -0.01983
0.32411 -0.019918
0.32417 -0.020005
0.32422 -0.020093
0.32428 -0.02018
0.32433 -0.020267
0.32439 -0.020355
0.32444 -0.020442
0.3245 -0.020529
0.32456 -0.020617
0.32461 -0.020704
0.32467 -0.020791
0.32472 -0.020879
0.32478 -0.020966
0.32483 -0.021053
0.32489 -0.021141
0.32494 -0.021228
0.325 -0.021315
0.32506 -0.021403
0.32511 -0.02149
0.32517 -0.021577
0.32522 -0.021664
0.32528 -0.021752
0.32533 -0.021839
0.32539 -0.021926
0.32544 -0.022013
0.3255 -0.022101
0.32556 -0.022188
0.32561 -0.022275
0.32567 -0.022362
0.32572 -0.02245
0.32578 -0.022537
0.32583 -0.022624
0.32589 -0.022711
0.32594 -0.022798
0.326 -0.022885
0.32606 -0.022973
0.32611 -0.02306
0.32617 -0.023147
0.32622 -0.023234
0.32628 -0.023321
0.32633 -0.023408
0.32639 -0.023495
0.32644 -0.023582
0.3265 -0.02367
0.32656 -0.023757
0.32661 -0.023844
0.32667 -0.023931
0.32672 -0.024018
0.32678 -0.024105
0.32683 -0.024192
0.32689 -0.024279
0.32694 -0.024366
0.327 -0.024453
0.32706 -0.02454
0.32711 -0.024627
0.32717 -0.024714
0.32722 -0.024801
0.32728 -0.024888
0.32733 -0.024975
0.32739 -0.025062
0.32744 -0.025149
0.3275 -0.025236
0.32756 -0.025323
0.32761 -0.02541
0.32767 -0.025497
0.32772 -0.025584
0.32778 -0.025671
0.32783 -0.025758
0.32789 -0.025845
0.32794 -0.025931
0.328 -0.026018
0.32806 -0.026105
0.32811 -0.026192
0.32817 -0.026279
0.32822 -0.026366
0.32828 -0.026453
0.32833 -0.02654
0.32839 -0.026626
0.32844 -0.026713
0.3285 -0.0268
0.32856 -0.026887
0.32861 -0.026974
0.32867 -0.02706
0.32872 -0.027147
0.32878 -0.027234
0.32883 -0.027321
0.32889 -0.027408
0.32894 -0.027494
0.329 -0.027581
0.32906 -0.027668
0.32911 -0.027755
0.32917 -0.027841
0.32922 -0.027928
0.32928 -0.028015
0.32933 -0.028102
0.32939 -0.028188
0.32944 -0.028275
0.3295 -0.028362
0.32956 -0.028448
0.32961 -0.028535
0.32967 -0.028622
0.32972 -0.028708
0.32978 -0.028795
0.32983 -0.028882
0.32989 -0.028968
0.32994 -0.029055
0.33 -0.029142
0.33006 -0.029228
0.33011 -0.029315
0.33017 -0.029402
0.33022 -0.029488
0.33028 -0.029575
0.33033 -0.029661
0.33039 -0.029748
0.33044 -0.029834
0.3305 -0.029921
0.33056 -0.030008
0.33061 -0.030094
0.33067 -0.030181
0.33072 -0.030267
0.33078 -0.030354
0.33083 -0.03044
0.33089 -0.030527
0.33094 -0.030613
0.331 -0.0307
0.33106 -0.030786
0.33111 -0.030873
0.33117 -0.030959
0.33122 -0.031046
0.33128 -0.031132
0.33133 -0.031219
0.33139 -0.031305
0.33144 -0.031392
0.3315 -0.031478
0.33156 -0.031564
0.33161 -0.031651
0.33167 -0.031737
0.33172 -0.031824
0.33178 -0.03191
0.33183 -0.031996
0.33189 -0.032083
0.33194 -0.032169
0.332 -0.032256
0.33206 -0.032342
0.33211 -0.032428
0.33217 -0.032515
0.33222 -0.032601
0.33228 -0.032687
0.33233 -0.032774
0.33239 -0.03286
0.33244 -0.032946
0.3325 -0.033033
0.33256 -0.033119
0.33261 -0.033205
0.33267 -0.033291
0.33272 -0.033378
0.33278 -0.033464
0.33283 -0.03355
0.33289 -0.033637
0.33294 -0.033723
0.333 -0.033809
0.33306 -0.033895
0.33311 -0.033981
0.33317 -0.034068
0.33322 -0.034154
0.33328 -0.03424
0.33333 -0.034326
0.33339 -0.034412
0.33344 -0.034499
0.3335 -0.034585
0.33356 -0.034671
0.33361 -0.034757
0.33367 -0.034843
0.33372 -0.034929
0.33378 -0.035016
0.33383 -0.035102
0.33389 -0.035188
0.33394 -0.035274
0.334 -0.03536
0.33406 -0.035446
0.33411 -0.035532
0.33417 -0.035618
0.33422 -0.035704
0.33428 -0.035791
0.33433 -0.035877
0.33439 -0.035963
0.33444 -0.036049
0.3345 -0.036135
0.33456 -0.036221
0.33461 -0.036307
0.33467 -0.036393
0.33472 -0.036479
0.33478 -0.036565
0.33483 -0.036651
0.33489 -0.036737
0.33494 -0.036823
0.335 -0.036909
0.33506 -0.036995
0.33511 -0.037081
0.33517 -0.037167
0.33522 -0.037253
0.33528 -0.037339
0.33533 -0.037425
0.33539 -0.037511
0.33544 -0.037596
0.3355 -0.037682
0.33556 -0.037768
0.33561 -0.037854
0.33567 -0.03794
0.33572 -0.038026
0.33578 -0.038112
0.33583 -0.038198
0.33589 -0.038284
0.33594 -0.03837
0.336 -0.038455
0.33606 -0.038541
0.33611 -0.038627
0.33617 -0.038713
0.33622 -0.038799
0.33628 -0.038885
0.33633 -0.03897
0.33639 -0.039056
0.33644 -0.039142
0.3365 -0.039228
0.33656 -0.039314
0.33661 -0.039399
0.33667 -0.039485
0.33672 -0.039571
0.33678 -0.039657
0.33683 -0.039742
0.33689 -0.039828
0.33694 -0.039914
0.337 -0.04
0.33706 -0.040085
0.33711 -0.040171
0.33717 -0.040257
0.33722 -0.040342
0.33728 -0.040428
0.33733 -0.040514
0.33739 -0.040599
0.33744 -0.040685
0.3375 -0.040771
0.33756 -0.040856
0.33761 -0.040942
0.33767 -0.041028
0.33772 -0.041113
0.33778 -0.041199
0.33783 -0.041285
0.33789 -0.04137
0.33794 -0.041456
0.338 -0.041541
0.33806 -0.041627
0.33811 -0.041713
0.33817 -0.041798
0.33822 -0.041884
0.33828 -0.041969
0.33833 -0.042055
0.33839 -0.04214
0.33844 -0.042226
0.3385 -0.042311
0.33856 -0.042397
0.33861 -0.042483
0.33867 -0.042568
0.33872 -0.042654
0.33878 -0.042739
0.33883 -0.042825
0.33889 -0.04291
0.33894 -0.042996
0.339 -0.043081
0.33906 -0.043166
0.33911 -0.043252
0.33917 -0.043337
0.33922 -0.043423
0.33928 -0.043508
0.33933 -0.043594
0.33939 -0.043679
0.33944 -0.043765
0.3395 -0.04385
0.33956 -0.043935
0.33961 -0.044021
0.33967 -0.044106
0.33972 -0.044192
0.33978 -0.044277
0.33983 -0.044362
0.33989 -0.044448
0.33994 -0.044533
0.34 -0.044618
0.34006 -0.044704
0.34011 -0.044789
0.34017 -0.044874
0.34022 -0.04496
0.34028 -0.045045
0.34033 -0.04513
0.34039 -0.045216
0.34044 -0.045301
0.3405 -0.045386
0.34056 -0.045471
0.34061 -0.045557
0.34067 -0.045642
0.34072 -0.045727
0.34078 -0.045812
0.34083 -0.045898
0.34089 -0.045983
0.34094 -0.046068
0.341 -0.046153
0.34106 -0.046239
0.34111 -0.046324
0.34117 -0.046409
0.34122 -0.046494
0.34128 -0.046579
0.34133 -0.046665
0.34139 -0.04675
0.34144 -0.046835
0.3415 -0.04692
0.34156 -0.047005
0.34161 -0.04709
0.34167 -0.047176
0.34172 -0.047261
0.34178 -0.047346
0.34183 -0.047431
0.34189 -0.047516
0.34194 -0.047601
0.342 -0.047686
0.34206 -0.047771
0.34211 -0.047856
0.34217 -0.047942
0.34222 -0.048027
0.34228 -0.048112
0.34233 -0.048197
0.34239 -0.048282
0.34244 -0.048367
0.3425 -0.048452
0.34256 -0.048537
0.34261 -0.048622
0.34267 -0.048707
0.34272 -0.048792
0.34278 -0.048877
0.34283 -0.048962
0.34289 -0.049047
0.34294 -0.049132
0.343 -0.049217
0.34306 -0.049302
0.34311 -0.049387
0.34317 -0.049472
0.34322 -0.049557
0.34328 -0.049642
0.34333 -0.049727
0.34339 -0.049811
0.34344 -0.049896
0.3435 -0.049981
0.34356 -0.050066
0.34361 -0.050151
0.34367 -0.050236
0.34372 -0.050321
0.34378 -0.050406
0.34383 -0.050491
0.34389 -0.050575
0.34394 -0.05066
0.344 -0.050745
0.34406 -0.05083
0.34411 -0.050915
0.34417 -0.051
0.34422 -0.051085
0.34428 -0.051169
0.34433 -0.051254
0.34439 -0.051339
0.34444 -0.051424
0.3445 -0.051509
0.34456 -0.051593
0.34461 -0.051678
0.34467 -0.051763
0.34472 -0.051848
0.34478 -0.051932
0.34483 -0.052017
0.34489 -0.052102
0.34494 -0.052187
0.345 -0.052271
0.34506 -0.052356
0.34511 -0.052441
0.34517 -0.052525
0.34522 -0.05261
0.34528 -0.052695
0.34533 -0.05278
0.34539 -0.052864
0.34544 -0.052949
0.3455 -0.053034
0.34556 -0.053118
0.34561 -0.053203
0.34567 -0.053288
0.34572 -0.053372
0.34578 -0.053457
0.34583 -0.053541
0.34589 -0.053626
0.34594 -0.053711
0.346 -0.053795
0.34606 -0.05388
0.34611 -0.053964
0.34617 -0.054049
0.34622 -0.054134
0.34628 -0.054218
0.34633 -0.054303
0.34639 -0.054387
0.34644 -0.054472
0.3465 -0.054556
0.34656 -0.054641
0.34661 -0.054725
0.34667 -0.05481
0.34672 -0.054895
0.34678 -0.054979
0.34683 -0.055064
0.34689 -0.055148
0.34694 -0.055233
0.347 -0.055317
0.34706 -0.055401
0.34711 -0.055486
0.34717 -0.05557
0.34722 -0.055655
0.34728 -0.055739
0.34733 -0.055824
0.34739 -0.055908
0.34744 -0.055993
0.3475 -0.056077
0.34756 -0.056161
0.34761 -0.056246
0.34767 -0.05633
0.34772 -0.056415
0.34778 -0.056499
0.34783 -0.056583
0.34789 -0.056668
0.34794 -0.056752
0.348 -0.056837
0.34806 -0.056921
0.34811 -0.057005
0.34817 -0.05709
0.34822 -0.057174
0.34828 -0.057258
0.34833 -0.057343
0.34839 -0.057427
0.34844 -0.057511
0.3485 -0.057595
0.34856 -0.05768
0.34861 -0.057764
0.34867 -0.057848
0.34872 -0.057933
0.34878 -0.058017
0.34883 -0.058101
0.34889 -0.058185
0.34894 -0.05827
0.349 -0.058354
0.34906 -0.058438
0.34911 -0.058522
0.34917 -0.058607
0.34922 -0.058691
0.34928 -0.058775
0.34933 -0.058859
0.34939 -0.058943
0.34944 -0.059028
0.3495 -0.059112
0.34956 -0.059196
0.34961 -0.05928
0.34967 -0.059364
0.34972 -0.059448
0.34978 -0.059533
0.34983 -0.059617
0.34989 -0.059701
0.34994 -0.059785
0.35 -0.059869
0.35006 -0.059953
0.35011 -0.060037
0.35017 -0.060121
0.35022 -0.060205
0.35028 -0.06029
0.35033 -0.060374
0.35039 -0.060458
0.35044 -0.060542
0.3505 -0.060626
0.35056 -0.06071
0.35061 -0.060794
0.35067 -0.060878
0.35072 -0.060962
0.35078 -0.061046
0.35083 -0.06113
0.35089 -0.061214
0.35094 -0.061298
0.351 -0.061382
0.35106 -0.061466
0.35111 -0.06155
0.35117 -0.061634
0.35122 -0.061718
0.35128 -0.061802
0.35133 -0.061886
0.35139 -0.06197
0.35144 -0.062054
0.3515 -0.062138
0.35156 -0.062222
0.35161 -0.062306
0.35167 -0.06239
0.35172 -0.062473
0.35178 -0.062557
0.35183 -0.062641
0.35189 -0.062725
0.35194 -0.062809
0.352 -0.062893
0.35206 -0.062977
0.35211 -0.063061
0.35217 -0.063145
0.35222 -0.063228
0.35228 -0.063312
0.35233 -0.063396
0.35239 -0.06348
0.35244 -0.063564
0.3525 -0.063648
0.35256 -0.063731
0.35261 -0.063815
0.35267 -0.063899
0.35272 -0.063983
0.35278 -0.064067
0.35283 -0.06415
0.35289 -0.064234
0.35294 -0.064318
0.353 -0.064402
0.35306 -0.064485
0.35311 -0.064569
0.35317 -0.064653
0.35322 -0.064737
0.35328 -0.06482
0.35333 -0.064904
0.35339 -0.064988
0.35344 -0.065072
0.3535 -0.065155
0.35356 -0.065239
0.35361 -0.065323
0.35367 -0.065406
0.35372 -0.06549
0.35378 -0.065574
0.35383 -0.065657
0.35389 -0.065741
0.35394 -0.065825
0.354 -0.065908
0.35406 -0.065992
0.35411 -0.066076
0.35417 -0.066159
0.35422 -0.066243
0.35428 -0.066326
0.35433 -0.06641
0.35439 -0.066494
0.35444 -0.066577
0.3545 -0.066661
0.35456 -0.066744
0.35461 -0.066828
0.35467 -0.066911
0.35472 -0.066995
0.35478 -0.067079
0.35483 -0.067162
0.35489 -0.067246
0.35494 -0.067329
0.355 -0.067413
0.35506 -0.067496
0.35511 -0.06758
0.35517 -0.067663
0.35522 -0.067747
0.35528 -0.06783
0.35533 -0.067914
0.35539 -0.067997
0.35544 -0.068081
0.3555 -0.068164
0.35556 -0.068248
0.35561 -0.068331
0.35567 -0.068415
0.35572 -0.068498
0.35578 -0.068581
0.35583 -0.068665
0.35589 -0.068748
0.35594 -0.068832
0.356 -0.068915
0.35606 -0.068998
0.35611 -0.069082
0.35617 -0.069165
0.35622 -0.069249
0.35628 -0.069332
0.35633 -0.069415
0.35639 -0.069499
0.35644 -0.069582
0.3565 -0.069665
0.35656 -0.069749
0.35661 -0.069832
0.35667 -0.069915
0.35672 -0.069999
0.35678 -0.070082
0.35683 -0.070165
0.35689 -0.070249
0.35694 -0.070332
0.357 -0.070415
0.35706 -0.070499
0.35711 -0.070582
0.35717 -0.070665
0.35722 -0.070748
0.35728 -0.070832
0.35733 -0.070915
0.35739 -0.070998
0.35744 -0.071081
0.3575 -0.071165
0.35756 -0.071248
0.35761 -0.071331
0.35767 -0.071414
0.35772 -0.071497
0.35778 -0.071581
0.35783 -0.071664
0.35789 -0.071747
0.35794 -0.07183
0.358 -0.071913
0.35806 -0.071997
0.35811 -0.07208
0.35817 -0.072163
0.35822 -0.072246
0.35828 -0.072329
0.35833 -0.072412
0.35839 -0.072495
0.35844 -0.072579
0.3585 -0.072662
0.35856 -0.072745
0.35861 -0.072828
0.35867 -0.072911
0.35872 -0.072994
0.35878 -0.073077
0.35883 -0.07316
0.35889 -0.073243
0.35894 -0.073326
0.359 -0.073409
0.35906 -0.073493
0.35911 -0.073576
0.35917 -0.073659
0.35922 -0.073742
0.35928 -0.073825
0.35933 -0.073908
0.35939 -0.073991
0.35944 -0.074074
0.3595 -0.074157
0.35956 -0.07424
0.35961 -0.074323
0.35967 -0.074406
0.35972 -0.074489
0.35978 -0.074572
0.35983 -0.074655
0.35989 -0.074738
0.35994 -0.07482
0.36 -0.074903
0.36006 -0.074986
0.36011 -0.075069
0.36017 -0.075152
0.36022 -0.075235
0.36028 -0.075318
0.36033 -0.075401
0.36039 -0.075484
0.36044 -0.075567
0.3605 -0.07565
0.36056 -0.075732
0.36061 -0.075815
0.36067 -0.075898
0.36072 -0.075981
0.36078 -0.076064
0.36083 -0.076147
0.36089 -0.07623
0.36094 -0.076312
0.361 -0.076395
0.36106 -0.076478
0.36111 -0.076561
0.36117 -0.076644
0.36122 -0.076727
0.36128 -0.076809
0.36133 -0.076892
0.36139 -0.076975
0.36144 -0.077058
0.3615 -0.07714
0.36156 -0.077223
0.36161 -0.077306
0.36167 -0.077389
0.36172 -0.077471
0.36178 -0.077554
0.36183 -0.077637
0.36189 -0.07772
0.36194 -0.077802
0.362 -0.077885
0.36206 -0.077968
0.36211 -0.078051
0.36217 -0.078133
0.36222 -0.078216
0.36228 -0.078299
0.36233 -0.078381
0.36239 -0.078464
0.36244 -0.078547
0.3625 -0.078629
0.36256 -0.078712
0.36261 -0.078795
0.36267 -0.078877
0.36272 -0.07896
0.36278 -0.079042
0.36283 -0.079125
0.36289 -0.079208
0.36294 -0.07929
0.363 -0.079373
0.36306 -0.079455
0.36311 -0.079538
0.36317 -0.079621
0.36322 -0.079703
0.36328 -0.079786
0.36333 -0.079868
0.36339 -0.079951
0.36344 -0.080033
0.3635 -0.080116
0.36356 -0.080199
0.36361 -0.080281
0.36367 -0.080364
0.36372 -0.080446
0.36378 -0.080529
0.36383 -0.080611
0.36389 -0.080694
0.36394 -0.080776
0.364 -0.080859
0.36406 -0.080941
0.36411 -0.081024
0.36417 -0.081106
0.36422 -0.081188
0.36428 -0.081271
0.36433 -0.081353
0.36439 -0.081436
0.36444 -0.081518
0.3645 -0.081601
0.36456 -0.081683
0.36461 -0.081766
0.36467 -0.081848
0.36472 -0.08193
0.36478 -0.082013
0.36483 -0.082095
0.36489 -0.082178
0.36494 -0.08226
0.365 -0.082342
0.36506 -0.082425
0.36511 -0.082507
0.36517 -0.082589
0.36522 -0.082672
0.36528 -0.082754
0.36533 -0.082836
0.36539 -0.082919
0.36544 -0.083001
0.3655 -0.083083
0.36556 -0.083166
0.36561 -0.083248
0.36567 -0.08333
0.36572 -0.083413
0.36578 -0.083495
0.36583 -0.083577
0.36589 -0.083659
0.36594 -0.083742
0.366 -0.083824
0.36606 -0.083906
0.36611 -0.083988
0.36617 -0.084071
0.36622 -0.084153
0.36628 -0.084235
0.36633 -0.084317
0.36639 -0.0844
0.36644 -0.084482
0.3665 -0.084564
0.36656 -0.084646
0.36661 -0.084728
0.36667 -0.084811
0.36672 -0.084893
0.36678 -0.084975
0.36683 -0.085057
0.36689 -0.085139
0.36694 -0.085221
0.367 -0.085304
0.36706 -0.085386
0.36711 -0.085468
0.36717 -0.08555
0.36722 -0.085632
0.36728 -0.085714
0.36733 -0.085796
0.36739 -0.085878
0.36744 -0.085961
0.3675 -0.086043
0.36756 -0.086125
0.36761 -0.086207
0.36767 -0.086289
0.36772 -0.086371
0.36778 -0.086453
0.36783 -0.086535
0.36789 -0.086617
0.36794 -0.086699
0.368 -0.086781
0.36806 -0.086863
0.36811 -0.086945
0.36817 -0.087027
0.36822 -0.087109
0.36828 -0.087191
0.36833 -0.087273
0.36839 -0.087355
0.36844 -0.087437
0.3685 -0.087519
0.36856 -0.087601
0.36861 -0.087683
0.36867 -0.087765
0.36872 -0.087847
0.36878 -0.087929
0.36883 -0.088011
0.36889 -0.088093
0.36894 -0.088175
0.369 -0.088257
0.36906 -0.088339
0.36911 -0.088421
0.36917 -0.088503
0.36922 -0.088584
0.36928 -0.088666
0.36933 -0.088748
0.36939 -0.08883
0.36944 -0.088912
0.3695 -0.088994
0.36956 -0.089076
0.36961 -0.089158
0.36967 -0.089239
0.36972 -0.089321
0.36978 -0.089403
0.36983 -0.089485
0.36989 -0.089567
0.36994 -0.089649
0.37 -0.08973
0.37006 -0.089812
0.37011 -0.089894
0.37017 -0.089976
0.37022 -0.090058
0.37028 -0.090139
0.37033 -0.090221
0.37039 -0.090303
0.37044 -0.090385
0.3705 -0.090466
0.37056 -0.090548
0.37061 -0.09063
0.37067 -0.090712
0.37072 -0.090793
0.37078 -0.090875
0.37083 -0.090957
0.37089 -0.091039
0.37094 -0.09112
0.371 -0.091202
0.37106 -0.091284
0.37111 -0.091365
0.37117 -0.091447
0.37122 -0.091529
0.37128 -0.09161
0.37133 -0.091692
0.37139 -0.091774
0.37144 -0.091855
0.3715 -0.091937
0.37156 -0.092019
0.37161 -0.0921
0.37167 -0.092182
0.37172 -0.092264
0.37178 -0.092345
0.37183 -0.092427
0.37189 -0.092508
0.37194 -0.09259
0.372 -0.092672
0.37206 -0.092753
0.37211 -0.092835
0.37217 -0.092916
0.37222 -0.092998
0.37228 -0.093079
0.37233 -0.093161
0.37239 -0.093243
0.37244 -0.093324
0.3725 -0.093406
0.37256 -0.093487
0.37261 -0.093569
0.37267 -0.09365
0.37272 -0.093732
0.37278 -0.093813
0.37283 -0.093895
0.37289 -0.093976
0.37294 -0.094058
0.373 -0.094139
0.37306 -0.094221
0.37311 -0.094302
0.37317 -0.094384
0.37322 -0.094465
0.37328 -0.094547
0.37333 -0.094628
0.37339 -0.09471
0.37344 -0.094791
0.3735 -0.094872
0.37356 -0.094954
0.37361 -0.095035
0.37367 -0.095117
0.37372 -0.095198
0.37378 -0.095279
0.37383 -0.095361
0.37389 -0.095442
0.37394 -0.095524
0.374 -0.095605
0.37406 -0.095686
0.37411 -0.095768
0.37417 -0.095849
0.37422 -0.09593
0.37428 -0.096012
0.37433 -0.096093
0.37439 -0.096174
0.37444 -0.096256
0.3745 -0.096337
0.37456 -0.096418
0.37461 -0.0965
0.37467 -0.096581
0.37472 -0.096662
0.37478 -0.096744
0.37483 -0.096825
0.37489 -0.096906
0.37494 -0.096987
0.375 -0.097069
0.37506 -0.09715
0.37511 -0.097231
0.37517 -0.097312
0.37522 -0.097394
0.37528 -0.097475
0.37533 -0.097556
0.37539 -0.097637
0.37544 -0.097719
0.3755 -0.0978
0.37556 -0.097881
0.37561 -0.097962
0.37567 -0.098043
0.37572 -0.098125
0.37578 -0.098206
0.37583 -0.098287
0.37589 -0.098368
0.37594 -0.098449
0.376 -0.09853
0.37606 -0.098612
0.37611 -0.098693
0.37617 -0.098774
0.37622 -0.098855
0.37628 -0.098936
0.37633 -0.099017
0.37639 -0.099098
0.37644 -0.09918
0.3765 -0.099261
0.37656 -0.099342
0.37661 -0.099423
0.37667 -0.099504
0.37672 -0.099585
0.37678 -0.099666
0.37683 -0.099747
0.37689 -0.099828
0.37694 -0.099909
0.377 -0.09999
0.37706 -0.10007
0.37711 -0.10015
0.37717 -0.10023
0.37722 -0.10031
0.37728 -0.1004
0.37733 -0.10048
0.37739 -0.10056
0.37744 -0.10064
0.3775 -0.10072
0.37756 -0.1008
0.37761 -0.10088
0.37767 -0.10096
0.37772 -0.10104
0.37778 -0.10112
0.37783 -0.10121
0.37789 -0.10129
0.37794 -0.10137
0.378 -0.10145
0.37806 -0.10153
0.37811 -0.10161
0.37817 -0.10169
0.37822 -0.10177
0.37828 -0.10185
0.37833 -0.10193
0.37839 -0.10201
0.37844 -0.1021
0.3785 -0.10218
0.37856 -0.10226
0.37861 -0.10234
0.37867 -0.10242
0.37872 -0.1025
0.37878 -0.10258
0.37883 -0.10266
0.37889 -0.10274
0.37894 -0.10282
0.379 -0.1029
0.37906 -0.10299
0.37911 -0.10307
0.37917 -0.10315
0.37922 -0.10323
0.37928 -0.10331
0.37933 -0.10339
0.37939 -0.10347
0.37944 -0.10355
0.3795 -0.10363
0.37956 -0.10371
0.37961 -0.10379
0.37967 -0.10387
0.37972 -0.10395
0.37978 -0.10404
0.37983 -0.10412
0.37989 -0.1042
0.37994 -0.10428
0.38 -0.10436
0.38006 -0.10444
0.38011 -0.10452
0.38017 -0.1046
0.38022 -0.10468
0.38028 -0.10476
0.38033 -0.10484
0.38039 -0.10492
0.38044 -0.105
0.3805 -0.10508
0.38056 -0.10517
0.38061 -0.10525
0.38067 -0.10533
0.38072 -0.10541
0.38078 -0.10549
0.38083 -0.10557
0.38089 -0.10565
0.38094 -0.10573
0.381 -0.10581
0.38106 -0.10589
0.38111 -0.10597
0.38117 -0.10605
0.38122 -0.10613
0.38128 -0.10621
0.38133 -0.10629
0.38139 -0.10637
0.38144 -0.10646
0.3815 -0.10654
0.38156 -0.10662
0.38161 -0.1067
0.38167 -0.10678
0.38172 -0.10686
0.38178 -0.10694
0.38183 -0.10702
0.38189 -0.1071
0.38194 -0.10718
0.382 -0.10726
0.38206 -0.10734
0.38211 -0.10742
0.38217 -0.1075
0.38222 -0.10758
0.38228 -0.10766
0.38233 -0.10774
0.38239 -0.10782
0.38244 -0.1079
0.3825 -0.10799
0.38256 -0.10807
0.38261 -0.10815
0.38267 -0.10823
0.38272 -0.10831
0.38278 -0.10839
0.38283 -0.10847
0.38289 -0.10855
0.38294 -0.10863
0.383 -0.10871
0.38306 -0.10879
0.38311 -0.10887
0.38317 -0.10895
0.38322 -0.10903
0.38328 -0.10911
0.38333 -0.10919
0.38339 -0.10927
0.38344 -0.10935
0.3835 -0.10943
0.38356 -0.10951
0.38361 -0.10959
0.38367 -0.10967
0.38372 -0.10975
0.38378 -0.10983
0.38383 -0.10991
0.38389 -0.10999
0.38394 -0.11008
0.384 -0.11016
0.38406 -0.11024
0.38411 -0.11032
0.38417 -0.1104
0.38422 -0.11048
0.38428 -0.11056
0.38433 -0.11064
0.38439 -0.11072
0.38444 -0.1108
0.3845 -0.11088
0.38456 -0.11096
0.38461 -0.11104
0.38467 -0.11112
0.38472 -0.1112
0.38478 -0.11128
0.38483 -0.11136
0.38489 -0.11144
0.38494 -0.11152
0.385 -0.1116
0.38506 -0.11168
0.38511 -0.11176
0.38517 -0.11184
0.38522 -0.11192
0.38528 -0.112
0.38533 -0.11208
0.38539 -0.11216
0.38544 -0.11224
0.3855 -0.11232
0.38556 -0.1124
0.38561 -0.11248
0.38567 -0.11256
0.38572 -0.11264
0.38578 -0.11272
0.38583 -0.1128
0.38589 -0.11288
0.38594 -0.11296
0.386 -0.11304
0.38606 -0.11312
0.38611 -0.1132
0.38617 -0.11328
0.38622 -0.11336
0.38628 -0.11344
0.38633 -0.11352
0.38639 -0.1136
0.38644 -0.11368
0.3865 -0.11376
0.38656 -0.11384
0.38661 -0.11392
0.38667 -0.114
0.38672 -0.11408
0.38678 -0.11416
0.38683 -0.11424
0.38689 -0.11432
0.38694 -0.1144
0.387 -0.11448
0.38706 -0.11456
0.38711 -0.11464
0.38717 -0.11472
0.38722 -0.1148
0.38728 -0.11488
0.38733 -0.11496
0.38739 -0.11504
0.38744 -0.11512
0.3875 -0.1152
0.38756 -0.11528
0.38761 -0.11536
0.38767 -0.11544
0.38772 -0.11552
0.38778 -0.1156
0.38783 -0.11568
0.38789 -0.11576
0.38794 -0.11584
0.388 -0.11592
0.38806 -0.116
0.38811 -0.11608
0.38817 -0.11616
0.38822 -0.11624
0.38828 -0.11632
0.38833 -0.1164
0.38839 -0.11648
0.38844 -0.11656
0.3885 -0.11664
0.38856 -0.11672
0.38861 -0.1168
0.38867 -0.11688
0.38872 -0.11696
0.38878 -0.11704
0.38883 -0.11712
0.38889 -0.1172
0.38894 -0.11728
0.389 -0.11736
0.38906 -0.11744
0.38911 -0.11752
0.38917 -0.1176
0.38922 -0.11768
0.38928 -0.11776
0.38933 -0.11784
0.38939 -0.11792
0.38944 -0.118
0.3895 -0.11808
0.38956 -0.11816
0.38961 -0.11824
0.38967 -0.11832
0.38972 -0.1184
0.38978 -0.11848
0.38983 -0.11856
0.38989 -0.11864
0.38994 -0.11872
0.39 -0.11879
0.39006 -0.11887
0.39011 -0.11895
0.39017 -0.11903
0.39022 -0.11911
0.39028 -0.11919
0.39033 -0.11927
0.39039 -0.11935
0.39044 -0.11943
0.3905 -0.11951
0.39056 -0.11959
0.39061 -0.11967
0.39067 -0.11975
0.39072 -0.11983
0.39078 -0.11991
0.39083 -0.11999
0.39089 -0.12007
0.39094 -0.12015
0.391 -0.12023
0.39106 -0.12031
0.39111 -0.12039
0.39117 -0.12047
0.39122 -0.12055
0.39128 -0.12063
0.39133 -0.12071
0.39139 -0.12079
0.39144 -0.12086
0.3915 -0.12094
0.39156 -0.12102
0.39161 -0.1211
0.39167 -0.12118
0.39172 -0.12126
0.39178 -0.12134
0.39183 -0.12142
0.39189 -0.1215
0.39194 -0.12158
0.392 -0.12166
0.39206 -0.12174
0.39211 -0.12182
0.39217 -0.1219
0.39222 -0.12198
0.39228 -0.12206
0.39233 -0.12214
0.39239 -0.12222
0.39244 -0.1223
0.3925 -0.12238
0.39256 -0.12245
0.39261 -0.12253
0.39267 -0.12261
0.39272 -0.12269
0.39278 -0.12277
0.39283 -0.12285
0.39289 -0.12293
0.39294 -0.12301
0.393 -0.12309
0.39306 -0.12317
0.39311 -0.12325
0.39317 -0.12333
0.39322 -0.12341
0.39328 -0.12349
0.39333 -0.12357
0.39339 -0.12365
0.39344 -0.12372
0.3935 -0.1238
0.39356 -0.12388
0.39361 -0.12396
0.39367 -0.12404
0.39372 -0.12412
0.39378 -0.1242
0.39383 -0.12428
0.39389 -0.12436
0.39394 -0.12444
0.394 -0.12452
0.39406 -0.1246
0.39411 -0.12468
0.39417 -0.12476
0.39422 -0.12483
0.39428 -0.12491
0.39433 -0.12499
0.39439 -0.12507
0.39444 -0.12515
0.3945 -0.12523
0.39456 -0.12531
0.39461 -0.12539
0.39467 -0.12547
0.39472 -0.12555
0.39478 -0.12563
0.39483 -0.12571
0.39489 -0.12579
0.39494 -0.12586
0.395 -0.12594
0.39506 -0.12602
0.39511 -0.1261
0.39517 -0.12618
0.39522 -0.12626
0.39528 -0.12634
0.39533 -0.12642
0.39539 -0.1265
0.39544 -0.12658
0.3955 -0.12666
0.39556 -0.12674
0.39561 -0.12681
0.39567 -0.12689
0.39572 -0.12697
0.39578 -0.12705
0.39583 -0.12713
0.39589 -0.12721
0.39594 -0.12729
0.396 -0.12737
0.39606 -0.12745
0.39611 -0.12753
0.39617 -0.12761
0.39622 -0.12768
0.39628 -0.12776
0.39633 -0.12784
0.39639 -0.12792
0.39644 -0.128
0.3965 -0.12808
0.39656 -0.12816
0.39661 -0.12824
0.39667 -0.12832
0.39672 -0.1284
0.39678 -0.12847
0.39683 -0.12855
0.39689 -0.12863
0.39694 -0.12871
0.397 -0.12879
0.39706 -0.12887
0.39711 -0.12895
0.39717 -0.12903
0.39722 -0.12911
0.39728 -0.12919
0.39733 -0.12926
0.39739 -0.12934
0.39744 -0.12942
0.3975 -0.1295
0.39756 -0.12958
0.39761 -0.12966
0.39767 -0.12974
0.39772 -0.12982
0.39778 -0.1299
0.39783 -0.12997
0.39789 -0.13005
0.39794 -0.13013
0.398 -0.13021
0.39806 -0.13029
0.39811 -0.13037
0.39817 -0.13045
0.39822 -0.13053
0.39828 -0.13061
0.39833 -0.13068
0.39839 -0.13076
0.39844 -0.13084
0.3985 -0.13092
0.39856 -0.131
0.39861 -0.13108
0.39867 -0.13116
0.39872 -0.13124
0.39878 -0.13132
0.39883 -0.13139
0.39889 -0.13147
0.39894 -0.13155
0.399 -0.13163
0.39906 -0.13171
0.39911 -0.13179
0.39917 -0.13187
0.39922 -0.13195
0.39928 -0.13202
0.39933 -0.1321
0.39939 -0.13218
0.39944 -0.13226
0.3995 -0.13234
0.39956 -0.13242
0.39961 -0.1325
0.39967 -0.13258
0.39972 -0.13265
0.39978 -0.13273
0.39983 -0.13281
0.39989 -0.13289
0.39994 -0.13297
0.4 -0.13305
0.40006 -0.13313
0.40011 -0.13321
0.40017 -0.13328
0.40022 -0.13336
0.40028 -0.13344
0.40033 -0.13352
0.40039 -0.1336
0.40044 -0.13368
0.4005 -0.13376
0.40056 -0.13383
0.40061 -0.13391
0.40067 -0.13399
0.40072 -0.13407
0.40078 -0.13415
0.40083 -0.13423
0.40089 -0.13431
0.40094 -0.13438
0.401 -0.13446
0.40106 -0.13454
0.40111 -0.13462
0.40117 -0.1347
0.40122 -0.13478
0.40128 -0.13486
0.40133 -0.13493
0.40139 -0.13501
0.40144 -0.13509
0.4015 -0.13517
0.40156 -0.13525
0.40161 -0.13533
0.40167 -0.13541
0.40172 -0.13548
0.40178 -0.13556
0.40183 -0.13564
0.40189 -0.13572
0.40194 -0.1358
0.402 -0.13588
0.40206 -0.13596
0.40211 -0.13603
0.40217 -0.13611
0.40222 -0.13619
0.40228 -0.13627
0.40233 -0.13635
0.40239 -0.13643
0.40244 -0.1365
0.4025 -0.13658
0.40256 -0.13666
0.40261 -0.13674
0.40267 -0.13682
0.40272 -0.1369
0.40278 -0.13698
0.40283 -0.13705
0.40289 -0.13713
0.40294 -0.13721
0.403 -0.13729
0.40306 -0.13737
0.40311 -0.13745
0.40317 -0.13752
0.40322 -0.1376
0.40328 -0.13768
0.40333 -0.13776
0.40339 -0.13784
0.40344 -0.13792
0.4035 -0.13799
0.40356 -0.13807
0.40361 -0.13815
0.40367 -0.13823
0.40372 -0.13831
0.40378 -0.13839
0.40383 -0.13846
0.40389 -0.13854
0.40394 -0.13862
0.404 -0.1387
0.40406 -0.13878
0.40411 -0.13886
0.40417 -0.13893
0.40422 -0.13901
0.40428 -0.13909
0.40433 -0.13917
0.40439 -0.13925
0.40444 -0.13933
0.4045 -0.1394
0.40456 -0.13948
0.40461 -0.13956
0.40467 -0.13964
0.40472 -0.13972
0.40478 -0.13979
0.40483 -0.13987
0.40489 -0.13995
0.40494 -0.14003
0.405 -0.14011
0.40506 -0.14019
0.40511 -0.14026
0.40517 -0.14034
0.40522 -0.14042
0.40528 -0.1405
0.40533 -0.14058
0.40539 -0.14065
0.40544 -0.14073
0.4055 -0.14081
0.40556 -0.14089
0.40561 -0.14097
0.40567 -0.14105
0.40572 -0.14112
0.40578 -0.1412
0.40583 -0.14128
0.40589 -0.14136
0.40594 -0.14144
0.406 -0.14151
0.40606 -0.14159
0.40611 -0.14167
0.40617 -0.14175
0.40622 -0.14183
0.40628 -0.1419
0.40633 -0.14198
0.40639 -0.14206
0.40644 -0.14214
0.4065 -0.14222
0.40656 -0.14229
0.40661 -0.14237
0.40667 -0.14245
0.40672 -0.14253
0.40678 -0.14261
0.40683 -0.14268
0.40689 -0.14276
0.40694 -0.14284
0.407 -0.14292
0.40706 -0.143
0.40711 -0.14307
0.40717 -0.14315
0.40722 -0.14323
0.40728 -0.14331
0.40733 -0.14339
0.40739 -0.14346
0.40744 -0.14354
0.4075 -0.14362
0.40756 -0.1437
0.40761 -0.14378
0.40767 -0.14385
0.40772 -0.14393
0.40778 -0.14401
0.40783 -0.14409
0.40789 -0.14417
0.40794 -0.14424
0.408 -0.14432
0.40806 -0.1444
0.40811 -0.14448
0.40817 -0.14456
0.40822 -0.14463
0.40828 -0.14471
0.40833 -0.14479
0.40839 -0.14487
0.40844 -0.14495
0.4085 -0.14502
0.40856 -0.1451
0.40861 -0.14518
0.40867 -0.14526
0.40872 -0.14533
0.40878 -0.14541
0.40883 -0.14549
0.40889 -0.14557
0.40894 -0.14565
0.409 -0.14572
0.40906 -0.1458
0.40911 -0.14588
0.40917 -0.14596
0.40922 -0.14603
0.40928 -0.14611
0.40933 -0.14619
0.40939 -0.14627
0.40944 -0.14635
0.4095 -0.14642
0.40956 -0.1465
0.40961 -0.14658
0.40967 -0.14666
0.40972 -0.14673
0.40978 -0.14681
0.40983 -0.14689
0.40989 -0.14697
0.40994 -0.14705
0.41 -0.14712
0.41006 -0.1472
0.41011 -0.14728
0.41017 -0.14736
0.41022 -0.14743
0.41028 -0.14751
0.41033 -0.14759
0.41039 -0.14767
0.41044 -0.14774
0.4105 -0.14782
0.41056 -0.1479
0.41061 -0.14798
0.41067 -0.14806
0.41072 -0.14813
0.41078 -0.14821
0.41083 -0.14829
0.41089 -0.14837
0.41094 -0.14844
0.411 -0.14852
0.41106 -0.1486
0.41111 -0.14868
0.41117 -0.14875
0.41122 -0.14883
0.41128 -0.14891
0.41133 -0.14899
0.41139 -0.14906
0.41144 -0.14914
0.4115 -0.14922
0.41156 -0.1493
0.41161 -0.14937
0.41167 -0.14945
0.41172 -0.14953
0.41178 -0.14961
0.41183 -0.14969
0.41189 -0.14976
0.41194 -0.14984
0.412 -0.14992
0.41206 -0.15
0.41211 -0.15007
0.41217 -0.15015
0.41222 -0.15023
0.41228 -0.15031
0.41233 -0.15038
0.41239 -0.15046
0.41244 -0.15054
0.4125 -0.15062
0.41256 -0.15069
0.41261 -0.15077
0.41267 -0.15085
0.41272 -0.15093
0.41278 -0.151
0.41283 -0.15108
0.41289 -0.15116
0.41294 -0.15124
0.413 -0.15131
0.41306 -0.15139
0.41311 -0.15147
0.41317 -0.15154
0.41322 -0.15162
0.41328 -0.1517
0.41333 -0.15178
0.41339 -0.15185
0.41344 -0.15193
0.4135 -0.15201
0.41356 -0.15209
0.41361 -0.15216
0.41367 -0.15224
0.41372 -0.15232
0.41378 -0.1524
0.41383 -0.15247
0.41389 -0.15255
0.41394 -0.15263
0.414 -0.15271
0.41406 -0.15278
0.41411 -0.15286
0.41417 -0.15294
0.41422 -0.15301
0.41428 -0.15309
0.41433 -0.15317
0.41439 -0.15325
0.41444 -0.15332
0.4145 -0.1534
0.41456 -0.15348
0.41461 -0.15356
0.41467 -0.15363
0.41472 -0.15371
0.41478 -0.15379
0.41483 -0.15387
0.41489 -0.15394
0.41494 -0.15402
0.415 -0.1541
0.41506 -0.15417
0.41511 -0.15425
0.41517 -0.15433
0.41522 -0.15441
0.41528 -0.15448
0.41533 -0.15456
0.41539 -0.15464
0.41544 -0.15471
0.4155 -0.15479
0.41556 -0.15487
0.41561 -0.15495
0.41567 -0.15502
0.41572 -0.1551
0.41578 -0.15518
0.41583 -0.15525
0.41589 -0.15533
0.41594 -0.15541
0.416 -0.15549
0.41606 -0.15556
0.41611 -0.15564
0.41617 -0.15572
0.41622 -0.1558
0.41628 -0.15587
0.41633 -0.15595
0.41639 -0.15603
0.41644 -0.1561
0.4165 -0.15618
0.41656 -0.15626
0.41661 -0.15633
0.41667 -0.15641
0.41672 -0.15649
0.41678 -0.15657
0.41683 -0.15664
0.41689 -0.15672
0.41694 -0.1568
0.417 -0.15687
0.41706 -0.15695
0.41711 -0.15703
0.41717 -0.15711
0.41722 -0.15718
0.41728 -0.15726
0.41733 -0.15734
0.41739 -0.15741
0.41744 -0.15749
0.4175 -0.15757
0.41756 -0.15764
0.41761 -0.15772
0.41767 -0.1578
0.41772 -0.15788
0.41778 -0.15795
0.41783 -0.15803
0.41789 -0.15811
0.41794 -0.15818
0.418 -0.15826
0.41806 -0.15834
0.41811 -0.15841
0.41817 -0.15849
0.41822 -0.15857
0.41828 -0.15865
0.41833 -0.15872
0.41839 -0.1588
0.41844 -0.15888
0.4185 -0.15895
0.41856 -0.15903
0.41861 -0.15911
0.41867 -0.15918
0.41872 -0.15926
0.41878 -0.15934
0.41883 -0.15941
0.41889 -0.15949
0.41894 -0.15957
0.419 -0.15965
0.41906 -0.15972
0.41911 -0.1598
0.41917 -0.15988
0.41922 -0.15995
0.41928 -0.16003
0.41933 -0.16011
0.41939 -0.16018
0.41944 -0.16026
0.4195 -0.16034
0.41956 -0.16041
0.41961 -0.16049
0.41967 -0.16057
0.41972 -0.16064
0.41978 -0.16072
0.41983 -0.1608
0.41989 -0.16087
0.41994 -0.16095
0.42 -0.16103


==> 80x804Dsph.txt <==
0 1 0
0.0022222 0.91875 3.7919
0.0044444 0.88125 0.57246
0.0066667 0.85625 1.7268
0.0088889 0.83125 0.091635
0.011111 0.80625 2.5994
0.013333 0.79375 0.29742
0.015556 0.78125 2.099
0.017778 0.75625 2.0441
0.02 0.74375 1.1418
0.022222 0.73125 0.6321
0.024444 0.71875 0.41168
0.026667 0.70625 0.40962
0.028889 0.69375 0.57557
0.031111 0.68125 0.87284
0.033333 0.66875 1.2741
0.035556 0.65625 1.7585
0.037778 0.65625 1.2797
0.04 0.64375 0.57246
0.042222 0.63125 0.1713
0.044444 0.61875 0.94456
0.046667 0.61875 1.4882
0.048889 0.60625 0.5975
0.051111 0.59375 0.30383
0.053333 0.58125 1.2132
0.055556 0.58125 0.8317
0.057778 0.56875 0.14528
0.06 0.55625 1.1217
0.062222 0.55625 0.70042
0.064444 0.54375 0.32102
0.066667 0.54375 1.3652
0.068889 0.53125 0.31071
0.071111 0.51875 0.73579
0.073333 0.51875 0.80225
0.075556 0.50625 0.26647
0.077778 0.50625 1.1763
0.08 0.49375 0.091635
0.082222 0.49375 1.451
0.084444 0.48125 0.35526
0.086667 0.46875 0.72904
0.088889 0.46875 0.53804
0.091111 0.45625 0.55309
0.093333 0.45625 0.65119
0.095556 0.44375 0.44397
0.097778 0.44375 0.704
0.1 0.43125 0.39295
0.10222 0.43125 0.70427
0.10444 0.41875 0.39269
0.10667 0.41875 0.65857
0.10889 0.40625 0.43698
0.11111 0.40625 0.57246
0.11333 0.39375 0.52052
0.11556 0.39375 0.45072
0.11778 0.38125 0.63878
0.12 0.38125 0.29742
0.12222 0.36875 0.78783
0.12444 0.36875 0.11611
0.12667 0.36875 0.99616
0.12889 0.35625 0.090143
0.13111 0.35625 0.7617
0.13333 0.34375 0.31867
0.13556 0.34375 0.50701
0.13778 0.33125 0.56712
0.14 0.33125 0.23422
0.14222 0.31875 0.83344
0.14444 0.31875 0.054794
0.14667 0.30625 1.1158
0.14889 0.30625 0.35838
0.15111 0.29375 1.4126
0.15333 0.29375 0.67508
0.15556 0.29375 0.046615
0.15778 0.28125 1.0036
0.16 0.28125 0.29971
0.16222 0.26875 1.3427
0.16444 0.26875 0.65563
0.16667 0.25625 1.6914
0.16889 0.25625 1.0202
0.17111 0.24375 2.0488
0.17333 0.24375 1.3926
0.17556 0.23125 2.4141
0.17778 0.23125 1.772
0.18 0.21875 2.7864
0.18222 0.21875 2.1577
0.18444 0.20625 3.1651
0.18667 0.20625 2.5492
0.18889 0.19375 3.5496
0.19111 0.19375 2.9458
0.19333 0.18125 3.9393
0.19556 0.18125 3.347
0.19778 0.16875 4.3337
0.2 0.16875 3.7525
0.20222 0.15625 4.7324
0.20444 0.15625 4.1617
0.20667 0.14375 5.135
0.20889 0.14375 4.5742
0.21111 0.13125 5.541
0.21333 0.13125 4.9898
0.21556 0.11875 5.9501
0.21778 0.11875 5.4081
0.22 0.10625 6.362
0.22222 0.10625 5.8289
0.22444 0.09375 6.7764
0.22667 0.08125 7.7173
0.22889 0.08125 7.1931
0.23111 0.06875 8.1279
0.23333 0.06875 7.6118
0.23556 0.05625 8.5406
0.23778 0.04375 9.4631
0.24 0.03125 10.379
0.24222 0.00625 12.707
0.24444 0.00625 12.194
0.24667 0.00625 11.687
0.24889 0.00625 11.188
0.25111 0.00625 10.694
0.25333 0.00625 10.208
0.25556 0.00625 9.7277
0.25778 0.00625 9.2537
0.26 0.00625 8.7858
0.26222 0.00625 8.3239
0.26444 0.00625 7.8678
0.26667 0.00625 7.4174
0.26889 0.00625 6.9726
0.27111 0.00625 6.5333
0.27333 0.00625 6.0993
0.27556 0.00625 5.6706
0.27778 0.00625 5.2471
0.28 0.00625 4.8286
0.28222 0.00625 4.4151
0.28444 0.00625 4.0064
0.28667 0.00625 3.6025
0.28889 0.00625 3.2033
0.29111 0.00625 2.8086
0.29333 0.00625 2.4185
0.29556 0.00625 2.0327
0.29778 0.00625 1.6513
0.3 0.00625 1.2741
0.30222 0.00625 0.90107
0.30444 0.00625 0.53214
0.30667 0.00625 0.16723
0.30889 0.00625 0.19373
0.31111 0.00625 0.55082
0.31333 0.00625 0.90411
0.31556 0.00625 1.2537
0.31778 0.00625 1.5995
0.32 0.00625 1.9418
0.32222 0.00625 2.2805
0.32444 0.00625 2.6157
0.32667 0.00625 2.9475
0.32889 0.00625 3.276
0.33111 0.00625 3.6011


==> 80x80sph.txt <==
0 1 0
0.002222222222222222 0.9375000000000001 25.99380391575499
0.004444444444444444 0.8875000000000001 5.805490418216279
0.006666666666666666 0.8625 5.999506091933994
0.008888888888888889 0.8375000000000001 3.791945090481522
0.01111111111111111 0.8125 0.710268879669648
0.01333333333333333 0.8125 9.361290894620627
0.01555555555555556 0.7875 4.896176131842706
0.01777777777777778 0.7625000000000002 0.5724621081171827
0.02 0.7625000000000002 6.258818293289684
0.02222222222222222 0.7374999999999999 1.708180951675585
0.02444444444444445 0.7374999999999999 6.282427708525379
0.02666666666666667 0.7125000000000001 1.726756368840134
0.02888888888888889 0.7125000000000001 5.582121573428999
0.03111111111111111 0.6875000000000001 1.105060626551397
0.03333333333333333 0.6875000000000001 4.458411683186179
0.03555555555555556 0.6625000000000001 0.0916352862692419
0.03777777777777777 0.6625000000000001 3.074649271189576
0.04 0.6375000000000001 1.171880661915862
0.04222222222222222 0.6375000000000001 1.526522443312583
0.04444444444444444 0.6125 2.599388824341367
0.04666666666666666 0.6125 0.1267510381496771
0.04888888888888889 0.6125 2.175321076528185
0.05111111111111111 0.5875 1.846966846455574
0.05333333333333333 0.5875 0.2974199840826904
0.05555555555555555 0.5875 2.3118211687966
0.05777777777777778 0.5625000000000001 1.596664066245167
0.06 0.5625000000000001 0.3025064611421397
0.06222222222222221 0.5625000000000001 2.099004841602798
0.06444444444444444 0.5375000000000001 1.695281507052056
0.06666666666666667 0.5375000000000001 0.0140046234543513
0.06888888888888889 0.5375000000000001 1.639901523229735
0.07111111111111111 0.5125000000000001 2.044052046932366
0.07333333333333333 0.5125000000000001 0.4860360962362891
0.07555555555555556 0.5125000000000001 1.002728222228659
0.07777777777777778 0.5125000000000001 2.427223664878837
0.08 0.4875 1.141801315134851
0.08222222222222222 0.4875 0.2343417373130558
0.08444444444444445 0.4875 1.555799529601575
0.08666666666666667 0.4625 1.914089722323823
0.08888888888888889 0.4625 0.6321004542368869
0.0911111111111111 0.4625 0.6026960083356057
0.09333333333333332 0.4625 1.793125825746106
0.09555555555555556 0.4375 1.572551887415918
0.09777777777777778 0.4375 0.4116845980085141
0.1 0.4375 0.710268879669648
0.1022222222222222 0.4375 1.795435135804254
0.1044444444444444 0.4125 1.472183728627208
0.1066666666666667 0.4125 0.4096184927068389
0.1088888888888889 0.4125 0.6202509725852837
0.1111111111111111 0.4125 1.619067770136992
0.1133333333333333 0.3875000000000001 1.556814422011163
0.1155555555555556 0.3875000000000001 0.5755661500430362
0.1177777777777778 0.3875000000000001 0.3777782676742749
0.12 0.3875000000000001 1.304516751920258
0.1222222222222222 0.3625 1.785733131708445
0.1244444444444445 0.3625 0.8728381609175576
0.1266666666666666 0.3625 0.0159266363794864
0.1288888888888889 0.3625 0.8816059031383285
0.1311111111111111 0.3625 1.725182044780059
0.1333333333333333 0.3375 1.274083615822654
0.1355555555555555 0.3375 0.4405378886856424
0.1377777777777778 0.3375 0.3727592040987711
0.14 0.3375 1.166614411522833
0.1422222222222222 0.3125000000000001 1.758519615836886
0.1444444444444445 0.3125000000000001 0.9727277819287178
0.1466666666666667 0.3125000000000001 0.2048631949043072
0.1488888888888889 0.3125000000000001 0.5457456001041834
0.1511111111111111 0.3125000000000001 1.279735368804215
0.1533333333333333 0.2875 1.566009161273845
0.1555555555555556 0.2875 0.837928023806699
0.1577777777777778 0.2875 0.1252835602469288
0.16 0.2875 0.5724621081171578
0.1622222222222222 0.2875 1.255820981731244
0.1644444444444444 0.2625 1.515937457025686
0.1666666666666667 0.2625 0.8368934650162385
0.1688888888888889 0.2625 0.1712961352509966
0.1711111111111111 0.2625 0.4812925453223874
0.1733333333333333 0.2625 1.121290871501051
0.1755555555555556 0.2625 1.749098546627338
0.1777777777777778 0.2375 0.9445599723358535
0.18 0.2375 0.3195102475321267
0.1822222222222222 0.2375 0.2940704945543939
0.1844444444444444 0.2375 0.8965287563633202
0.1866666666666666 0.2375 1.488196559239845
0.1888888888888889 0.2125 1.141447387226797
0.1911111111111111 0.2125 0.551696310819952
0.1933333333333333 0.2125 0.02785719824567275
0.1955555555555556 0.2125 0.5975036745367155
0.1977777777777778 0.2125 1.157522194640297
0.2 0.2125 1.70818095167561
0.2022222222222222 0.1875 0.8534451321579449
0.2044444444444445 0.1875 0.3038309851456369
0.2066666666666667 0.1875 0.236894414856976
0.2088888888888889 0.1875 0.7689681050900016
0.2111111111111111 0.1875 1.29261836661418
0.2133333333333333 0.1625 1.213225167673637
0.2155555555555556 0.1625 0.6901559029548749
0.2177777777777778 0.1625 0.1751133647541452
0.22 0.1625 0.3321056582730227
0.2222222222222222 0.1625 0.8316972471116905
0.2244444444444444 0.1625 1.323850670872482
0.2266666666666667 0.1375 1.122333440653926
0.2288888888888889 0.1375 0.6302510389764805
0.2311111111111111 0.1375 0.1452831510130866
0.2333333333333333 0.1375 0.3327400229837555
0.2355555555555556 0.1375 0.8039826628159595
0.2377777777777778 0.1375 1.268603565251039
0.24 0.1125 1.12174344655583
0.2422222222222222 0.1125 0.6568134277831374
0.2444444444444445 0.1125 0.198237860955786
0.2466666666666667 0.1125 0.254126697004435
0.2488888888888889 0.1125 0.7004191964828503
0.2511111111111111 0.1125 1.140774274484414
0.2533333333333334 0.1125 1.57532242527605
0.2555555555555555 0.08750000000000001 0.7562551846755663
0.2577777777777778 0.08750000000000001 0.3210209461459371
0.26 0.08750000000000001 0.1086213747871858
0.2622222222222222 0.08750000000000001 0.5327905037511449
0.2644444444444444 0.08750000000000001 0.951601667044356
0.2666666666666667 0.08750000000000001 1.365166723137399
0.2688888888888889 0.0625 0.9175401148795538
0.2711111111111111 0.0625 0.5030926138405347
0.2733333333333333 0.0625 0.0937096796113194
0.2755555555555556 0.0625 0.3107110032733795
0.2777777777777778 0.0625 0.7102688796696603
0.28 0.0625 1.105060626551409
0.2822222222222222 0.0625 1.495180251279828
0.2844444444444444 0.0375 0.7357949694076039
0.2866666666666667 0.0375 0.3445865207714483
0.2888888888888889 0.0375 0.04209925869285962
0.2911111111111111 0.0375 0.4243488452400895
0.2933333333333333 0.0375 0.8022464178180123
0.2955555555555556 0.0375 1.175873935943171
0.2977777777777778 0.0375 1.54531121437429
0.3 0.0125 0.6371396937105395
0.3022222222222222 0.0125 0.2664675697940586
0.3044444444444445 0.0125 0.1001386579606383
0.3066666666666667 0.0125 0.4627527813447899
0.3088888888888889 0.0125 0.8214467307167193
0.3111111111111111 0.0125 1.176290634941379
0.3133333333333333 0.0125 1.527352878987573
0.3155555555555555 0.0125 1.874700159290409
0.3177777777777778 0.0125 2.218397536980671
0.32 0.0125 2.558508489077417
0.3222222222222222 0.0125 2.895094957735646
0.3244444444444444 0.0125 3.228217397635377
0.3266666666666667 0.0125 3.55793482159464
0.3288888888888889 0.0125 3.884304844484546
0.3311111111111111 0.0125 4.207383725520526


==> Cont160t0.25_0.1_3DN1_SPH.txt <==
0.00054651 0.099688
0.00045532 0.099063
0.00041187 0.098438
0.00039365 0.097813
0.00038529 0.097188
0.00038128 0.096563
0.0003794 0.095938
0.00037862 0.095313
0.00037842 0.094688
0.00037855 0.094063
0.00037883 0.093438
0.00037919 0.092813
0.00037957 0.092188
0.00037994 0.091563
0.00038029 0.090938
0.00038061 0.090313
0.00038089 0.089688
0.00038114 0.089063
0.00038135 0.088438
0.00038153 0.087813
0.00038168 0.087188
0.0003818 0.086563
0.0003819 0.085938
0.00038198 0.085313
0.00038205 0.084688
0.0003821 0.084063
0.00038214 0.083437
0.00038218 0.082813
0.0003822 0.082188
0.00038222 0.081563
0.00038224 0.080938
0.00038225 0.080313
0.00038226 0.079688
0.00038226 0.079063
0.00038227 0.078438
0.00038227 0.077813
0.00038227 0.077188
0.00038227 0.076563
0.00038228 0.075938
0.00038228 0.075313
0.00038228 0.074688
0.00038228 0.074063
0.00038228 0.073438
0.00038228 0.072813
0.00038228 0.072188
0.00038228 0.071563
0.00038228 0.070938
0.00038228 0.070313
0.00038228 0.069688
0.00038228 0.069063
0.00038228 0.068438
0.00038228 0.067812
0.00038228 0.067188
0.00038228 0.066562
0.00038228 0.065938
0.00038228 0.065313
0.00038228 0.064688
0.00038228 0.064063
0.00038228 0.063438
0.00038228 0.062813
0.00038228 0.062188
0.00038228 0.061563
0.00038228 0.060938
0.00038228 0.060313
0.00038228 0.059688
0.00038228 0.059063
0.00038228 0.058438
0.00038228 0.057813
0.00038228 0.057188
0.00038228 0.056563
0.00038228 0.055938
0.00038228 0.055313
0.00038228 0.054688
0.00038228 0.054063
0.00038228 0.053438
0.00038228 0.052813
0.00038228 0.052188
0.00038228 0.051563
0.00038228 0.050938
0.00038228 0.050313
0.00038228 0.049688
0.00038228 0.049063
0.00038228 0.048438
0.00038228 0.047813
0.00038228 0.047188
0.00038228 0.046563
0.00038228 0.045938
0.00038228 0.045313
0.00038228 0.044688
0.00038228 0.044063
0.00038228 0.043438
0.00038228 0.042813
0.00038228 0.042188
0.00038228 0.041563
0.00038228 0.040938
0.00038228 0.040313
0.00038228 0.039688
0.00038228 0.039063
0.00038228 0.038438
0.00038228 0.037813
0.00038228 0.037188
0.00038228 0.036563
0.00038228 0.035938
0.00038228 0.035313
0.00038228 0.034688
0.00038228 0.034063
0.00038228 0.033438
0.00038228 0.032813
0.00038228 0.032188
0.00038228 0.031563
0.00038228 0.030938
0.00038229 0.030313
0.00038229 0.029688
0.0003823 0.029063
0.00038231 0.028438
0.00038233 0.027813
0.00038235 0.027188
0.00038238 0.026563
0.00038243 0.025938
0.0003825 0.025313
0.00038259 0.024688
0.00038272 0.024063
0.0003829 0.023438
0.00038314 0.022813
0.00038347 0.022188
0.00038392 0.021563
0.0003845 0.020938
0.00038528 0.020313
0.00038628 0.019688
0.00038759 0.019063
0.00038927 0.018438
0.00039141 0.017813
0.00039413 0.017188
0.00039754 0.016563
0.0004018 0.015938
0.0004071 0.015313
0.00041363 0.014688
0.00042164 0.014063
0.00043142 0.013438
0.00044331 0.012813
0.00045772 0.012188
0.00047512 0.011563
0.00049608 0.010938
0.0005213 0.010313
0.00055164 0.0096875
0.00058818 0.0090625
0.00063225 0.0084375
0.00068562 0.0078125
0.00075059 0.0071875
0.00083027 0.0065625
0.00092896 0.0059375
0.0009375 0.0058911
0.0010492 0.0053125
0.0012024 0.0046875
0.0014025 0.0040625
0.0015625 0.0036718
0.0016746 0.0034375
0.0020617 0.0028125
0.0021875 0.0026537
0.0026537 0.0021875
0.0028125 0.0020617
0.0034375 0.0016746
0.0036718 0.0015625
0.0040625 0.0014025
0.0046875 0.0012024
0.0053125 0.0010492
0.0058911 0.0009375
0.0059375 0.00092896
0.0065625 0.00083027
0.0071875 0.00075059
0.0078125 0.00068562
0.0084375 0.00063225
0.0090625 0.00058818
0.0096875 0.00055164
0.010313 0.0005213
0.010938 0.00049608
0.011563 0.00047512
0.012188 0.00045772
0.012813 0.00044331
0.013438 0.00043142
0.014063 0.00042164
0.014688 0.00041363
0.015313 0.0004071
0.015938 0.0004018
0.016563 0.00039754
0.017188 0.00039413
0.017813 0.00039141
0.018438 0.00038927
0.019063 0.00038759
0.019688 0.00038628
0.020313 0.00038528
0.020938 0.0003845
0.021563 0.00038392
0.022188 0.00038347
0.022813 0.00038314
0.023438 0.0003829
0.024063 0.00038272
0.024688 0.00038259
0.025313 0.0003825
0.025938 0.00038243
0.026563 0.00038238
0.027188 0.00038235
0.027813 0.00038233
0.028438 0.00038231
0.029063 0.0003823
0.029688 0.00038229
0.030313 0.00038229
0.030938 0.00038228
0.031563 0.00038228
0.032188 0.00038228
0.032813 0.00038228
0.033438 0.00038228
0.034063 0.00038228
0.034688 0.00038228
0.035313 0.00038228
0.035938 0.00038228
0.036562 0.00038228
0.037188 0.00038228
0.037813 0.00038228
0.038438 0.00038228
0.039063 0.00038228
0.039688 0.00038228
0.040313 0.00038228
0.040938 0.00038228
0.041563 0.00038228
0.042188 0.00038228
0.042813 0.00038228
0.043438 0.00038228
0.044063 0.00038228
0.044688 0.00038228
0.045313 0.00038228
0.045938 0.00038228
0.046563 0.00038228
0.047188 0.00038228
0.047813 0.00038228
0.048438 0.00038228
0.049063 0.00038228
0.049688 0.00038228
0.050313 0.00038228
0.050938 0.00038228
0.051563 0.00038228
0.052188 0.00038228
0.052813 0.00038228
0.053438 0.00038228
0.054063 0.00038228
0.054688 0.00038228
0.055313 0.00038228
0.055938 0.00038228
0.056563 0.00038228
0.057188 0.00038228
0.057813 0.00038228
0.058438 0.00038228
0.059063 0.00038228
0.059688 0.00038228
0.060313 0.00038228
0.060938 0.00038228
0.061563 0.00038228
0.062188 0.00038228
0.062813 0.00038228
0.063438 0.00038228
0.064063 0.00038228
0.064688 0.00038228
0.065313 0.00038228
0.065938 0.00038228
0.066562 0.00038228
0.067188 0.00038228
0.067812 0.00038228
0.068438 0.00038228
0.069063 0.00038228
0.069688 0.00038229
0.070313 0.00038229
0.070938 0.0003823
0.071563 0.00038231
0.072188 0.00038233
0.072813 0.00038235
0.073438 0.00038238
0.074063 0.00038243
0.074688 0.0003825
0.075313 0.00038259
0.075938 0.00038272
0.076563 0.0003829
0.077188 0.00038314
0.077813 0.00038347
0.078438 0.00038392
0.079063 0.0003845
0.079688 0.00038528
0.080313 0.00038628
0.080938 0.00038759
0.081563 0.00038927
0.082188 0.00039141
0.082813 0.00039413
0.083437 0.00039754
0.084063 0.0004018
0.084688 0.0004071
0.085313 0.00041363
0.085938 0.00042164
0.086563 0.00043142
0.087188 0.00044331
0.087813 0.00045772
0.088438 0.00047512
0.089063 0.00049608
0.089688 0.0005213
0.090313 0.00055164
0.090938 0.00058818
0.091563 0.00063225
0.092188 0.00068562
0.092813 0.00075059
0.093438 0.00083027
0.094063 0.00092896
0.094109 0.0009375
0.094688 0.0010492
0.095313 0.0012024
0.095938 0.0014025
0.096328 0.0015625
0.096563 0.0016746
0.097188 0.0020617
0.097346 0.0021875
0.097813 0.0026537
0.097938 0.0028125
0.098325 0.0034375
0.098438 0.0036718
0.098597 0.0040625
0.098798 0.0046875
0.098951 0.0053125
0.099063 0.0058911
0.099071 0.0059375
0.09917 0.0065625
0.099249 0.0071875
0.099314 0.0078125
0.099368 0.0084375
0.099412 0.0090625
0.099448 0.0096875
0.099479 0.010313
0.099504 0.010938
0.099525 0.011563
0.099542 0.012188
0.099557 0.012813
0.099569 0.013438
0.099578 0.014063
0.099586 0.014688
0.099593 0.015313
0.099598 0.015938
0.099602 0.016563
0.099606 0.017188
0.099609 0.017813
0.099611 0.018438
0.099612 0.019063
0.099614 0.019688
0.099615 0.020313
0.099615 0.020938
0.099616 0.021563
0.099617 0.022188
0.099617 0.022813
0.099617 0.023438
0.099617 0.024063
0.099617 0.024688
0.099618 0.025313
0.099618 0.025938
0.099618 0.026563
0.099618 0.027188
0.099618 0.027813
0.099618 0.028438
0.099618 0.029063
0.099618 0.029688
0.099618 0.030313
0.099618 0.030938
0.099618 0.031563
0.099618 0.032188
0.099618 0.032813
0.099618 0.033438
0.099618 0.034063
0.099618 0.034688
0.099618 0.035313
0.099618 0.035938
0.099618 0.036563
0.099618 0.037188
0.099618 0.037813
0.099618 0.038437
0.099618 0.039063
0.099618 0.039688
0.099618 0.040313
0.099618 0.040938
0.099618 0.041563
0.099618 0.042188
0.099618 0.042813
0.099618 0.043438
0.099618 0.044063
0.099618 0.044688
0.099618 0.045313
0.099618 0.045938
0.099618 0.046563
0.099618 0.047188
0.099618 0.047813
0.099618 0.048438
0.099618 0.049063
0.099618 0.049688
0.099618 0.050313
0.099618 0.050938
0.099618 0.051563
0.099618 0.052188
0.099618 0.052813
0.099618 0.053438
0.099618 0.054063
0.099618 0.054688
0.099618 0.055313
0.099618 0.055938
0.099618 0.056563
0.099618 0.057188
0.099618 0.057813
0.099618 0.058438
0.099618 0.059063
0.099618 0.059688
0.099618 0.060313
0.099618 0.060938
0.099618 0.061563
0.099618 0.062188
0.099618 0.062813
0.099618 0.063438
0.099618 0.064063
0.099618 0.064688
0.099618 0.065313
0.099618 0.065938
0.099618 0.066562
0.099618 0.067188
0.099618 0.067812
0.099618 0.068438
0.099618 0.069063
0.099618 0.069688
0.099618 0.070313
0.099618 0.070938
0.099618 0.071563
0.099618 0.072188
0.099618 0.072813
0.099618 0.073438
0.099618 0.074063
0.099618 0.074688
0.099618 0.075313
0.099618 0.075938
0.099618 0.076563
0.099618 0.077188
0.099618 0.077813
0.099618 0.078438
0.099618 0.079063
0.099618 0.079688
0.099618 0.080313
0.099618 0.080938
0.099618 0.081563
0.099618 0.082188
0.099618 0.082813
0.099618 0.083437
0.099618 0.084063
0.099618 0.084688
0.099618 0.085313
0.099618 0.085938
0.099618 0.086563
0.099618 0.087188
0.099618 0.087813
0.099619 0.088438
0.099619 0.089063
0.099619 0.089688
0.099619 0.090313
0.09962 0.090938
0.09962 0.091563
0.09962 0.092188
0.099621 0.092813
0.099621 0.093438
0.099621 0.094063
0.099622 0.094688
0.099621 0.095313
0.099621 0.095938
0.099619 0.096563
0.099615 0.097188
0.099606 0.097813
0.099588 0.098438
0.099545 0.099063
0.099453 0.099688


==> Cont160t0.25_0.1_3DN1_anl.txt <==
0.00088876 0.099688
0.00088876 0.099063
0.00088876 0.098438
0.00088876 0.097813
0.00088876 0.097188
0.00088876 0.096563
0.00088876 0.095938
0.00088876 0.095313
0.00088876 0.094688
0.00088876 0.094063
0.00088876 0.093438
0.00088876 0.092813
0.00088876 0.092188
0.00088876 0.091563
0.00088876 0.090938
0.00088876 0.090313
0.00088876 0.089688
0.00088876 0.089063
0.00088876 0.088438
0.00088876 0.087813
0.00088876 0.087188
0.00088876 0.086563
0.00088876 0.085938
0.00088876 0.085313
0.00088876 0.084688
0.00088876 0.084063
0.00088876 0.083438
0.00088876 0.082813
0.00088876 0.082188
0.00088876 0.081563
0.00088876 0.080938
0.00088876 0.080313
0.00088876 0.079688
0.00088876 0.079063
0.00088876 0.078438
0.00088876 0.077813
0.00088876 0.077188
0.00088876 0.076563
0.00088876 0.075938
0.00088876 0.075313
0.00088876 0.074688
0.00088876 0.074063
0.00088876 0.073438
0.00088876 0.072813
0.00088876 0.072188
0.00088876 0.071563
0.00088876 0.070938
0.00088876 0.070313
0.00088876 0.069688
0.00088876 0.069063
0.00088876 0.068438
0.00088876 0.067813
0.00088876 0.067188
0.00088876 0.066563
0.00088876 0.065938
0.00088876 0.065313
0.00088876 0.064688
0.00088876 0.064063
0.00088876 0.063438
0.00088876 0.062813
0.00088876 0.062188
0.00088876 0.061563
0.00088876 0.060938
0.00088876 0.060313
0.00088876 0.059688
0.00088876 0.059063
0.00088876 0.058438
0.00088876 0.057813
0.00088876 0.057188
0.00088876 0.056563
0.00088876 0.055938
0.00088876 0.055313
0.00088876 0.054688
0.00088876 0.054063
0.00088876 0.053438
0.00088876 0.052813
0.00088876 0.052188
0.00088876 0.051563
0.00088876 0.050938
0.00088876 0.050313
0.00088876 0.049688
0.00088876 0.049063
0.00088876 0.048438
0.00088876 0.047813
0.00088876 0.047188
0.00088876 0.046562
0.00088876 0.045937
0.00088876 0.045312
0.00088876 0.044687
0.00088876 0.044063
0.00088876 0.043438
0.00088876 0.042813
0.00088876 0.042188
0.00088876 0.041563
0.00088876 0.040938
0.00088876 0.040313
0.00088876 0.039688
0.00088876 0.039062
0.00088876 0.038437
0.00088876 0.037812
0.00088876 0.037187
0.00088876 0.036562
0.00088876 0.035938
0.00088876 0.035313
0.00088876 0.034688
0.00088876 0.034063
0.00088876 0.033438
0.00088876 0.032813
0.00088877 0.032188
0.00088877 0.031563
0.00088877 0.030937
0.00088878 0.030312
0.00088878 0.029688
0.0008888 0.029063
0.00088881 0.028438
0.00088884 0.027813
0.00088887 0.027187
0.00088891 0.026562
0.00088898 0.025938
0.00088907 0.025313
0.00088919 0.024688
0.00088935 0.024063
0.00088958 0.023438
0.00088988 0.022812
0.00089028 0.022188
0.00089081 0.021563
0.0008915 0.020938
0.0008924 0.020313
0.00089356 0.019688
0.00089505 0.019062
0.00089695 0.018437
0.00089936 0.017813
0.00090238 0.017188
0.00090615 0.016563
0.00091083 0.015938
0.00091662 0.015312
0.00092371 0.014688
0.00093239 0.014063
0.0009375 0.013758
0.00094301 0.013437
0.00095596 0.012813
0.00097161 0.012188
0.00099048 0.011562
0.0010132 0.010938
0.0010406 0.010313
0.0010735 0.0096875
0.0011133 0.0090625
0.0011614 0.0084375
0.0012199 0.0078125
0.0012916 0.0071875
0.0013803 0.0065625
0.0014912 0.0059375
0.0015625 0.0056078
0.0016337 0.0053125
0.0018206 0.0046875
0.0020705 0.0040625
0.0021875 0.0038301
0.0024239 0.0034375
0.0028125 0.0029518
0.0029518 0.0028125
0.0034375 0.0024239
0.0038301 0.0021875
0.0040625 0.0020705
0.0046875 0.0018206
0.0053125 0.0016337
0.0056078 0.0015625
0.0059375 0.0014912
0.0065625 0.0013803
0.0071875 0.0012916
0.0078125 0.0012199
0.0084375 0.0011614
0.0090625 0.0011133
0.0096875 0.0010735
0.010313 0.0010406
0.010938 0.0010132
0.011562 0.00099048
0.012188 0.00097161
0.012813 0.00095596
0.013437 0.00094301
0.013758 0.0009375
0.014063 0.00093239
0.014688 0.00092371
0.015312 0.00091662
0.015938 0.00091083
0.016563 0.00090615
0.017188 0.00090238
0.017813 0.00089936
0.018437 0.00089695
0.019062 0.00089505
0.019688 0.00089356
0.020313 0.0008924
0.020938 0.0008915
0.021563 0.00089081
0.022188 0.00089028
0.022812 0.00088988
0.023438 0.00088958
0.024063 0.00088935
0.024688 0.00088919
0.025313 0.00088907
0.025938 0.00088898
0.026562 0.00088891
0.027187 0.00088887
0.027813 0.00088884
0.028438 0.00088881
0.029063 0.0008888
0.029688 0.00088878
0.030312 0.00088878
0.030937 0.00088877
0.031563 0.00088877
0.032188 0.00088877
0.032813 0.00088876
0.033438 0.00088876
0.034063 0.00088876
0.034688 0.00088876
0.035313 0.00088876
0.035938 0.00088876
0.036562 0.00088876
0.037187 0.00088876
0.037812 0.00088876
0.038437 0.00088876
0.039062 0.00088876
0.039688 0.00088876
0.040313 0.00088876
0.040938 0.00088876
0.041563 0.00088876
0.042188 0.00088876
0.042813 0.00088876
0.043438 0.00088876
0.044063 0.00088876
0.044687 0.00088876
0.045312 0.00088876
0.045937 0.00088876
0.046562 0.00088876
0.047188 0.00088876
0.047813 0.00088876
0.048438 0.00088876
0.049063 0.00088876
0.049688 0.00088876
0.050313 0.00088876
0.050938 0.00088876
0.051563 0.00088876
0.052188 0.00088876
0.052813 0.00088876
0.053438 0.00088876
0.054063 0.00088876
0.054688 0.00088876
0.055313 0.00088876
0.055938 0.00088876
0.056563 0.00088876
0.057188 0.00088876
0.057813 0.00088876
0.058438 0.00088876
0.059063 0.00088876
0.059688 0.00088876
0.060313 0.00088876
0.060938 0.00088876
0.061563 0.00088876
0.062188 0.00088876
0.062813 0.00088876
0.063438 0.00088876
0.064063 0.00088876
0.064688 0.00088876
0.065313 0.00088876
0.065938 0.00088876
0.066563 0.00088876
0.067188 0.00088876
0.067813 0.00088877
0.068438 0.00088877
0.069063 0.00088877
0.069688 0.00088878
0.070313 0.00088878
0.070938 0.0008888
0.071563 0.00088881
0.072188 0.00088884
0.072813 0.00088887
0.073438 0.00088891
0.074063 0.00088898
0.074688 0.00088907
0.075313 0.00088919
0.075938 0.00088935
0.076563 0.00088958
0.077188 0.00088988
0.077813 0.00089028
0.078438 0.00089081
0.079063 0.0008915
0.079688 0.0008924
0.080313 0.00089356
0.080938 0.00089505
0.081563 0.00089695
0.082188 0.00089936
0.082813 0.00090238
0.083438 0.00090615
0.084063 0.00091083
0.084688 0.00091662
0.085313 0.00092371
0.085938 0.00093239
0.086242 0.0009375
0.086563 0.00094301
0.087188 0.00095596
0.087813 0.00097161
0.088438 0.00099048
0.089063 0.0010132
0.089688 0.0010406
0.090313 0.0010735
0.090938 0.0011133
0.091563 0.0011614
0.092188 0.0012199
0.092813 0.0012916
0.093438 0.0013803
0.094063 0.0014912
0.094392 0.0015625
0.094688 0.0016337
0.095313 0.0018206
0.095938 0.0020705
0.09617 0.0021875
0.096563 0.0024239
0.097048 0.0028125
0.097188 0.0029518
0.097576 0.0034375
0.097813 0.0038301
0.09793 0.0040625
0.098179 0.0046875
0.098366 0.0053125
0.098438 0.0056078
0.098509 0.0059375
0.09862 0.0065625
0.098708 0.0071875
0.09878 0.0078125
0.098839 0.0084375
0.098887 0.0090625
0.098926 0.0096875
0.098959 0.010313
0.098987 0.010938
0.09901 0.011562
0.099028 0.012188
0.099044 0.012813
0.099057 0.013437
0.099063 0.013758
0.099068 0.014063
0.099076 0.014688
0.099083 0.015312
0.099089 0.015938
0.099094 0.016563
0.099098 0.017188
0.099101 0.017813
0.099103 0.018437
0.099105 0.019062
0.099106 0.019688
0.099108 0.020313
0.099109 0.020938
0.099109 0.021563
0.09911 0.022188
0.09911 0.022812
0.09911 0.023438
0.099111 0.024063
0.099111 0.024688
0.099111 0.025313
0.099111 0.025938
0.099111 0.026562
0.099111 0.027187
0.099111 0.027813
0.099111 0.028438
0.099111 0.029063
0.099111 0.029688
0.099111 0.030312
0.099111 0.030937
0.099111 0.031563
0.099111 0.032188
0.099111 0.032813
0.099111 0.033438
0.099111 0.034063
0.099111 0.034688
0.099111 0.035313
0.099111 0.035938
0.099111 0.036562
0.099111 0.037187
0.099111 0.037812
0.099111 0.038437
0.099111 0.039062
0.099111 0.039688
0.099111 0.040313
0.099111 0.040938
0.099111 0.041563
0.099111 0.042188
0.099111 0.042813
0.099111 0.043438
0.099111 0.044063
0.099111 0.044687
0.099111 0.045312
0.099111 0.045937
0.099111 0.046562
0.099111 0.047188
0.099111 0.047813
0.099111 0.048438
0.099111 0.049063
0.099111 0.049688
0.099111 0.050313
0.099111 0.050938
0.099111 0.051563
0.099111 0.052188
0.099111 0.052813
0.099111 0.053438
0.099111 0.054063
0.099111 0.054688
0.099111 0.055313
0.099111 0.055938
0.099111 0.056563
0.099111 0.057188
0.099111 0.057813
0.099111 0.058438
0.099111 0.059063
0.099111 0.059688
0.099111 0.060313
0.099111 0.060938
0.099111 0.061563
0.099111 0.062188
0.099111 0.062813
0.099111 0.063438
0.099111 0.064063
0.099111 0.064688
0.099111 0.065313
0.099111 0.065938
0.099111 0.066563
0.099111 0.067188
0.099111 0.067813
0.099111 0.068438
0.099111 0.069063
0.099111 0.069688
0.099111 0.070313
0.099111 0.070938
0.099111 0.071563
0.099111 0.072188
0.099111 0.072813
0.099111 0.073438
0.099111 0.074063
0.099111 0.074688
0.099111 0.075313
0.099111 0.075938
0.099111 0.076563
0.099111 0.077188
0.099111 0.077813
0.099111 0.078438
0.099111 0.079063
0.099111 0.079688
0.099111 0.080313
0.099111 0.080938
0.099111 0.081563
0.099111 0.082188
0.099111 0.082813
0.099111 0.083438
0.099111 0.084063
0.099111 0.084688
0.099111 0.085313
0.099111 0.085938
0.099111 0.086563
0.099111 0.087188
0.099111 0.087813
0.099111 0.088438
0.099111 0.089063
0.099111 0.089688
0.099111 0.090313
0.099111 0.090938
0.099111 0.091563
0.099111 0.092188
0.099111 0.092813
0.099111 0.093438
0.099111 0.094063
0.099111 0.094688
0.099111 0.095313
0.099111 0.095938
0.099111 0.096563
0.099111 0.097188
0.099111 0.097813
0.099111 0.098438
0.099111 0.099063
0.099111 0.099688


==> Cont160t0.25_0.1_SPH.txt <==
0.0009375 0.094109
0.0010492 0.094688
0.0012024 0.095313
0.0014025 0.095938
0.0015625 0.096328
0.0016746 0.096563
0.0020617 0.097188
0.0021875 0.097346
0.0026537 0.097813
0.0028125 0.097938
0.0034375 0.098325
0.0036718 0.098438
0.0040625 0.098597
0.0046875 0.098798
0.0053125 0.098951
0.0058911 0.099063
0.0059375 0.099071
0.0065625 0.09917
0.0071875 0.099249
0.0078125 0.099314
0.0084375 0.099368
0.0090625 0.099412
0.0096875 0.099448
0.010313 0.099479
0.010938 0.099504
0.011563 0.099525
0.012188 0.099542
0.012813 0.099557
0.013438 0.099569
0.014063 0.099578
0.014688 0.099586
0.015313 0.099593
0.015938 0.099598
0.016563 0.099602
0.017188 0.099606
0.017813 0.099609
0.018438 0.099611
0.019063 0.099612
0.019688 0.099614
0.020313 0.099615
0.020938 0.099615
0.021563 0.099616
0.022188 0.099617
0.022813 0.099617
0.023438 0.099617
0.024063 0.099617
0.024688 0.099617
0.025313 0.099618
0.025938 0.099618
0.026563 0.099618
0.027188 0.099618
0.027813 0.099618
0.028438 0.099618
0.029063 0.099618
0.029688 0.099618
0.030313 0.099618
0.030938 0.099618
0.031563 0.099618
0.032188 0.099618
0.032813 0.099618
0.033438 0.099618
0.034063 0.099618
0.034688 0.099618
0.035313 0.099618
0.035938 0.099618
0.036563 0.099618
0.037188 0.099618
0.037813 0.099618
0.038437 0.099618
0.039063 0.099618
0.039688 0.099618
0.040313 0.099618
0.040938 0.099618
0.041563 0.099618
0.042188 0.099618
0.042813 0.099618
0.043438 0.099618
0.044063 0.099618
0.044688 0.099618
0.045313 0.099618
0.045938 0.099618
0.046563 0.099618
0.047188 0.099618
0.047813 0.099618
0.048438 0.099618
0.049063 0.099618
0.049688 0.099618
0.050313 0.099618
0.050938 0.099618
0.051563 0.099618
0.052188 0.099618
0.052813 0.099618
0.053438 0.099618
0.054063 0.099618
0.054688 0.099618
0.055313 0.099618
0.055938 0.099618
0.056563 0.099618
0.057188 0.099618
0.057813 0.099618
0.058438 0.099618
0.059063 0.099618
0.059688 0.099618
0.060313 0.099618
0.060938 0.099618
0.061563 0.099618
0.062188 0.099618
0.062813 0.099618
0.063438 0.099618
0.064063 0.099618
0.064688 0.099618
0.065313 0.099618
0.065938 0.099618
0.066562 0.099618
0.067188 0.099618
0.067812 0.099618
0.068438 0.099618
0.069063 0.099618
0.069688 0.099618
0.070313 0.099618
0.070938 0.099618
0.071563 0.099618
0.072188 0.099618
0.072813 0.099618
0.073438 0.099618
0.074063 0.099618
0.074688 0.099618
0.075313 0.099617
0.075938 0.099617
0.076563 0.099617
0.077188 0.099617
0.077813 0.099617
0.078438 0.099616
0.079063 0.099615
0.079688 0.099615
0.080313 0.099614
0.080938 0.099612
0.081563 0.099611
0.082188 0.099609
0.082813 0.099606
0.083437 0.099602
0.084063 0.099598
0.084688 0.099593
0.085313 0.099586
0.085938 0.099578
0.086563 0.099569
0.087188 0.099557
0.087813 0.099542
0.088438 0.099525
0.089063 0.099504
0.089688 0.099479
0.090313 0.099448
0.090938 0.099412
0.091563 0.099368
0.092188 0.099314
0.092813 0.099249
0.093438 0.09917
0.094063 0.099071
0.094109 0.099063
0.094688 0.098951
0.095313 0.098798
0.095938 0.098597
0.096328 0.098438
0.096563 0.098325
0.097188 0.097938
0.097346 0.097813
0.097813 0.097346
0.097938 0.097188
0.098325 0.096563
0.098438 0.096328
0.098597 0.095938
0.098798 0.095313
0.098951 0.094688
0.099063 0.094109
0.099071 0.094063
0.09917 0.093438
0.099249 0.092813
0.099314 0.092188
0.099368 0.091563
0.099412 0.090938
0.099448 0.090313
0.099479 0.089688
0.099504 0.089063
0.099525 0.088438
0.099542 0.087813
0.099557 0.087188
0.099569 0.086563
0.099578 0.085938
0.099586 0.085313
0.099593 0.084688
0.099598 0.084063
0.099602 0.083437
0.099606 0.082813
0.099609 0.082188
0.099611 0.081563
0.099612 0.080938
0.099614 0.080313
0.099615 0.079688
0.099615 0.079063
0.099616 0.078438
0.099617 0.077813
0.099617 0.077188
0.099617 0.076563
0.099617 0.075938
0.099617 0.075313
0.099618 0.074688
0.099618 0.074063
0.099618 0.073438
0.099618 0.072813
0.099618 0.072188
0.099618 0.071563
0.099618 0.070938
0.099618 0.070313
0.099618 0.069688
0.099618 0.069063
0.099618 0.068438
0.099618 0.067812
0.099618 0.067188
0.099618 0.066562
0.099618 0.065938
0.099618 0.065313
0.099618 0.064688
0.099618 0.064063
0.099618 0.063438
0.099618 0.062813
0.099618 0.062188
0.099618 0.061563
0.099618 0.060938
0.099618 0.060313
0.099618 0.059688
0.099618 0.059063
0.099618 0.058438
0.099618 0.057813
0.099618 0.057188
0.099618 0.056563
0.099618 0.055938
0.099618 0.055313
0.099618 0.054688
0.099618 0.054063
0.099618 0.053438
0.099618 0.052813
0.099618 0.052188
0.099618 0.051563
0.099618 0.050938
0.099618 0.050313
0.099618 0.049688
0.099618 0.049063
0.099618 0.048438
0.099618 0.047813
0.099618 0.047188
0.099618 0.046563
0.099618 0.045938
0.099618 0.045313
0.099618 0.044688
0.099618 0.044063
0.099618 0.043438
0.099618 0.042813
0.099618 0.042188
0.099618 0.041563
0.099618 0.040938
0.099618 0.040313
0.099618 0.039688
0.099618 0.039063
0.099618 0.038437
0.099618 0.037813
0.099618 0.037188
0.099618 0.036563
0.099618 0.035938
0.099618 0.035313
0.099618 0.034688
0.099618 0.034063
0.099618 0.033438
0.099618 0.032813
0.099618 0.032188
0.099618 0.031563
0.099618 0.030938
0.099618 0.030313
0.099618 0.029688
0.099618 0.029063
0.099618 0.028438
0.099618 0.027813
0.099618 0.027188
0.099618 0.026563
0.099618 0.025938
0.099618 0.025313
0.099617 0.024688
0.099617 0.024063
0.099617 0.023438
0.099617 0.022813
0.099617 0.022188
0.099616 0.021563
0.099615 0.020938
0.099615 0.020313
0.099614 0.019688
0.099612 0.019063
0.099611 0.018438
0.099609 0.017813
0.099606 0.017188
0.099602 0.016563
0.099598 0.015938
0.099593 0.015313
0.099586 0.014688
0.099578 0.014063
0.099569 0.013438
0.099557 0.012813
0.099542 0.012188
0.099525 0.011563
0.099504 0.010938
0.099479 0.010313
0.099448 0.0096875
0.099412 0.0090625
0.099368 0.0084375
0.099314 0.0078125
0.099249 0.0071875
0.09917 0.0065625
0.099071 0.0059375
0.099063 0.0058911
0.098951 0.0053125
0.098798 0.0046875
0.098597 0.0040625
0.098438 0.0036718
0.098325 0.0034375
0.097938 0.0028125
0.097813 0.0026537
0.097346 0.0021875
0.097188 0.0020617
0.096563 0.0016746
0.096328 0.0015625
0.095938 0.0014025
0.095313 0.0012024
0.094688 0.0010492
0.094109 0.0009375
0.094063 0.00092896
0.093438 0.00083027
0.092813 0.00075059
0.092188 0.00068562
0.091563 0.00063225
0.090938 0.00058818
0.090313 0.00055164
0.089688 0.0005213
0.089063 0.00049608
0.088438 0.00047512
0.087813 0.00045772
0.087188 0.00044331
0.086563 0.00043142
0.085938 0.00042164
0.085313 0.00041363
0.084688 0.0004071
0.084063 0.0004018
0.083437 0.00039754
0.082813 0.00039413
0.082188 0.00039141
0.081563 0.00038927
0.080938 0.00038759
0.080313 0.00038628
0.079688 0.00038528
0.079063 0.0003845
0.078438 0.00038392
0.077813 0.00038347
0.077188 0.00038314
0.076563 0.0003829
0.075938 0.00038272
0.075313 0.00038259
0.074688 0.0003825
0.074063 0.00038243
0.073438 0.00038238
0.072813 0.00038235
0.072188 0.00038233
0.071563 0.00038231
0.070938 0.0003823
0.070313 0.00038229
0.069688 0.00038229
0.069063 0.00038228
0.068438 0.00038228
0.067812 0.00038228
0.067188 0.00038228
0.066562 0.00038228
0.065938 0.00038228
0.065313 0.00038228
0.064688 0.00038228
0.064063 0.00038228
0.063438 0.00038228
0.062813 0.00038228
0.062188 0.00038228
0.061563 0.00038228
0.060938 0.00038228
0.060313 0.00038228
0.059688 0.00038228
0.059063 0.00038228
0.058438 0.00038228
0.057813 0.00038228
0.057188 0.00038228
0.056563 0.00038228
0.055938 0.00038228
0.055313 0.00038228
0.054688 0.00038228
0.054063 0.00038228
0.053438 0.00038228
0.052813 0.00038228
0.052188 0.00038228
0.051563 0.00038228
0.050938 0.00038228
0.050313 0.00038228
0.049688 0.00038228
0.049063 0.00038228
0.048438 0.00038228
0.047813 0.00038228
0.047188 0.00038228
0.046563 0.00038228
0.045938 0.00038228
0.045313 0.00038228
0.044688 0.00038228
0.044063 0.00038228
0.043438 0.00038228
0.042813 0.00038228
0.042188 0.00038228
0.041563 0.00038228
0.040938 0.00038228
0.040313 0.00038228
0.039688 0.00038228
0.039063 0.00038228
0.038438 0.00038228
0.037813 0.00038228
0.037188 0.00038228
0.036562 0.00038228
0.035938 0.00038228
0.035313 0.00038228
0.034688 0.00038228
0.034063 0.00038228
0.033438 0.00038228
0.032813 0.00038228
0.032188 0.00038228
0.031563 0.00038228
0.030938 0.00038228
0.030313 0.00038229
0.029688 0.00038229
0.029063 0.0003823
0.028438 0.00038231
0.027813 0.00038233
0.027188 0.00038235
0.026563 0.00038238
0.025938 0.00038243
0.025313 0.0003825
0.024688 0.00038259
0.024063 0.00038272
0.023438 0.0003829
0.022813 0.00038314
0.022188 0.00038347
0.021563 0.00038392
0.020938 0.0003845
0.020313 0.00038528
0.019688 0.00038628
0.019063 0.00038759
0.018438 0.00038927
0.017813 0.00039141
0.017188 0.00039413
0.016563 0.00039754
0.015938 0.0004018
0.015313 0.0004071
0.014688 0.00041363
0.014063 0.00042164
0.013438 0.00043142
0.012813 0.00044331
0.012188 0.00045772
0.011563 0.00047512
0.010938 0.00049608
0.010313 0.0005213
0.0096875 0.00055164
0.0090625 0.00058818
0.0084375 0.00063225
0.0078125 0.00068562
0.0071875 0.00075059
0.0065625 0.00083027
0.0059375 0.00092896
0.0058911 0.0009375
0.0053125 0.0010492
0.0046875 0.0012024
0.0040625 0.0014025
0.0036718 0.0015625
0.0034375 0.0016746
0.0028125 0.0020617
0.0026537 0.0021875
0.0021875 0.0026537
0.0020617 0.0028125
0.0016746 0.0034375
0.0015625 0.0036718
0.0014025 0.0040625
0.0012024 0.0046875
0.0010492 0.0053125
0.0009375 0.0058911
0.00092896 0.0059375
0.00083027 0.0065625
0.00075059 0.0071875
0.00068562 0.0078125
0.00063225 0.0084375
0.00058818 0.0090625
0.00055164 0.0096875
0.0005213 0.010313
0.00049608 0.010938
0.00047512 0.011563
0.00045772 0.012188
0.00044331 0.012813
0.00043142 0.013438
0.00042164 0.014063
0.00041363 0.014688
0.0004071 0.015313
0.0004018 0.015938
0.00039754 0.016563
0.00039413 0.017188
0.00039141 0.017813
0.00038927 0.018438
0.00038759 0.019063
0.00038628 0.019688
0.00038528 0.020313
0.0003845 0.020938
0.00038392 0.021563
0.00038347 0.022188
0.00038314 0.022813
0.0003829 0.023438
0.00038272 0.024063
0.00038259 0.024688
0.0003825 0.025313
0.00038243 0.025938
0.00038238 0.026563
0.00038235 0.027188
0.00038233 0.027813
0.00038231 0.028438
0.0003823 0.029063
0.00038229 0.029688
0.00038229 0.030313
0.00038228 0.030938
0.00038228 0.031563
0.00038228 0.032188
0.00038228 0.032813
0.00038228 0.033438
0.00038228 0.034063
0.00038228 0.034688
0.00038228 0.035313
0.00038228 0.035938
0.00038228 0.036563
0.00038228 0.037188
0.00038228 0.037813
0.00038228 0.038438
0.00038228 0.039063
0.00038228 0.039688
0.00038228 0.040313
0.00038228 0.040938
0.00038228 0.041563
0.00038228 0.042188
0.00038228 0.042813
0.00038228 0.043438
0.00038228 0.044063
0.00038228 0.044688
0.00038228 0.045313
0.00038228 0.045938
0.00038228 0.046563
0.00038228 0.047188
0.00038228 0.047813
0.00038228 0.048438
0.00038228 0.049063
0.00038228 0.049688
0.00038228 0.050313
0.00038228 0.050938
0.00038228 0.051563
0.00038228 0.052188
0.00038228 0.052813
0.00038228 0.053438
0.00038228 0.054063
0.00038228 0.054688
0.00038228 0.055313
0.00038228 0.055938
0.00038228 0.056563
0.00038228 0.057188
0.00038228 0.057813
0.00038228 0.058438
0.00038228 0.059063
0.00038228 0.059688
0.00038228 0.060313
0.00038228 0.060938
0.00038228 0.061563
0.00038228 0.062188
0.00038228 0.062813
0.00038228 0.063438
0.00038228 0.064063
0.00038228 0.064688
0.00038228 0.065313
0.00038228 0.065938
0.00038228 0.066562
0.00038228 0.067188
0.00038228 0.067812
0.00038228 0.068438
0.00038228 0.069063
0.00038229 0.069688
0.00038229 0.070313
0.0003823 0.070938
0.00038231 0.071563
0.00038233 0.072188
0.00038235 0.072813
0.00038238 0.073438
0.00038243 0.074063
0.0003825 0.074688
0.00038259 0.075313
0.00038272 0.075938
0.0003829 0.076563
0.00038314 0.077188
0.00038347 0.077813
0.00038392 0.078438
0.0003845 0.079063
0.00038528 0.079688
0.00038628 0.080313
0.00038759 0.080938
0.00038927 0.081563
0.00039141 0.082188
0.00039413 0.082813
0.00039754 0.083437
0.0004018 0.084063
0.0004071 0.084688
0.00041363 0.085313
0.00042164 0.085938
0.00043142 0.086563
0.00044331 0.087188
0.00045772 0.087813
0.00047512 0.088438
0.00049608 0.089063
0.0005213 0.089688
0.00055164 0.090313
0.00058818 0.090938
0.00063225 0.091563
0.00068562 0.092188
0.00075059 0.092813
0.00083027 0.093438
0.00092896 0.094063
0.0009375 0.094109


==> Cont160t0.25_0.1_anl.txt <==
0.0009375 0.086242
0.00094301 0.086563
0.00095596 0.087188
0.00097161 0.087813
0.00099048 0.088438
0.0010132 0.089063
0.0010406 0.089688
0.0010735 0.090313
0.0011133 0.090938
0.0011614 0.091563
0.0012199 0.092188
0.0012916 0.092813
0.0013803 0.093438
0.0014912 0.094063
0.0015625 0.094392
0.0016337 0.094688
0.0018206 0.095313
0.0020705 0.095938
0.0021875 0.09617
0.0024239 0.096563
0.0028125 0.097048
0.0029518 0.097188
0.0034375 0.097576
0.0038301 0.097813
0.0040625 0.09793
0.0046875 0.098179
0.0053125 0.098366
0.0056078 0.098438
0.0059375 0.098509
0.0065625 0.09862
0.0071875 0.098708
0.0078125 0.09878
0.0084375 0.098839
0.0090625 0.098887
0.0096875 0.098926
0.010313 0.098959
0.010938 0.098987
0.011562 0.09901
0.012188 0.099028
0.012813 0.099044
0.013437 0.099057
0.013758 0.099063
0.014063 0.099068
0.014688 0.099076
0.015312 0.099083
0.015938 0.099089
0.016563 0.099094
0.017188 0.099098
0.017813 0.099101
0.018437 0.099103
0.019062 0.099105
0.019688 0.099106
0.020313 0.099108
0.020938 0.099109
0.021563 0.099109
0.022188 0.09911
0.022812 0.09911
0.023438 0.09911
0.024063 0.099111
0.024688 0.099111
0.025313 0.099111
0.025938 0.099111
0.026562 0.099111
0.027187 0.099111
0.027813 0.099111
0.028438 0.099111
0.029063 0.099111
0.029688 0.099111
0.030312 0.099111
0.030937 0.099111
0.031563 0.099111
0.032188 0.099111
0.032813 0.099111
0.033438 0.099111
0.034063 0.099111
0.034688 0.099111
0.035313 0.099111
0.035938 0.099111
0.036562 0.099111
0.037187 0.099111
0.037812 0.099111
0.038437 0.099111
0.039062 0.099111
0.039688 0.099111
0.040313 0.099111
0.040938 0.099111
0.041563 0.099111
0.042188 0.099111
0.042813 0.099111
0.043438 0.099111
0.044063 0.099111
0.044687 0.099111
0.045312 0.099111
0.045937 0.099111
0.046562 0.099111
0.047188 0.099111
0.047813 0.099111
0.048438 0.099111
0.049063 0.099111
0.049688 0.099111
0.050313 0.099111
0.050938 0.099111
0.051563 0.099111
0.052188 0.099111
0.052813 0.099111
0.053438 0.099111
0.054063 0.099111
0.054688 0.099111
0.055313 0.099111
0.055938 0.099111
0.056563 0.099111
0.057188 0.099111
0.057813 0.099111
0.058438 0.099111
0.059063 0.099111
0.059688 0.099111
0.060313 0.099111
0.060938 0.099111
0.061563 0.099111
0.062188 0.099111
0.062813 0.099111
0.063438 0.099111
0.064063 0.099111
0.064688 0.099111
0.065313 0.099111
0.065938 0.099111
0.066563 0.099111
0.067188 0.099111
0.067813 0.099111
0.068438 0.099111
0.069063 0.099111
0.069688 0.099111
0.070313 0.099111
0.070938 0.099111
0.071563 0.099111
0.072188 0.099111
0.072813 0.099111
0.073438 0.099111
0.074063 0.099111
0.074688 0.099111
0.075313 0.099111
0.075938 0.099111
0.076563 0.09911
0.077188 0.09911
0.077813 0.09911
0.078438 0.099109
0.079063 0.099109
0.079688 0.099108
0.080313 0.099106
0.080938 0.099105
0.081563 0.099103
0.082188 0.099101
0.082813 0.099098
0.083438 0.099094
0.084063 0.099089
0.084688 0.099083
0.085313 0.099076
0.085938 0.099068
0.086242 0.099063
0.086563 0.099057
0.087188 0.099044
0.087813 0.099028
0.088438 0.09901
0.089063 0.098987
0.089688 0.098959
0.090313 0.098926
0.090938 0.098887
0.091563 0.098839
0.092188 0.09878
0.092813 0.098708
0.093438 0.09862
0.094063 0.098509
0.094392 0.098438
0.094688 0.098366
0.095313 0.098179
0.095938 0.09793
0.09617 0.097813
0.096563 0.097576
0.097048 0.097188
0.097188 0.097048
0.097576 0.096563
0.097813 0.09617
0.09793 0.095938
0.098179 0.095313
0.098366 0.094688
0.098438 0.094392
0.098509 0.094063
0.09862 0.093438
0.098708 0.092813
0.09878 0.092188
0.098839 0.091563
0.098887 0.090938
0.098926 0.090313
0.098959 0.089688
0.098987 0.089063
0.09901 0.088438
0.099028 0.087813
0.099044 0.087188
0.099057 0.086563
0.099063 0.086242
0.099068 0.085938
0.099076 0.085313
0.099083 0.084688
0.099089 0.084063
0.099094 0.083438
0.099098 0.082813
0.099101 0.082188
0.099103 0.081563
0.099105 0.080938
0.099106 0.080313
0.099108 0.079688
0.099109 0.079063
0.099109 0.078438
0.09911 0.077813
0.09911 0.077188
0.09911 0.076563
0.099111 0.075938
0.099111 0.075313
0.099111 0.074688
0.099111 0.074063
0.099111 0.073438
0.099111 0.072813
0.099111 0.072188
0.099111 0.071563
0.099111 0.070938
0.099111 0.070313
0.099111 0.069688
0.099111 0.069063
0.099111 0.068438
0.099111 0.067813
0.099111 0.067188
0.099111 0.066563
0.099111 0.065938
0.099111 0.065313
0.099111 0.064688
0.099111 0.064063
0.099111 0.063438
0.099111 0.062813
0.099111 0.062188
0.099111 0.061563
0.099111 0.060938
0.099111 0.060313
0.099111 0.059688
0.099111 0.059063
0.099111 0.058438
0.099111 0.057813
0.099111 0.057188
0.099111 0.056563
0.099111 0.055938
0.099111 0.055313
0.099111 0.054688
0.099111 0.054063
0.099111 0.053438
0.099111 0.052813
0.099111 0.052188
0.099111 0.051563
0.099111 0.050938
0.099111 0.050313
0.099111 0.049688
0.099111 0.049063
0.099111 0.048438
0.099111 0.047813
0.099111 0.047188
0.099111 0.046562
0.099111 0.045937
0.099111 0.045312
0.099111 0.044687
0.099111 0.044063
0.099111 0.043438
0.099111 0.042813
0.099111 0.042188
0.099111 0.041563
0.099111 0.040938
0.099111 0.040313
0.099111 0.039688
0.099111 0.039062
0.099111 0.038437
0.099111 0.037812
0.099111 0.037187
0.099111 0.036562
0.099111 0.035938
0.099111 0.035313
0.099111 0.034688
0.099111 0.034063
0.099111 0.033438
0.099111 0.032813
0.099111 0.032188
0.099111 0.031563
0.099111 0.030937
0.099111 0.030312
0.099111 0.029688
0.099111 0.029063
0.099111 0.028438
0.099111 0.027813
0.099111 0.027187
0.099111 0.026562
0.099111 0.025938
0.099111 0.025313
0.099111 0.024688
0.099111 0.024063
0.09911 0.023438
0.09911 0.022812
0.09911 0.022188
0.099109 0.021563
0.099109 0.020938
0.099108 0.020313
0.099106 0.019688
0.099105 0.019062
0.099103 0.018437
0.099101 0.017813
0.099098 0.017188
0.099094 0.016563
0.099089 0.015938
0.099083 0.015312
0.099076 0.014688
0.099068 0.014063
0.099063 0.013758
0.099057 0.013437
0.099044 0.012813
0.099028 0.012188
0.09901 0.011562
0.098987 0.010938
0.098959 0.010313
0.098926 0.0096875
0.098887 0.0090625
0.098839 0.0084375
0.09878 0.0078125
0.098708 0.0071875
0.09862 0.0065625
0.098509 0.0059375
0.098438 0.0056078
0.098366 0.0053125
0.098179 0.0046875
0.09793 0.0040625
0.097813 0.0038301
0.097576 0.0034375
0.097188 0.0029518
0.097048 0.0028125
0.096563 0.0024239
0.09617 0.0021875
0.095938 0.0020705
0.095313 0.0018206
0.094688 0.0016337
0.094392 0.0015625
0.094063 0.0014912
0.093438 0.0013803
0.092813 0.0012916
0.092188 0.0012199
0.091563 0.0011614
0.090938 0.0011133
0.090313 0.0010735
0.089688 0.0010406
0.089063 0.0010132
0.088438 0.00099048
0.087813 0.00097161
0.087188 0.00095596
0.086563 0.00094301
0.086242 0.0009375
0.085938 0.00093239
0.085313 0.00092371
0.084688 0.00091662
0.084063 0.00091083
0.083438 0.00090615
0.082813 0.00090238
0.082188 0.00089936
0.081563 0.00089695
0.080938 0.00089505
0.080313 0.00089356
0.079688 0.0008924
0.079063 0.0008915
0.078438 0.00089081
0.077813 0.00089028
0.077188 0.00088988
0.076563 0.00088958
0.075938 0.00088935
0.075313 0.00088919
0.074688 0.00088907
0.074063 0.00088898
0.073438 0.00088891
0.072813 0.00088887
0.072188 0.00088884
0.071563 0.00088881
0.070938 0.0008888
0.070313 0.00088878
0.069688 0.00088878
0.069063 0.00088877
0.068438 0.00088877
0.067813 0.00088877
0.067188 0.00088876
0.066563 0.00088876
0.065938 0.00088876
0.065313 0.00088876
0.064688 0.00088876
0.064063 0.00088876
0.063438 0.00088876
0.062813 0.00088876
0.062188 0.00088876
0.061563 0.00088876
0.060938 0.00088876
0.060313 0.00088876
0.059688 0.00088876
0.059063 0.00088876
0.058438 0.00088876
0.057813 0.00088876
0.057188 0.00088876
0.056563 0.00088876
0.055938 0.00088876
0.055313 0.00088876
0.054688 0.00088876
0.054063 0.00088876
0.053438 0.00088876
0.052813 0.00088876
0.052188 0.00088876
0.051563 0.00088876
0.050938 0.00088876
0.050313 0.00088876
0.049688 0.00088876
0.049063 0.00088876
0.048438 0.00088876
0.047813 0.00088876
0.047188 0.00088876
0.046562 0.00088876
0.045937 0.00088876
0.045312 0.00088876
0.044687 0.00088876
0.044063 0.00088876
0.043438 0.00088876
0.042813 0.00088876
0.042188 0.00088876
0.041563 0.00088876
0.040938 0.00088876
0.040313 0.00088876
0.039688 0.00088876
0.039062 0.00088876
0.038437 0.00088876
0.037812 0.00088876
0.037187 0.00088876
0.036562 0.00088876
0.035938 0.00088876
0.035313 0.00088876
0.034688 0.00088876
0.034063 0.00088876
0.033438 0.00088876
0.032813 0.00088876
0.032188 0.00088877
0.031563 0.00088877
0.030937 0.00088877
0.030312 0.00088878
0.029688 0.00088878
0.029063 0.0008888
0.028438 0.00088881
0.027813 0.00088884
0.027187 0.00088887
0.026562 0.00088891
0.025938 0.00088898
0.025313 0.00088907
0.024688 0.00088919
0.024063 0.00088935
0.023438 0.00088958
0.022812 0.00088988
0.022188 0.00089028
0.021563 0.00089081
0.020938 0.0008915
0.020313 0.0008924
0.019688 0.00089356
0.019062 0.00089505
0.018437 0.00089695
0.017813 0.00089936
0.017188 0.00090238
0.016563 0.00090615
0.015938 0.00091083
0.015312 0.00091662
0.014688 0.00092371
0.014063 0.00093239
0.013758 0.0009375
0.013437 0.00094301
0.012813 0.00095596
0.012188 0.00097161
0.011562 0.00099048
0.010938 0.0010132
0.010313 0.0010406
0.0096875 0.0010735
0.0090625 0.0011133
0.0084375 0.0011614
0.0078125 0.0012199
0.0071875 0.0012916
0.0065625 0.0013803
0.0059375 0.0014912
0.0056078 0.0015625
0.0053125 0.0016337
0.0046875 0.0018206
0.0040625 0.0020705
0.0038301 0.0021875
0.0034375 0.0024239
0.0029518 0.0028125
0.0028125 0.0029518
0.0024239 0.0034375
0.0021875 0.0038301
0.0020705 0.0040625
0.0018206 0.0046875
0.0016337 0.0053125
0.0015625 0.0056078
0.0014912 0.0059375
0.0013803 0.0065625
0.0012916 0.0071875
0.0012199 0.0078125
0.0011614 0.0084375
0.0011133 0.0090625
0.0010735 0.0096875
0.0010406 0.010313
0.0010132 0.010938
0.00099048 0.011562
0.00097161 0.012188
0.00095596 0.012813
0.00094301 0.013437
0.0009375 0.013758
0.00093239 0.014063
0.00092371 0.014688
0.00091662 0.015312
0.00091083 0.015938
0.00090615 0.016563
0.00090238 0.017188
0.00089936 0.017813
0.00089695 0.018437
0.00089505 0.019062
0.00089356 0.019688
0.0008924 0.020313
0.0008915 0.020938
0.00089081 0.021563
0.00089028 0.022188
0.00088988 0.022812
0.00088958 0.023438
0.00088935 0.024063
0.00088919 0.024688
0.00088907 0.025313
0.00088898 0.025938
0.00088891 0.026562
0.00088887 0.027187
0.00088884 0.027813
0.00088881 0.028438
0.0008888 0.029063
0.00088878 0.029688
0.00088878 0.030312
0.00088877 0.030937
0.00088877 0.031563
0.00088877 0.032188
0.00088876 0.032813
0.00088876 0.033438
0.00088876 0.034063
0.00088876 0.034688
0.00088876 0.035313
0.00088876 0.035938
0.00088876 0.036562
0.00088876 0.037187
0.00088876 0.037812
0.00088876 0.038437
0.00088876 0.039062
0.00088876 0.039688
0.00088876 0.040313
0.00088876 0.040938
0.00088876 0.041563
0.00088876 0.042188
0.00088876 0.042813
0.00088876 0.043438
0.00088876 0.044063
0.00088876 0.044687
0.00088876 0.045312
0.00088876 0.045937
0.00088876 0.046562
0.00088876 0.047188
0.00088876 0.047813
0.00088876 0.048438
0.00088876 0.049063
0.00088876 0.049688
0.00088876 0.050313
0.00088876 0.050938
0.00088876 0.051563
0.00088876 0.052188
0.00088876 0.052813
0.00088876 0.053438
0.00088876 0.054063
0.00088876 0.054688
0.00088876 0.055313
0.00088876 0.055938
0.00088876 0.056563
0.00088876 0.057188
0.00088876 0.057813
0.00088876 0.058438
0.00088876 0.059063
0.00088876 0.059688
0.00088876 0.060313
0.00088876 0.060938
0.00088876 0.061563
0.00088876 0.062188
0.00088876 0.062813
0.00088876 0.063438
0.00088876 0.064063
0.00088876 0.064688
0.00088876 0.065313
0.00088876 0.065938
0.00088876 0.066563
0.00088876 0.067188
0.00088877 0.067813
0.00088877 0.068438
0.00088877 0.069063
0.00088878 0.069688
0.00088878 0.070313
0.0008888 0.070938
0.00088881 0.071563
0.00088884 0.072188
0.00088887 0.072813
0.00088891 0.073438
0.00088898 0.074063
0.00088907 0.074688
0.00088919 0.075313
0.00088935 0.075938
0.00088958 0.076563
0.00088988 0.077188
0.00089028 0.077813
0.00089081 0.078438
0.0008915 0.079063
0.0008924 0.079688
0.00089356 0.080313
0.00089505 0.080938
0.00089695 0.081563
0.00089936 0.082188
0.00090238 0.082813
0.00090615 0.083438
0.00091083 0.084063
0.00091662 0.084688
0.00092371 0.085313
0.00093239 0.085938
0.0009375 0.086242


==> Cont160t0.25_0.3_3DN1_SPH.txt <==
0.0022442 0.099688
0.0022465 0.099063
0.0022436 0.098438
0.0022396 0.097813
0.0022368 0.097188
0.0022355 0.096563
0.0022353 0.095938
0.0022358 0.095313
0.0022369 0.094688
0.0022383 0.094063
0.0022397 0.093438
0.0022411 0.092813
0.0022425 0.092188
0.0022438 0.091563
0.0022449 0.090938
0.0022459 0.090313
0.0022468 0.089688
0.0022476 0.089063
0.0022482 0.088438
0.0022488 0.087813
0.0022492 0.087188
0.0022496 0.086563
0.0022499 0.085938
0.0022501 0.085313
0.0022503 0.084688
0.0022505 0.084063
0.0022506 0.083437
0.0022507 0.082813
0.0022508 0.082188
0.0022509 0.081563
0.0022509 0.080938
0.0022509 0.080313
0.002251 0.079688
0.002251 0.079063
0.002251 0.078438
0.002251 0.077813
0.002251 0.077188
0.002251 0.076563
0.002251 0.075938
0.002251 0.075313
0.002251 0.074688
0.002251 0.074063
0.002251 0.073438
0.002251 0.072813
0.002251 0.072188
0.002251 0.071563
0.002251 0.070938
0.002251 0.070313
0.002251 0.069688
0.002251 0.069063
0.002251 0.068438
0.002251 0.067812
0.002251 0.067188
0.002251 0.066562
0.002251 0.065938
0.002251 0.065313
0.002251 0.064688
0.002251 0.064063
0.002251 0.063438
0.002251 0.062813
0.002251 0.062188
0.002251 0.061563
0.002251 0.060938
0.002251 0.060313
0.002251 0.059688
0.002251 0.059063
0.002251 0.058438
0.002251 0.057813
0.002251 0.057188
0.002251 0.056563
0.002251 0.055938
0.002251 0.055313
0.002251 0.054688
0.002251 0.054063
0.002251 0.053438
0.002251 0.052813
0.002251 0.052188
0.002251 0.051563
0.002251 0.050938
0.002251 0.050313
0.002251 0.049688
0.002251 0.049063
0.002251 0.048438
0.002251 0.047813
0.002251 0.047188
0.002251 0.046563
0.002251 0.045938
0.002251 0.045313
0.002251 0.044688
0.002251 0.044063
0.002251 0.043438
0.002251 0.042813
0.002251 0.042188
0.002251 0.041563
0.002251 0.040938
0.002251 0.040313
0.002251 0.039688
0.002251 0.039063
0.002251 0.038438
0.002251 0.037813
0.002251 0.037188
0.002251 0.036563
0.002251 0.035938
0.002251 0.035313
0.002251 0.034688
0.002251 0.034063
0.002251 0.033438
0.002251 0.032813
0.002251 0.032188
0.002251 0.031563
0.002251 0.030938
0.002251 0.030313
0.0022511 0.029688
0.0022511 0.029063
0.0022511 0.028438
0.0022512 0.027813
0.0022512 0.027188
0.0022513 0.026563
0.0022515 0.025938
0.0022517 0.025313
0.002252 0.024688
0.0022524 0.024063
0.0022529 0.023438
0.0022537 0.022813
0.0022547 0.022188
0.0022561 0.021563
0.0022579 0.020938
0.0022603 0.020313
0.0022634 0.019688
0.0022674 0.019063
0.0022726 0.018438
0.0022792 0.017813
0.0022876 0.017188
0.0022981 0.016563
0.0023112 0.015938
0.0023275 0.015313
0.0023477 0.014688
0.0023724 0.014063
0.0024025 0.013438
0.0024392 0.012813
0.0024836 0.012188
0.0025373 0.011563
0.0026019 0.010938
0.0026797 0.010313
0.0027732 0.0096875
0.0028125 0.0094648
0.0028888 0.0090625
0.0030303 0.0084375
0.0032015 0.0078125
0.00341 0.0071875
0.0034375 0.0071166
0.0036769 0.0065625
0.0040092 0.0059375
0.0040625 0.0058519
0.0044471 0.0053125
0.0046875 0.0050313
0.0050313 0.0046875
0.0053125 0.0044471
0.0058519 0.0040625
0.0059375 0.0040092
0.0065625 0.0036769
0.0071166 0.0034375
0.0071875 0.00341
0.0078125 0.0032015
0.0084375 0.0030303
0.0090625 0.0028888
0.0094648 0.0028125
0.0096875 0.0027732
0.010313 0.0026797
0.010938 0.0026019
0.011563 0.0025373
0.012188 0.0024836
0.012813 0.0024392
0.013438 0.0024025
0.014063 0.0023724
0.014688 0.0023477
0.015313 0.0023275
0.015938 0.0023112
0.016563 0.0022981
0.017188 0.0022876
0.017813 0.0022792
0.018438 0.0022726
0.019063 0.0022674
0.019688 0.0022634
0.020313 0.0022603
0.020938 0.0022579
0.021563 0.0022561
0.022188 0.0022547
0.022813 0.0022537
0.023438 0.0022529
0.024063 0.0022524
0.024688 0.002252
0.025313 0.0022517
0.025938 0.0022515
0.026563 0.0022513
0.027188 0.0022512
0.027813 0.0022512
0.028438 0.0022511
0.029063 0.0022511
0.029688 0.0022511
0.030313 0.002251
0.030938 0.002251
0.031563 0.002251
0.032188 0.002251
0.032813 0.002251
0.033438 0.002251
0.034063 0.002251
0.034688 0.002251
0.035313 0.002251
0.035938 0.002251
0.036563 0.002251
0.037188 0.002251
0.037813 0.002251
0.038438 0.002251
0.039063 0.002251
0.039688 0.002251
0.040313 0.002251
0.040938 0.002251
0.041563 0.002251
0.042188 0.002251
0.042813 0.002251
0.043438 0.002251
0.044063 0.002251
0.044688 0.002251
0.045313 0.002251
0.045938 0.002251
0.046563 0.002251
0.047188 0.002251
0.047813 0.002251
0.048438 0.002251
0.049063 0.002251
0.049688 0.002251
0.050313 0.002251
0.050938 0.002251
0.051563 0.002251
0.052188 0.002251
0.052813 0.002251
0.053438 0.002251
0.054063 0.002251
0.054688 0.002251
0.055313 0.002251
0.055938 0.002251
0.056563 0.002251
0.057188 0.002251
0.057813 0.002251
0.058438 0.002251
0.059063 0.002251
0.059688 0.002251
0.060313 0.002251
0.060938 0.002251
0.061563 0.002251
0.062188 0.002251
0.062813 0.002251
0.063438 0.002251
0.064063 0.002251
0.064688 0.002251
0.065313 0.002251
0.065938 0.002251
0.066562 0.002251
0.067188 0.002251
0.067812 0.002251
0.068438 0.002251
0.069063 0.002251
0.069688 0.002251
0.070313 0.0022511
0.070938 0.0022511
0.071563 0.0022511
0.072188 0.0022512
0.072813 0.0022512
0.073438 0.0022513
0.074063 0.0022515
0.074688 0.0022517
0.075313 0.002252
0.075938 0.0022524
0.076563 0.0022529
0.077188 0.0022537
0.077813 0.0022547
0.078438 0.0022561
0.079063 0.0022579
0.079688 0.0022603
0.080313 0.0022634
0.080938 0.0022674
0.081563 0.0022726
0.082188 0.0022792
0.082813 0.0022876
0.083437 0.0022981
0.084063 0.0023112
0.084688 0.0023275
0.085313 0.0023477
0.085938 0.0023724
0.086563 0.0024025
0.087188 0.0024392
0.087813 0.0024836
0.088438 0.0025373
0.089063 0.0026019
0.089688 0.0026797
0.090313 0.0027732
0.090535 0.0028125
0.090938 0.0028888
0.091563 0.0030303
0.092188 0.0032015
0.092813 0.00341
0.092883 0.0034375
0.093438 0.0036769
0.094063 0.0040092
0.094148 0.0040625
0.094688 0.0044471
0.094969 0.0046875
0.095313 0.0050313
0.095553 0.0053125
0.095938 0.0058519
0.095991 0.0059375
0.096323 0.0065625
0.096563 0.0071166
0.09659 0.0071875
0.096798 0.0078125
0.09697 0.0084375
0.097111 0.0090625
0.097188 0.0094648
0.097227 0.0096875
0.09732 0.010313
0.097398 0.010938
0.097463 0.011563
0.097516 0.012188
0.097561 0.012813
0.097597 0.013438
0.097628 0.014063
0.097652 0.014688
0.097672 0.015313
0.097689 0.015938
0.097702 0.016563
0.097712 0.017188
0.097721 0.017813
0.097727 0.018438
0.097733 0.019063
0.097737 0.019688
0.09774 0.020313
0.097742 0.020938
0.097744 0.021563
0.097745 0.022188
0.097746 0.022813
0.097747 0.023438
0.097748 0.024063
0.097748 0.024688
0.097748 0.025313
0.097749 0.025938
0.097749 0.026563
0.097749 0.027188
0.097749 0.027813
0.097749 0.028438
0.097749 0.029063
0.097749 0.029688
0.097749 0.030313
0.097749 0.030938
0.097749 0.031563
0.097749 0.032188
0.097749 0.032813
0.097749 0.033438
0.097749 0.034063
0.097749 0.034688
0.097749 0.035313
0.097749 0.035938
0.097749 0.036563
0.097749 0.037188
0.097749 0.037813
0.097749 0.038438
0.097749 0.039063
0.097749 0.039688
0.097749 0.040313
0.097749 0.040938
0.097749 0.041563
0.097749 0.042188
0.097749 0.042813
0.097749 0.043438
0.097749 0.044063
0.097749 0.044688
0.097749 0.045313
0.097749 0.045938
0.097749 0.046563
0.097749 0.047188
0.097749 0.047813
0.097749 0.048438
0.097749 0.049063
0.097749 0.049688
0.097749 0.050313
0.097749 0.050938
0.097749 0.051563
0.097749 0.052188
0.097749 0.052813
0.097749 0.053438
0.097749 0.054063
0.097749 0.054688
0.097749 0.055313
0.097749 0.055938
0.097749 0.056563
0.097749 0.057188
0.097749 0.057813
0.097749 0.058438
0.097749 0.059063
0.097749 0.059688
0.097749 0.060313
0.097749 0.060938
0.097749 0.061563
0.097749 0.062188
0.097749 0.062813
0.097749 0.063438
0.097749 0.064063
0.097749 0.064688
0.097749 0.065313
0.097749 0.065938
0.097749 0.066562
0.097749 0.067188
0.097749 0.067812
0.097749 0.068438
0.097749 0.069063
0.097749 0.069688
0.097749 0.070313
0.097749 0.070938
0.097749 0.071563
0.097749 0.072188
0.097749 0.072813
0.097749 0.073438
0.097749 0.074063
0.097749 0.074688
0.097749 0.075313
0.097749 0.075938
0.097749 0.076563
0.097749 0.077188
0.097749 0.077813
0.097749 0.078438
0.097749 0.079063
0.097749 0.079688
0.097749 0.080313
0.097749 0.080938
0.097749 0.081563
0.097749 0.082188
0.097749 0.082813
0.097749 0.083437
0.09775 0.084063
0.09775 0.084688
0.09775 0.085313
0.09775 0.085938
0.09775 0.086563
0.097751 0.087188
0.097751 0.087813
0.097752 0.088438
0.097752 0.089063
0.097753 0.089688
0.097754 0.090313
0.097755 0.090938
0.097756 0.091563
0.097757 0.092188
0.097759 0.092813
0.09776 0.093438
0.097762 0.094063
0.097763 0.094688
0.097764 0.095313
0.097765 0.095938
0.097765 0.096563
0.097763 0.097188
0.09776 0.097813
0.097756 0.098438
0.097754 0.099063
0.097756 0.099688


==> Cont160t0.25_0.3_3DN1_anl.txt <==
0.0027258 0.099688
0.0027258 0.099063
0.0027258 0.098438
0.0027258 0.097813
0.0027258 0.097188
0.0027258 0.096563
0.0027258 0.095938
0.0027258 0.095313
0.0027258 0.094688
0.0027258 0.094063
0.0027258 0.093438
0.0027258 0.092813
0.0027258 0.092188
0.0027258 0.091563
0.0027258 0.090938
0.0027258 0.090313
0.0027258 0.089688
0.0027258 0.089063
0.0027258 0.088438
0.0027258 0.087813
0.0027258 0.087188
0.0027258 0.086563
0.0027258 0.085938
0.0027258 0.085313
0.0027258 0.084688
0.0027258 0.084063
0.0027258 0.083438
0.0027258 0.082813
0.0027258 0.082188
0.0027258 0.081563
0.0027258 0.080938
0.0027258 0.080313
0.0027258 0.079688
0.0027258 0.079063
0.0027258 0.078438
0.0027258 0.077813
0.0027258 0.077188
0.0027258 0.076563
0.0027258 0.075938
0.0027258 0.075313
0.0027258 0.074688
0.0027258 0.074063
0.0027258 0.073438
0.0027258 0.072813
0.0027258 0.072188
0.0027258 0.071563
0.0027258 0.070938
0.0027258 0.070313
0.0027258 0.069688
0.0027258 0.069063
0.0027258 0.068438
0.0027258 0.067813
0.0027258 0.067188
0.0027258 0.066563
0.0027258 0.065938
0.0027258 0.065313
0.0027258 0.064688
0.0027258 0.064063
0.0027258 0.063438
0.0027258 0.062813
0.0027258 0.062188
0.0027258 0.061563
0.0027258 0.060938
0.0027258 0.060313
0.0027258 0.059688
0.0027258 0.059063
0.0027258 0.058438
0.0027258 0.057813
0.0027258 0.057188
0.0027258 0.056563
0.0027258 0.055938
0.0027258 0.055313
0.0027258 0.054688
0.0027258 0.054063
0.0027258 0.053438
0.0027258 0.052813
0.0027258 0.052188
0.0027258 0.051563
0.0027258 0.050938
0.0027258 0.050313
0.0027258 0.049688
0.0027258 0.049063
0.0027258 0.048438
0.0027258 0.047813
0.0027258 0.047188
0.0027258 0.046562
0.0027258 0.045937
0.0027258 0.045312
0.0027258 0.044687
0.0027258 0.044063
0.0027258 0.043438
0.0027258 0.042813
0.0027258 0.042188
0.0027258 0.041563
0.0027258 0.040938
0.0027258 0.040313
0.0027258 0.039688
0.0027258 0.039062
0.0027258 0.038437
0.0027258 0.037812
0.0027258 0.037187
0.0027258 0.036562
0.0027258 0.035938
0.0027258 0.035313
0.0027258 0.034688
0.0027258 0.034063
0.0027258 0.033438
0.0027258 0.032813
0.0027259 0.032188
0.0027259 0.031563
0.0027259 0.030937
0.0027259 0.030312
0.0027259 0.029688
0.0027259 0.029063
0.002726 0.028438
0.0027261 0.027813
0.0027262 0.027187
0.0027263 0.026562
0.0027265 0.025938
0.0027268 0.025313
0.0027272 0.024688
0.0027277 0.024063
0.0027284 0.023438
0.0027294 0.022812
0.0027307 0.022188
0.0027323 0.021563
0.0027345 0.020938
0.0027374 0.020313
0.0027411 0.019688
0.0027459 0.019062
0.0027519 0.018437
0.0027595 0.017813
0.0027692 0.017188
0.0027812 0.016563
0.0027961 0.015938
0.0028125 0.015378
0.0028145 0.015312
0.0028379 0.014688
0.0028665 0.014063
0.0029013 0.013437
0.0029434 0.012813
0.0029944 0.012188
0.0030558 0.011562
0.0031298 0.010938
0.0032189 0.010313
0.0033262 0.0096875
0.0034375 0.0091475
0.0034565 0.0090625
0.00362 0.0084375
0.003819 0.0078125
0.0040625 0.0071881
0.0040627 0.0071875
0.0043797 0.0065625
0.0046875 0.0060695
0.0047819 0.0059375
0.0053125 0.0053172
0.0053172 0.0053125
0.0059375 0.0047819
0.0060695 0.0046875
0.0065625 0.0043797
0.0071875 0.0040627
0.0071881 0.0040625
0.0078125 0.003819
0.0084375 0.00362
0.0090625 0.0034565
0.0091475 0.0034375
0.0096875 0.0033262
0.010313 0.0032189
0.010938 0.0031298
0.011562 0.0030558
0.012188 0.0029944
0.012813 0.0029434
0.013437 0.0029013
0.014063 0.0028665
0.014688 0.0028379
0.015312 0.0028145
0.015378 0.0028125
0.015938 0.0027961
0.016563 0.0027812
0.017188 0.0027692
0.017813 0.0027595
0.018437 0.0027519
0.019062 0.0027459
0.019688 0.0027411
0.020313 0.0027374
0.020938 0.0027345
0.021563 0.0027323
0.022188 0.0027307
0.022812 0.0027294
0.023438 0.0027284
0.024063 0.0027277
0.024688 0.0027272
0.025313 0.0027268
0.025938 0.0027265
0.026562 0.0027263
0.027187 0.0027262
0.027813 0.0027261
0.028438 0.002726
0.029063 0.0027259
0.029688 0.0027259
0.030312 0.0027259
0.030937 0.0027259
0.031563 0.0027259
0.032188 0.0027259
0.032813 0.0027258
0.033438 0.0027258
0.034063 0.0027258
0.034688 0.0027258
0.035313 0.0027258
0.035938 0.0027258
0.036562 0.0027258
0.037187 0.0027258
0.037812 0.0027258
0.038437 0.0027258
0.039062 0.0027258
0.039688 0.0027258
0.040313 0.0027258
0.040938 0.0027258
0.041563 0.0027258
0.042188 0.0027258
0.042813 0.0027258
0.043438 0.0027258
0.044063 0.0027258
0.044687 0.0027258
0.045312 0.0027258
0.045937 0.0027258
0.046562 0.0027258
0.047188 0.0027258
0.047813 0.0027258
0.048438 0.0027258
0.049063 0.0027258
0.049688 0.0027258
0.050313 0.0027258
0.050938 0.0027258
0.051563 0.0027258
0.052188 0.0027258
0.052813 0.0027258
0.053438 0.0027258
0.054063 0.0027258
0.054688 0.0027258
0.055313 0.0027258
0.055938 0.0027258
0.056563 0.0027258
0.057188 0.0027258
0.057813 0.0027258
0.058438 0.0027258
0.059063 0.0027258
0.059688 0.0027258
0.060313 0.0027258
0.060938 0.0027258
0.061563 0.0027258
0.062188 0.0027258
0.062813 0.0027258
0.063438 0.0027258
0.064063 0.0027258
0.064688 0.0027258
0.065313 0.0027258
0.065938 0.0027258
0.066563 0.0027258
0.067188 0.0027258
0.067813 0.0027259
0.068438 0.0027259
0.069063 0.0027259
0.069688 0.0027259
0.070313 0.0027259
0.070938 0.0027259
0.071563 0.002726
0.072188 0.0027261
0.072813 0.0027262
0.073438 0.0027263
0.074063 0.0027265
0.074688 0.0027268
0.075313 0.0027272
0.075938 0.0027277
0.076563 0.0027284
0.077188 0.0027294
0.077813 0.0027307
0.078438 0.0027323
0.079063 0.0027345
0.079688 0.0027374
0.080313 0.0027411
0.080938 0.0027459
0.081563 0.0027519
0.082188 0.0027595
0.082813 0.0027692
0.083438 0.0027812
0.084063 0.0027961
0.084622 0.0028125
0.084688 0.0028145
0.085313 0.0028379
0.085938 0.0028665
0.086563 0.0029013
0.087188 0.0029434
0.087813 0.0029944
0.088438 0.0030558
0.089063 0.0031298
0.089688 0.0032189
0.090313 0.0033262
0.090853 0.0034375
0.090938 0.0034565
0.091563 0.00362
0.092188 0.003819
0.092812 0.0040625
0.092813 0.0040627
0.093438 0.0043797
0.09393 0.0046875
0.094063 0.0047819
0.094683 0.0053125
0.094688 0.0053172
0.095218 0.0059375
0.095313 0.0060695
0.09562 0.0065625
0.095937 0.0071875
0.095938 0.0071881
0.096181 0.0078125
0.09638 0.0084375
0.096544 0.0090625
0.096563 0.0091475
0.096674 0.0096875
0.096781 0.010313
0.09687 0.010938
0.096944 0.011562
0.097006 0.012188
0.097057 0.012813
0.097099 0.013437
0.097134 0.014063
0.097162 0.014688
0.097185 0.015312
0.097188 0.015378
0.097204 0.015938
0.097219 0.016563
0.097231 0.017188
0.09724 0.017813
0.097248 0.018437
0.097254 0.019062
0.097259 0.019688
0.097263 0.020313
0.097265 0.020938
0.097268 0.021563
0.097269 0.022188
0.097271 0.022812
0.097272 0.023438
0.097272 0.024063
0.097273 0.024688
0.097273 0.025313
0.097273 0.025938
0.097274 0.026562
0.097274 0.027187
0.097274 0.027813
0.097274 0.028438
0.097274 0.029063
0.097274 0.029688
0.097274 0.030312
0.097274 0.030937
0.097274 0.031563
0.097274 0.032188
0.097274 0.032813
0.097274 0.033438
0.097274 0.034063
0.097274 0.034688
0.097274 0.035313
0.097274 0.035938
0.097274 0.036562
0.097274 0.037187
0.097274 0.037812
0.097274 0.038437
0.097274 0.039062
0.097274 0.039688
0.097274 0.040313
0.097274 0.040938
0.097274 0.041563
0.097274 0.042188
0.097274 0.042813
0.097274 0.043438
0.097274 0.044063
0.097274 0.044687
0.097274 0.045312
0.097274 0.045937
0.097274 0.046562
0.097274 0.047188
0.097274 0.047813
0.097274 0.048438
0.097274 0.049063
0.097274 0.049688
0.097274 0.050313
0.097274 0.050938
0.097274 0.051563
0.097274 0.052188
0.097274 0.052813
0.097274 0.053438
0.097274 0.054063
0.097274 0.054688
0.097274 0.055313
0.097274 0.055938
0.097274 0.056563
0.097274 0.057188
0.097274 0.057813
0.097274 0.058438
0.097274 0.059063
0.097274 0.059688
0.097274 0.060313
0.097274 0.060938
0.097274 0.061563
0.097274 0.062188
0.097274 0.062813
0.097274 0.063438
0.097274 0.064063
0.097274 0.064688
0.097274 0.065313
0.097274 0.065938
0.097274 0.066563
0.097274 0.067188
0.097274 0.067813
0.097274 0.068438
0.097274 0.069063
0.097274 0.069688
0.097274 0.070313
0.097274 0.070938
0.097274 0.071563
0.097274 0.072188
0.097274 0.072813
0.097274 0.073438
0.097274 0.074063
0.097274 0.074688
0.097274 0.075313
0.097274 0.075938
0.097274 0.076563
0.097274 0.077188
0.097274 0.077813
0.097274 0.078438
0.097274 0.079063
0.097274 0.079688
0.097274 0.080313
0.097274 0.080938
0.097274 0.081563
0.097274 0.082188
0.097274 0.082813
0.097274 0.083438
0.097274 0.084063
0.097274 0.084688
0.097274 0.085313
0.097274 0.085938
0.097274 0.086563
0.097274 0.087188
0.097274 0.087813
0.097274 0.088438
0.097274 0.089063
0.097274 0.089688
0.097274 0.090313
0.097274 0.090938
0.097274 0.091563
0.097274 0.092188
0.097274 0.092813
0.097274 0.093438
0.097274 0.094063
0.097274 0.094688
0.097274 0.095313
0.097274 0.095938
0.097274 0.096563
0.097274 0.097188
0.097274 0.097813
0.097274 0.098438
0.097274 0.099063
0.097274 0.099688


==> Cont160t0.25_0.3_SPH.txt <==
0.0028125 0.090535
0.0028888 0.090938
0.0030303 0.091563
0.0032015 0.092188
0.00341 0.092813
0.0034375 0.092883
0.0036769 0.093438
0.0040092 0.094063
0.0040625 0.094148
0.0044471 0.094688
0.0046875 0.094969
0.0050313 0.095313
0.0053125 0.095553
0.0058519 0.095938
0.0059375 0.095991
0.0065625 0.096323
0.0071166 0.096563
0.0071875 0.09659
0.0078125 0.096798
0.0084375 0.09697
0.0090625 0.097111
0.0094648 0.097188
0.0096875 0.097227
0.010313 0.09732
0.010938 0.097398
0.011563 0.097463
0.012188 0.097516
0.012813 0.097561
0.013438 0.097597
0.014063 0.097628
0.014688 0.097652
0.015313 0.097672
0.015938 0.097689
0.016563 0.097702
0.017188 0.097712
0.017813 0.097721
0.018438 0.097727
0.019063 0.097733
0.019688 0.097737
0.020313 0.09774
0.020938 0.097742
0.021563 0.097744
0.022188 0.097745
0.022813 0.097746
0.023438 0.097747
0.024063 0.097748
0.024688 0.097748
0.025313 0.097748
0.025938 0.097749
0.026563 0.097749
0.027188 0.097749
0.027813 0.097749
0.028438 0.097749
0.029063 0.097749
0.029688 0.097749
0.030313 0.097749
0.030938 0.097749
0.031563 0.097749
0.032188 0.097749
0.032813 0.097749
0.033438 0.097749
0.034063 0.097749
0.034688 0.097749
0.035313 0.097749
0.035938 0.097749
0.036563 0.097749
0.037188 0.097749
0.037813 0.097749
0.038438 0.097749
0.039063 0.097749
0.039688 0.097749
0.040313 0.097749
0.040938 0.097749
0.041563 0.097749
0.042188 0.097749
0.042813 0.097749
0.043438 0.097749
0.044063 0.097749
0.044688 0.097749
0.045313 0.097749
0.045938 0.097749
0.046563 0.097749
0.047188 0.097749
0.047813 0.097749
0.048438 0.097749
0.049063 0.097749
0.049688 0.097749
0.050313 0.097749
0.050938 0.097749
0.051563 0.097749
0.052188 0.097749
0.052813 0.097749
0.053438 0.097749
0.054063 0.097749
0.054688 0.097749
0.055313 0.097749
0.055938 0.097749
0.056563 0.097749
0.057188 0.097749
0.057813 0.097749
0.058438 0.097749
0.059063 0.097749
0.059688 0.097749
0.060313 0.097749
0.060938 0.097749
0.061563 0.097749
0.062188 0.097749
0.062813 0.097749
0.063438 0.097749
0.064063 0.097749
0.064688 0.097749
0.065313 0.097749
0.065938 0.097749
0.066562 0.097749
0.067188 0.097749
0.067812 0.097749
0.068438 0.097749
0.069063 0.097749
0.069688 0.097749
0.070313 0.097749
0.070938 0.097749
0.071563 0.097749
0.072188 0.097749
0.072813 0.097749
0.073438 0.097749
0.074063 0.097749
0.074688 0.097748
0.075313 0.097748
0.075938 0.097748
0.076563 0.097747
0.077188 0.097746
0.077813 0.097745
0.078438 0.097744
0.079063 0.097742
0.079688 0.09774
0.080313 0.097737
0.080938 0.097733
0.081563 0.097727
0.082188 0.097721
0.082813 0.097712
0.083437 0.097702
0.084063 0.097689
0.084688 0.097672
0.085313 0.097652
0.085938 0.097628
0.086563 0.097597
0.087188 0.097561
0.087813 0.097516
0.088438 0.097463
0.089063 0.097398
0.089688 0.09732
0.090313 0.097227
0.090535 0.097188
0.090938 0.097111
0.091563 0.09697
0.092188 0.096798
0.092813 0.09659
0.092883 0.096563
0.093438 0.096323
0.094063 0.095991
0.094148 0.095938
0.094688 0.095553
0.094969 0.095313
0.095313 0.094969
0.095553 0.094688
0.095938 0.094148
0.095991 0.094063
0.096323 0.093438
0.096563 0.092883
0.09659 0.092813
0.096798 0.092188
0.09697 0.091563
0.097111 0.090938
0.097188 0.090535
0.097227 0.090313
0.09732 0.089688
0.097398 0.089063
0.097463 0.088438
0.097516 0.087813
0.097561 0.087188
0.097597 0.086563
0.097628 0.085938
0.097652 0.085313
0.097672 0.084688
0.097689 0.084063
0.097702 0.083437
0.097712 0.082813
0.097721 0.082188
0.097727 0.081563
0.097733 0.080938
0.097737 0.080313
0.09774 0.079688
0.097742 0.079063
0.097744 0.078438
0.097745 0.077813
0.097746 0.077188
0.097747 0.076563
0.097748 0.075938
0.097748 0.075313
0.097748 0.074688
0.097749 0.074063
0.097749 0.073438
0.097749 0.072813
0.097749 0.072188
0.097749 0.071563
0.097749 0.070938
0.097749 0.070313
0.097749 0.069688
0.097749 0.069063
0.097749 0.068438
0.097749 0.067812
0.097749 0.067188
0.097749 0.066562
0.097749 0.065938
0.097749 0.065313
0.097749 0.064688
0.097749 0.064063
0.097749 0.063438
0.097749 0.062813
0.097749 0.062188
0.097749 0.061563
0.097749 0.060938
0.097749 0.060313
0.097749 0.059688
0.097749 0.059063
0.097749 0.058438
0.097749 0.057813
0.097749 0.057188
0.097749 0.056563
0.097749 0.055938
0.097749 0.055313
0.097749 0.054688
0.097749 0.054063
0.097749 0.053438
0.097749 0.052813
0.097749 0.052188
0.097749 0.051563
0.097749 0.050938
0.097749 0.050313
0.097749 0.049688
0.097749 0.049063
0.097749 0.048438
0.097749 0.047813
0.097749 0.047188
0.097749 0.046563
0.097749 0.045938
0.097749 0.045313
0.097749 0.044688
0.097749 0.044063
0.097749 0.043438
0.097749 0.042813
0.097749 0.042188
0.097749 0.041563
0.097749 0.040938
0.097749 0.040313
0.097749 0.039688
0.097749 0.039063
0.097749 0.038438
0.097749 0.037813
0.097749 0.037188
0.097749 0.036563
0.097749 0.035938
0.097749 0.035313
0.097749 0.034688
0.097749 0.034063
0.097749 0.033438
0.097749 0.032813
0.097749 0.032188
0.097749 0.031563
0.097749 0.030938
0.097749 0.030313
0.097749 0.029688
0.097749 0.029063
0.097749 0.028438
0.097749 0.027813
0.097749 0.027188
0.097749 0.026563
0.097749 0.025938
0.097748 0.025313
0.097748 0.024688
0.097748 0.024063
0.097747 0.023438
0.097746 0.022813
0.097745 0.022188
0.097744 0.021563
0.097742 0.020938
0.09774 0.020313
0.097737 0.019688
0.097733 0.019063
0.097727 0.018438
0.097721 0.017813
0.097712 0.017188
0.097702 0.016563
0.097689 0.015938
0.097672 0.015313
0.097652 0.014688
0.097628 0.014063
0.097597 0.013438
0.097561 0.012813
0.097516 0.012188
0.097463 0.011563
0.097398 0.010938
0.09732 0.010313
0.097227 0.0096875
0.097188 0.0094648
0.097111 0.0090625
0.09697 0.0084375
0.096798 0.0078125
0.09659 0.0071875
0.096563 0.0071166
0.096323 0.0065625
0.095991 0.0059375
0.095938 0.0058519
0.095553 0.0053125
0.095313 0.0050313
0.094969 0.0046875
0.094688 0.0044471
0.094148 0.0040625
0.094063 0.0040092
0.093438 0.0036769
0.092883 0.0034375
0.092813 0.00341
0.092188 0.0032015
0.091563 0.0030303
0.090938 0.0028888
0.090535 0.0028125
0.090313 0.0027732
0.089688 0.0026797
0.089063 0.0026019
0.088438 0.0025373
0.087813 0.0024836
0.087188 0.0024392
0.086563 0.0024025
0.085938 0.0023724
0.085313 0.0023477
0.084688 0.0023275
0.084063 0.0023112
0.083437 0.0022981
0.082813 0.0022876
0.082188 0.0022792
0.081563 0.0022726
0.080938 0.0022674
0.080313 0.0022634
0.079688 0.0022603
0.079063 0.0022579
0.078438 0.0022561
0.077813 0.0022547
0.077188 0.0022537
0.076563 0.0022529
0.075938 0.0022524
0.075313 0.002252
0.074688 0.0022517
0.074063 0.0022515
0.073438 0.0022513
0.072813 0.0022512
0.072188 0.0022512
0.071563 0.0022511
0.070938 0.0022511
0.070313 0.0022511
0.069688 0.002251
0.069063 0.002251
0.068438 0.002251
0.067812 0.002251
0.067188 0.002251
0.066562 0.002251
0.065938 0.002251
0.065313 0.002251
0.064688 0.002251
0.064063 0.002251
0.063438 0.002251
0.062813 0.002251
0.062188 0.002251
0.061563 0.002251
0.060938 0.002251
0.060313 0.002251
0.059688 0.002251
0.059063 0.002251
0.058438 0.002251
0.057813 0.002251
0.057188 0.002251
0.056563 0.002251
0.055938 0.002251
0.055313 0.002251
0.054688 0.002251
0.054063 0.002251
0.053438 0.002251
0.052813 0.002251
0.052188 0.002251
0.051563 0.002251
0.050938 0.002251
0.050313 0.002251
0.049688 0.002251
0.049063 0.002251
0.048438 0.002251
0.047813 0.002251
0.047188 0.002251
0.046563 0.002251
0.045938 0.002251
0.045313 0.002251
0.044688 0.002251
0.044063 0.002251
0.043438 0.002251
0.042813 0.002251
0.042188 0.002251
0.041563 0.002251
0.040938 0.002251
0.040313 0.002251
0.039688 0.002251
0.039063 0.002251
0.038438 0.002251
0.037813 0.002251
0.037188 0.002251
0.036563 0.002251
0.035938 0.002251
0.035313 0.002251
0.034688 0.002251
0.034063 0.002251
0.033438 0.002251
0.032813 0.002251
0.032188 0.002251
0.031563 0.002251
0.030938 0.002251
0.030313 0.002251
0.029688 0.0022511
0.029063 0.0022511
0.028438 0.0022511
0.027813 0.0022512
0.027188 0.0022512
0.026563 0.0022513
0.025938 0.0022515
0.025313 0.0022517
0.024688 0.002252
0.024063 0.0022524
0.023438 0.0022529
0.022813 0.0022537
0.022188 0.0022547
0.021563 0.0022561
0.020938 0.0022579
0.020313 0.0022603
0.019688 0.0022634
0.019063 0.0022674
0.018438 0.0022726
0.017813 0.0022792
0.017188 0.0022876
0.016563 0.0022981
0.015938 0.0023112
0.015313 0.0023275
0.014688 0.0023477
0.014063 0.0023724
0.013438 0.0024025
0.012813 0.0024392
0.012188 0.0024836
0.011563 0.0025373
0.010938 0.0026019
0.010313 0.0026797
0.0096875 0.0027732
0.0094648 0.0028125
0.0090625 0.0028888
0.0084375 0.0030303
0.0078125 0.0032015
0.0071875 0.00341
0.0071166 0.0034375
0.0065625 0.0036769
0.0059375 0.0040092
0.0058519 0.0040625
0.0053125 0.0044471
0.0050313 0.0046875
0.0046875 0.0050313
0.0044471 0.0053125
0.0040625 0.0058519
0.0040092 0.0059375
0.0036769 0.0065625
0.0034375 0.0071166
0.00341 0.0071875
0.0032015 0.0078125
0.0030303 0.0084375
0.0028888 0.0090625
0.0028125 0.0094648
0.0027732 0.0096875
0.0026797 0.010313
0.0026019 0.010938
0.0025373 0.011563
0.0024836 0.012188
0.0024392 0.012813
0.0024025 0.013438
0.0023724 0.014063
0.0023477 0.014688
0.0023275 0.015313
0.0023112 0.015938
0.0022981 0.016563
0.0022876 0.017188
0.0022792 0.017813
0.0022726 0.018438
0.0022674 0.019063
0.0022634 0.019688
0.0022603 0.020313
0.0022579 0.020938
0.0022561 0.021563
0.0022547 0.022188
0.0022537 0.022813
0.0022529 0.023438
0.0022524 0.024063
0.002252 0.024688
0.0022517 0.025313
0.0022515 0.025938
0.0022513 0.026563
0.0022512 0.027188
0.0022512 0.027813
0.0022511 0.028438
0.0022511 0.029063
0.0022511 0.029688
0.002251 0.030313
0.002251 0.030938
0.002251 0.031563
0.002251 0.032188
0.002251 0.032813
0.002251 0.033438
0.002251 0.034063
0.002251 0.034688
0.002251 0.035313
0.002251 0.035938
0.002251 0.036563
0.002251 0.037188
0.002251 0.037813
0.002251 0.038438
0.002251 0.039063
0.002251 0.039688
0.002251 0.040313
0.002251 0.040938
0.002251 0.041563
0.002251 0.042188
0.002251 0.042813
0.002251 0.043438
0.002251 0.044063
0.002251 0.044688
0.002251 0.045313
0.002251 0.045938
0.002251 0.046563
0.002251 0.047188
0.002251 0.047813
0.002251 0.048438
0.002251 0.049063
0.002251 0.049688
0.002251 0.050313
0.002251 0.050938
0.002251 0.051563
0.002251 0.052188
0.002251 0.052813
0.002251 0.053438
0.002251 0.054063
0.002251 0.054688
0.002251 0.055313
0.002251 0.055938
0.002251 0.056563
0.002251 0.057188
0.002251 0.057813
0.002251 0.058438
0.002251 0.059063
0.002251 0.059688
0.002251 0.060313
0.002251 0.060938
0.002251 0.061563
0.002251 0.062188
0.002251 0.062813
0.002251 0.063438
0.002251 0.064063
0.002251 0.064688
0.002251 0.065313
0.002251 0.065938
0.002251 0.066562
0.002251 0.067188
0.002251 0.067812
0.002251 0.068438
0.002251 0.069063
0.002251 0.069688
0.0022511 0.070313
0.0022511 0.070938
0.0022511 0.071563
0.0022512 0.072188
0.0022512 0.072813
0.0022513 0.073438
0.0022515 0.074063
0.0022517 0.074688
0.002252 0.075313
0.0022524 0.075938
0.0022529 0.076563
0.0022537 0.077188
0.0022547 0.077813
0.0022561 0.078438
0.0022579 0.079063
0.0022603 0.079688
0.0022634 0.080313
0.0022674 0.080938
0.0022726 0.081563
0.0022792 0.082188
0.0022876 0.082813
0.0022981 0.083437
0.0023112 0.084063
0.0023275 0.084688
0.0023477 0.085313
0.0023724 0.085938
0.0024025 0.086563
0.0024392 0.087188
0.0024836 0.087813
0.0025373 0.088438
0.0026019 0.089063
0.0026797 0.089688
0.0027732 0.090313
0.0028125 0.090535


==> Cont160t0.25_0.3_anl.txt <==
0.0028125 0.084622
0.0028145 0.084688
0.0028379 0.085313
0.0028665 0.085938
0.0029013 0.086563
0.0029434 0.087188
0.0029944 0.087813
0.0030558 0.088438
0.0031298 0.089063
0.0032189 0.089688
0.0033262 0.090313
0.0034375 0.090853
0.0034565 0.090938
0.00362 0.091563
0.003819 0.092188
0.0040625 0.092812
0.0040627 0.092813
0.0043797 0.093438
0.0046875 0.09393
0.0047819 0.094063
0.0053125 0.094683
0.0053172 0.094688
0.0059375 0.095218
0.0060695 0.095313
0.0065625 0.09562
0.0071875 0.095937
0.0071881 0.095938
0.0078125 0.096181
0.0084375 0.09638
0.0090625 0.096544
0.0091475 0.096563
0.0096875 0.096674
0.010313 0.096781
0.010938 0.09687
0.011562 0.096944
0.012188 0.097006
0.012813 0.097057
0.013437 0.097099
0.014063 0.097134
0.014688 0.097162
0.015312 0.097185
0.015378 0.097188
0.015938 0.097204
0.016563 0.097219
0.017188 0.097231
0.017813 0.09724
0.018437 0.097248
0.019062 0.097254
0.019688 0.097259
0.020313 0.097263
0.020938 0.097265
0.021563 0.097268
0.022188 0.097269
0.022812 0.097271
0.023438 0.097272
0.024063 0.097272
0.024688 0.097273
0.025313 0.097273
0.025938 0.097273
0.026562 0.097274
0.027187 0.097274
0.027813 0.097274
0.028438 0.097274
0.029063 0.097274
0.029688 0.097274
0.030312 0.097274
0.030937 0.097274
0.031563 0.097274
0.032188 0.097274
0.032813 0.097274
0.033438 0.097274
0.034063 0.097274
0.034688 0.097274
0.035313 0.097274
0.035938 0.097274
0.036562 0.097274
0.037187 0.097274
0.037812 0.097274
0.038437 0.097274
0.039062 0.097274
0.039688 0.097274
0.040313 0.097274
0.040938 0.097274
0.041563 0.097274
0.042188 0.097274
0.042813 0.097274
0.043438 0.097274
0.044063 0.097274
0.044687 0.097274
0.045312 0.097274
0.045937 0.097274
0.046562 0.097274
0.047188 0.097274
0.047813 0.097274
0.048438 0.097274
0.049063 0.097274
0.049688 0.097274
0.050313 0.097274
0.050938 0.097274
0.051563 0.097274
0.052188 0.097274
0.052813 0.097274
0.053438 0.097274
0.054063 0.097274
0.054688 0.097274
0.055313 0.097274
0.055938 0.097274
0.056563 0.097274
0.057188 0.097274
0.057813 0.097274
0.058438 0.097274
0.059063 0.097274
0.059688 0.097274
0.060313 0.097274
0.060938 0.097274
0.061563 0.097274
0.062188 0.097274
0.062813 0.097274
0.063438 0.097274
0.064063 0.097274
0.064688 0.097274
0.065313 0.097274
0.065938 0.097274
0.066563 0.097274
0.067188 0.097274
0.067813 0.097274
0.068438 0.097274
0.069063 0.097274
0.069688 0.097274
0.070313 0.097274
0.070938 0.097274
0.071563 0.097274
0.072188 0.097274
0.072813 0.097274
0.073438 0.097274
0.074063 0.097273
0.074688 0.097273
0.075313 0.097273
0.075938 0.097272
0.076563 0.097272
0.077188 0.097271
0.077813 0.097269
0.078438 0.097268
0.079063 0.097265
0.079688 0.097263
0.080313 0.097259
0.080938 0.097254
0.081563 0.097248
0.082188 0.09724
0.082813 0.097231
0.083438 0.097219
0.084063 0.097204
0.084622 0.097188
0.084688 0.097185
0.085313 0.097162
0.085938 0.097134
0.086563 0.097099
0.087188 0.097057
0.087813 0.097006
0.088438 0.096944
0.089063 0.09687
0.089688 0.096781
0.090313 0.096674
0.090853 0.096563
0.090938 0.096544
0.091563 0.09638
0.092188 0.096181
0.092812 0.095938
0.092813 0.095937
0.093438 0.09562
0.09393 0.095313
0.094063 0.095218
0.094683 0.094688
0.094688 0.094683
0.095218 0.094063
0.095313 0.09393
0.09562 0.093438
0.095937 0.092813
0.095938 0.092812
0.096181 0.092188
0.09638 0.091563
0.096544 0.090938
0.096563 0.090853
0.096674 0.090313
0.096781 0.089688
0.09687 0.089063
0.096944 0.088438
0.097006 0.087813
0.097057 0.087188
0.097099 0.086563
0.097134 0.085938
0.097162 0.085313
0.097185 0.084688
0.097188 0.084622
0.097204 0.084063
0.097219 0.083438
0.097231 0.082813
0.09724 0.082188
0.097248 0.081563
0.097254 0.080938
0.097259 0.080313
0.097263 0.079688
0.097265 0.079063
0.097268 0.078438
0.097269 0.077813
0.097271 0.077188
0.097272 0.076563
0.097272 0.075938
0.097273 0.075313
0.097273 0.074688
0.097273 0.074063
0.097274 0.073438
0.097274 0.072813
0.097274 0.072188
0.097274 0.071563
0.097274 0.070938
0.097274 0.070313
0.097274 0.069688
0.097274 0.069063
0.097274 0.068438
0.097274 0.067813
0.097274 0.067188
0.097274 0.066563
0.097274 0.065938
0.097274 0.065313
0.097274 0.064688
0.097274 0.064063
0.097274 0.063438
0.097274 0.062813
0.097274 0.062188
0.097274 0.061563
0.097274 0.060938
0.097274 0.060313
0.097274 0.059688
0.097274 0.059063
0.097274 0.058438
0.097274 0.057813
0.097274 0.057188
0.097274 0.056563
0.097274 0.055938
0.097274 0.055313
0.097274 0.054688
0.097274 0.054063
0.097274 0.053438
0.097274 0.052813
0.097274 0.052188
0.097274 0.051563
0.097274 0.050938
0.097274 0.050313
0.097274 0.049688
0.097274 0.049063
0.097274 0.048438
0.097274 0.047813
0.097274 0.047188
0.097274 0.046562
0.097274 0.045937
0.097274 0.045312
0.097274 0.044687
0.097274 0.044063
0.097274 0.043438
0.097274 0.042813
0.097274 0.042188
0.097274 0.041563
0.097274 0.040938
0.097274 0.040313
0.097274 0.039688
0.097274 0.039062
0.097274 0.038437
0.097274 0.037812
0.097274 0.037187
0.097274 0.036562
0.097274 0.035938
0.097274 0.035313
0.097274 0.034688
0.097274 0.034063
0.097274 0.033438
0.097274 0.032813
0.097274 0.032188
0.097274 0.031563
0.097274 0.030937
0.097274 0.030312
0.097274 0.029688
0.097274 0.029063
0.097274 0.028438
0.097274 0.027813
0.097274 0.027187
0.097274 0.026562
0.097273 0.025938
0.097273 0.025313
0.097273 0.024688
0.097272 0.024063
0.097272 0.023438
0.097271 0.022812
0.097269 0.022188
0.097268 0.021563
0.097265 0.020938
0.097263 0.020313
0.097259 0.019688
0.097254 0.019062
0.097248 0.018437
0.09724 0.017813
0.097231 0.017188
0.097219 0.016563
0.097204 0.015938
0.097188 0.015378
0.097185 0.015312
0.097162 0.014688
0.097134 0.014063
0.097099 0.013437
0.097057 0.012813
0.097006 0.012188
0.096944 0.011562
0.09687 0.010938
0.096781 0.010313
0.096674 0.0096875
0.096563 0.0091475
0.096544 0.0090625
0.09638 0.0084375
0.096181 0.0078125
0.095938 0.0071881
0.095937 0.0071875
0.09562 0.0065625
0.095313 0.0060695
0.095218 0.0059375
0.094688 0.0053172
0.094683 0.0053125
0.094063 0.0047819
0.09393 0.0046875
0.093438 0.0043797
0.092813 0.0040627
0.092812 0.0040625
0.092188 0.003819
0.091563 0.00362
0.090938 0.0034565
0.090853 0.0034375
0.090313 0.0033262
0.089688 0.0032189
0.089063 0.0031298
0.088438 0.0030558
0.087813 0.0029944
0.087188 0.0029434
0.086563 0.0029013
0.085938 0.0028665
0.085313 0.0028379
0.084688 0.0028145
0.084622 0.0028125
0.084063 0.0027961
0.083438 0.0027812
0.082813 0.0027692
0.082188 0.0027595
0.081563 0.0027519
0.080938 0.0027459
0.080313 0.0027411
0.079688 0.0027374
0.079063 0.0027345
0.078438 0.0027323
0.077813 0.0027307
0.077188 0.0027294
0.076563 0.0027284
0.075938 0.0027277
0.075313 0.0027272
0.074688 0.0027268
0.074063 0.0027265
0.073438 0.0027263
0.072813 0.0027262
0.072188 0.0027261
0.071563 0.002726
0.070938 0.0027259
0.070313 0.0027259
0.069688 0.0027259
0.069063 0.0027259
0.068438 0.0027259
0.067813 0.0027259
0.067188 0.0027258
0.066563 0.0027258
0.065938 0.0027258
0.065313 0.0027258
0.064688 0.0027258
0.064063 0.0027258
0.063438 0.0027258
0.062813 0.0027258
0.062188 0.0027258
0.061563 0.0027258
0.060938 0.0027258
0.060313 0.0027258
0.059688 0.0027258
0.059063 0.0027258
0.058438 0.0027258
0.057813 0.0027258
0.057188 0.0027258
0.056563 0.0027258
0.055938 0.0027258
0.055313 0.0027258
0.054688 0.0027258
0.054063 0.0027258
0.053438 0.0027258
0.052813 0.0027258
0.052188 0.0027258
0.051563 0.0027258
0.050938 0.0027258
0.050313 0.0027258
0.049688 0.0027258
0.049063 0.0027258
0.048438 0.0027258
0.047813 0.0027258
0.047188 0.0027258
0.046562 0.0027258
0.045937 0.0027258
0.045312 0.0027258
0.044687 0.0027258
0.044063 0.0027258
0.043438 0.0027258
0.042813 0.0027258
0.042188 0.0027258
0.041563 0.0027258
0.040938 0.0027258
0.040313 0.0027258
0.039688 0.0027258
0.039062 0.0027258
0.038437 0.0027258
0.037812 0.0027258
0.037187 0.0027258
0.036562 0.0027258
0.035938 0.0027258
0.035313 0.0027258
0.034688 0.0027258
0.034063 0.0027258
0.033438 0.0027258
0.032813 0.0027258
0.032188 0.0027259
0.031563 0.0027259
0.030937 0.0027259
0.030312 0.0027259
0.029688 0.0027259
0.029063 0.0027259
0.028438 0.002726
0.027813 0.0027261
0.027187 0.0027262
0.026562 0.0027263
0.025938 0.0027265
0.025313 0.0027268
0.024688 0.0027272
0.024063 0.0027277
0.023438 0.0027284
0.022812 0.0027294
0.022188 0.0027307
0.021563 0.0027323
0.020938 0.0027345
0.020313 0.0027374
0.019688 0.0027411
0.019062 0.0027459
0.018437 0.0027519
0.017813 0.0027595
0.017188 0.0027692
0.016563 0.0027812
0.015938 0.0027961
0.015378 0.0028125
0.015312 0.0028145
0.014688 0.0028379
0.014063 0.0028665
0.013437 0.0029013
0.012813 0.0029434
0.012188 0.0029944
0.011562 0.0030558
0.010938 0.0031298
0.010313 0.0032189
0.0096875 0.0033262
0.0091475 0.0034375
0.0090625 0.0034565
0.0084375 0.00362
0.0078125 0.003819
0.0071881 0.0040625
0.0071875 0.0040627
0.0065625 0.0043797
0.0060695 0.0046875
0.0059375 0.0047819
0.0053172 0.0053125
0.0053125 0.0053172
0.0047819 0.0059375
0.0046875 0.0060695
0.0043797 0.0065625
0.0040627 0.0071875
0.0040625 0.0071881
0.003819 0.0078125
0.00362 0.0084375
0.0034565 0.0090625
0.0034375 0.0091475
0.0033262 0.0096875
0.0032189 0.010313
0.0031298 0.010938
0.0030558 0.011562
0.0029944 0.012188
0.0029434 0.012813
0.0029013 0.013437
0.0028665 0.014063
0.0028379 0.014688
0.0028145 0.015312
0.0028125 0.015378
0.0027961 0.015938
0.0027812 0.016563
0.0027692 0.017188
0.0027595 0.017813
0.0027519 0.018437
0.0027459 0.019062
0.0027411 0.019688
0.0027374 0.020313
0.0027345 0.020938
0.0027323 0.021563
0.0027307 0.022188
0.0027294 0.022812
0.0027284 0.023438
0.0027277 0.024063
0.0027272 0.024688
0.0027268 0.025313
0.0027265 0.025938
0.0027263 0.026562
0.0027262 0.027187
0.0027261 0.027813
0.002726 0.028438
0.0027259 0.029063
0.0027259 0.029688
0.0027259 0.030312
0.0027259 0.030937
0.0027259 0.031563
0.0027259 0.032188
0.0027258 0.032813
0.0027258 0.033438
0.0027258 0.034063
0.0027258 0.034688
0.0027258 0.035313
0.0027258 0.035938
0.0027258 0.036562
0.0027258 0.037187
0.0027258 0.037812
0.0027258 0.038437
0.0027258 0.039062
0.0027258 0.039688
0.0027258 0.040313
0.0027258 0.040938
0.0027258 0.041563
0.0027258 0.042188
0.0027258 0.042813
0.0027258 0.043438
0.0027258 0.044063
0.0027258 0.044687
0.0027258 0.045312
0.0027258 0.045937
0.0027258 0.046562
0.0027258 0.047188
0.0027258 0.047813
0.0027258 0.048438
0.0027258 0.049063
0.0027258 0.049688
0.0027258 0.050313
0.0027258 0.050938
0.0027258 0.051563
0.0027258 0.052188
0.0027258 0.052813
0.0027258 0.053438
0.0027258 0.054063
0.0027258 0.054688
0.0027258 0.055313
0.0027258 0.055938
0.0027258 0.056563
0.0027258 0.057188
0.0027258 0.057813
0.0027258 0.058438
0.0027258 0.059063
0.0027258 0.059688
0.0027258 0.060313
0.0027258 0.060938
0.0027258 0.061563
0.0027258 0.062188
0.0027258 0.062813
0.0027258 0.063438
0.0027258 0.064063
0.0027258 0.064688
0.0027258 0.065313
0.0027258 0.065938
0.0027258 0.066563
0.0027258 0.067188
0.0027259 0.067813
0.0027259 0.068438
0.0027259 0.069063
0.0027259 0.069688
0.0027259 0.070313
0.0027259 0.070938
0.002726 0.071563
0.0027261 0.072188
0.0027262 0.072813
0.0027263 0.073438
0.0027265 0.074063
0.0027268 0.074688
0.0027272 0.075313
0.0027277 0.075938
0.0027284 0.076563
0.0027294 0.077188
0.0027307 0.077813
0.0027323 0.078438
0.0027345 0.079063
0.0027374 0.079688
0.0027411 0.080313
0.0027459 0.080938
0.0027519 0.081563
0.0027595 0.082188
0.0027692 0.082813
0.0027812 0.083438
0.0027961 0.084063
0.0028125 0.084622


==> Cont160t0.25_0.6_3DN1_SPH.txt <==
0.005342 0.099688
0.0053671 0.099063
0.0053844 0.098438
0.0053989 0.097813
0.0054116 0.097188
0.0054226 0.096563
0.0054321 0.095938
0.0054405 0.095313
0.0054478 0.094688
0.0054541 0.094063
0.0054597 0.093438
0.0054646 0.092813
0.0054688 0.092188
0.0054725 0.091563
0.0054756 0.090938
0.0054783 0.090313
0.0054805 0.089688
0.0054824 0.089063
0.005484 0.088438
0.0054853 0.087813
0.0054864 0.087188
0.0054873 0.086563
0.005488 0.085938
0.0054886 0.085313
0.005489 0.084688
0.0054894 0.084063
0.0054897 0.083437
0.0054899 0.082813
0.00549 0.082188
0.0054902 0.081563
0.0054903 0.080938
0.0054903 0.080313
0.0054904 0.079688
0.0054904 0.079063
0.0054905 0.078438
0.0054905 0.077813
0.0054905 0.077188
0.0054905 0.076563
0.0054905 0.075938
0.0054905 0.075313
0.0054905 0.074688
0.0054905 0.074063
0.0054905 0.073438
0.0054905 0.072813
0.0054906 0.072188
0.0054906 0.071563
0.0054906 0.070938
0.0054906 0.070313
0.0054906 0.069688
0.0054906 0.069063
0.0054906 0.068438
0.0054906 0.067812
0.0054906 0.067188
0.0054906 0.066562
0.0054906 0.065938
0.0054906 0.065313
0.0054906 0.064688
0.0054906 0.064063
0.0054906 0.063438
0.0054906 0.062813
0.0054906 0.062188
0.0054906 0.061563
0.0054906 0.060938
0.0054906 0.060313
0.0054906 0.059688
0.0054906 0.059063
0.0054906 0.058438
0.0054906 0.057813
0.0054906 0.057188
0.0054906 0.056563
0.0054906 0.055938
0.0054906 0.055313
0.0054906 0.054688
0.0054906 0.054063
0.0054906 0.053438
0.0054906 0.052813
0.0054906 0.052188
0.0054906 0.051563
0.0054906 0.050938
0.0054906 0.050313
0.0054906 0.049688
0.0054906 0.049063
0.0054906 0.048438
0.0054906 0.047813
0.0054906 0.047188
0.0054906 0.046563
0.0054906 0.045938
0.0054906 0.045313
0.0054906 0.044688
0.0054906 0.044063
0.0054906 0.043438
0.0054906 0.042813
0.0054906 0.042188
0.0054906 0.041563
0.0054906 0.040938
0.0054906 0.040313
0.0054906 0.039688
0.0054906 0.039063
0.0054906 0.038438
0.0054906 0.037813
0.0054906 0.037188
0.0054906 0.036563
0.0054906 0.035938
0.0054906 0.035313
0.0054906 0.034688
0.0054906 0.034063
0.0054906 0.033438
0.0054906 0.032813
0.0054906 0.032188
0.0054906 0.031563
0.0054906 0.030938
0.0054906 0.030313
0.0054907 0.029688
0.0054907 0.029063
0.0054908 0.028438
0.0054909 0.027813
0.0054911 0.027188
0.0054914 0.026563
0.0054918 0.025938
0.0054923 0.025313
0.0054931 0.024688
0.0054942 0.024063
0.0054956 0.023438
0.0054976 0.022813
0.0055003 0.022188
0.0055039 0.021563
0.0055086 0.020938
0.0055149 0.020313
0.0055231 0.019688
0.0055338 0.019063
0.0055474 0.018438
0.0055649 0.017813
0.005587 0.017188
0.0056148 0.016563
0.0056495 0.015938
0.0056926 0.015313
0.0057458 0.014688
0.005811 0.014063
0.0058907 0.013438
0.0059375 0.013134
0.0059917 0.012813
0.0061188 0.012188
0.0062722 0.011563
0.006457 0.010938
0.0065625 0.010637
0.00669 0.010313
0.0069819 0.0096875
0.0071875 0.0093169
0.0073477 0.0090625
0.0078125 0.0084391
0.0078139 0.0084375
0.0084375 0.0078139
0.0084391 0.0078125
0.0090625 0.0073477
0.0093169 0.0071875
0.0096875 0.0069819
0.010313 0.00669
0.010637 0.0065625
0.010938 0.006457
0.011563 0.0062722
0.012188 0.0061188
0.012813 0.0059917
0.013134 0.0059375
0.013438 0.0058907
0.014063 0.005811
0.014688 0.0057458
0.015313 0.0056926
0.015938 0.0056495
0.016563 0.0056148
0.017188 0.005587
0.017813 0.0055649
0.018438 0.0055474
0.019063 0.0055338
0.019688 0.0055231
0.020313 0.0055149
0.020938 0.0055086
0.021563 0.0055039
0.022188 0.0055003
0.022813 0.0054976
0.023438 0.0054956
0.024063 0.0054942
0.024688 0.0054931
0.025313 0.0054923
0.025938 0.0054918
0.026563 0.0054914
0.027188 0.0054911
0.027813 0.0054909
0.028438 0.0054908
0.029063 0.0054907
0.029688 0.0054907
0.030313 0.0054906
0.030938 0.0054906
0.031563 0.0054906
0.032188 0.0054906
0.032813 0.0054906
0.033438 0.0054906
0.034063 0.0054906
0.034688 0.0054906
0.035313 0.0054906
0.035938 0.0054906
0.036563 0.0054906
0.037188 0.0054906
0.037813 0.0054906
0.038438 0.0054906
0.039063 0.0054906
0.039688 0.0054906
0.040313 0.0054906
0.040938 0.0054906
0.041563 0.0054906
0.042188 0.0054906
0.042813 0.0054906
0.043438 0.0054906
0.044063 0.0054906
0.044688 0.0054906
0.045313 0.0054906
0.045938 0.0054906
0.046563 0.0054906
0.047188 0.0054906
0.047813 0.0054906
0.048438 0.0054906
0.049063 0.0054906
0.049688 0.0054906
0.050313 0.0054906
0.050938 0.0054906
0.051563 0.0054906
0.052188 0.0054906
0.052813 0.0054906
0.053438 0.0054906
0.054063 0.0054906
0.054688 0.0054906
0.055313 0.0054906
0.055938 0.0054906
0.056563 0.0054906
0.057188 0.0054906
0.057813 0.0054906
0.058438 0.0054906
0.059063 0.0054906
0.059688 0.0054906
0.060313 0.0054906
0.060938 0.0054906
0.061563 0.0054906
0.062188 0.0054906
0.062813 0.0054906
0.063438 0.0054906
0.064063 0.0054906
0.064688 0.0054906
0.065313 0.0054906
0.065938 0.0054906
0.066562 0.0054906
0.067188 0.0054906
0.067812 0.0054906
0.068438 0.0054906
0.069063 0.0054906
0.069688 0.0054906
0.070313 0.0054907
0.070938 0.0054907
0.071563 0.0054908
0.072188 0.0054909
0.072813 0.0054911
0.073438 0.0054914
0.074063 0.0054918
0.074688 0.0054923
0.075313 0.0054931
0.075938 0.0054942
0.076563 0.0054956
0.077188 0.0054976
0.077813 0.0055003
0.078438 0.0055039
0.079063 0.0055086
0.079688 0.0055149
0.080313 0.0055231
0.080938 0.0055338
0.081563 0.0055474
0.082188 0.0055649
0.082813 0.005587
0.083437 0.0056148
0.084063 0.0056495
0.084688 0.0056926
0.085313 0.0057458
0.085938 0.005811
0.086563 0.0058907
0.086866 0.0059375
0.087188 0.0059917
0.087813 0.0061188
0.088438 0.0062722
0.089063 0.006457
0.089363 0.0065625
0.089688 0.00669
0.090313 0.0069819
0.090683 0.0071875
0.090938 0.0073477
0.091561 0.0078125
0.091563 0.0078139
0.092186 0.0084375
0.092188 0.0084391
0.092652 0.0090625
0.092813 0.0093169
0.093018 0.0096875
0.09331 0.010313
0.093438 0.010637
0.093543 0.010938
0.093728 0.011563
0.093881 0.012188
0.094008 0.012813
0.094063 0.013134
0.094109 0.013438
0.094189 0.014063
0.094254 0.014688
0.094307 0.015313
0.094351 0.015938
0.094385 0.016563
0.094413 0.017188
0.094435 0.017813
0.094453 0.018438
0.094466 0.019063
0.094477 0.019688
0.094485 0.020313
0.094491 0.020938
0.094496 0.021563
0.0945 0.022188
0.094502 0.022813
0.094504 0.023438
0.094506 0.024063
0.094507 0.024688
0.094508 0.025313
0.094508 0.025938
0.094509 0.026563
0.094509 0.027188
0.094509 0.027813
0.094509 0.028438
0.094509 0.029063
0.094509 0.029688
0.094509 0.030313
0.094509 0.030938
0.094509 0.031563
0.094509 0.032188
0.094509 0.032813
0.094509 0.033438
0.094509 0.034063
0.094509 0.034688
0.094509 0.035313
0.094509 0.035938
0.094509 0.036563
0.094509 0.037188
0.094509 0.037813
0.094509 0.038438
0.094509 0.039063
0.094509 0.039688
0.094509 0.040313
0.094509 0.040938
0.094509 0.041563
0.094509 0.042188
0.094509 0.042813
0.094509 0.043438
0.094509 0.044063
0.094509 0.044688
0.094509 0.045313
0.094509 0.045938
0.094509 0.046563
0.094509 0.047188
0.094509 0.047813
0.094509 0.048438
0.094509 0.049063
0.094509 0.049688
0.094509 0.050313
0.094509 0.050938
0.094509 0.051563
0.094509 0.052188
0.094509 0.052813
0.094509 0.053438
0.094509 0.054063
0.094509 0.054688
0.094509 0.055313
0.094509 0.055938
0.094509 0.056563
0.094509 0.057188
0.094509 0.057813
0.094509 0.058438
0.094509 0.059063
0.094509 0.059688
0.094509 0.060313
0.094509 0.060938
0.094509 0.061563
0.094509 0.062188
0.094509 0.062813
0.094509 0.063438
0.094509 0.064063
0.094509 0.064688
0.094509 0.065313
0.094509 0.065938
0.094509 0.066562
0.094509 0.067188
0.094509 0.067812
0.094509 0.068438
0.094509 0.069063
0.094509 0.069688
0.094509 0.070313
0.094509 0.070938
0.094509 0.071563
0.094509 0.072188
0.094509 0.072813
0.094509 0.073438
0.094509 0.074063
0.094509 0.074688
0.094509 0.075313
0.094509 0.075938
0.094509 0.076563
0.094509 0.077188
0.09451 0.077813
0.09451 0.078438
0.09451 0.079063
0.09451 0.079688
0.09451 0.080313
0.09451 0.080938
0.09451 0.081563
0.09451 0.082188
0.09451 0.082813
0.09451 0.083437
0.094511 0.084063
0.094511 0.084688
0.094511 0.085313
0.094512 0.085938
0.094513 0.086563
0.094514 0.087188
0.094515 0.087813
0.094516 0.088438
0.094518 0.089063
0.094519 0.089688
0.094522 0.090313
0.094524 0.090938
0.094528 0.091563
0.094531 0.092188
0.094535 0.092813
0.09454 0.093438
0.094546 0.094063
0.094552 0.094688
0.09456 0.095313
0.094568 0.095938
0.094577 0.096563
0.094588 0.097188
0.094601 0.097813
0.094616 0.098438
0.094633 0.099063
0.094658 0.099688


==> Cont160t0.25_0.6_3DN1_anl.txt <==
0.0059517 0.099688
0.0059517 0.099063
0.0059517 0.098438
0.0059517 0.097813
0.0059517 0.097188
0.0059517 0.096563
0.0059517 0.095938
0.0059517 0.095313
0.0059517 0.094688
0.0059517 0.094063
0.0059517 0.093438
0.0059517 0.092813
0.0059517 0.092188
0.0059517 0.091563
0.0059517 0.090938
0.0059517 0.090313
0.0059517 0.089688
0.0059517 0.089063
0.0059517 0.088438
0.0059517 0.087813
0.0059517 0.087188
0.0059517 0.086563
0.0059517 0.085938
0.0059517 0.085313
0.0059517 0.084688
0.0059517 0.084063
0.0059517 0.083438
0.0059517 0.082813
0.0059517 0.082188
0.0059517 0.081563
0.0059517 0.080938
0.0059517 0.080313
0.0059517 0.079688
0.0059517 0.079063
0.0059517 0.078438
0.0059517 0.077813
0.0059517 0.077188
0.0059517 0.076563
0.0059517 0.075938
0.0059517 0.075313
0.0059517 0.074688
0.0059517 0.074063
0.0059517 0.073438
0.0059517 0.072813
0.0059517 0.072188
0.0059517 0.071563
0.0059517 0.070938
0.0059517 0.070313
0.0059517 0.069688
0.0059517 0.069063
0.0059517 0.068438
0.0059517 0.067813
0.0059517 0.067188
0.0059517 0.066563
0.0059517 0.065938
0.0059517 0.065313
0.0059517 0.064688
0.0059517 0.064063
0.0059517 0.063438
0.0059517 0.062813
0.0059517 0.062188
0.0059517 0.061563
0.0059517 0.060938
0.0059517 0.060313
0.0059517 0.059688
0.0059517 0.059063
0.0059517 0.058438
0.0059517 0.057813
0.0059517 0.057188
0.0059517 0.056563
0.0059517 0.055938
0.0059517 0.055313
0.0059517 0.054688
0.0059517 0.054063
0.0059517 0.053438
0.0059517 0.052813
0.0059517 0.052188
0.0059517 0.051563
0.0059517 0.050938
0.0059517 0.050313
0.0059517 0.049688
0.0059517 0.049063
0.0059517 0.048438
0.0059517 0.047813
0.0059517 0.047188
0.0059517 0.046562
0.0059517 0.045937
0.0059517 0.045312
0.0059517 0.044687
0.0059517 0.044063
0.0059517 0.043438
0.0059517 0.042813
0.0059517 0.042188
0.0059517 0.041563
0.0059517 0.040938
0.0059517 0.040313
0.0059517 0.039688
0.0059517 0.039062
0.0059517 0.038437
0.0059517 0.037812
0.0059517 0.037187
0.0059517 0.036562
0.0059517 0.035938
0.0059517 0.035313
0.0059517 0.034688
0.0059517 0.034063
0.0059517 0.033438
0.0059517 0.032813
0.0059517 0.032188
0.0059517 0.031563
0.0059518 0.030937
0.0059518 0.030312
0.0059519 0.029688
0.005952 0.029063
0.0059521 0.028438
0.0059523 0.027813
0.0059526 0.027187
0.005953 0.026562
0.0059536 0.025938
0.0059544 0.025313
0.0059555 0.024688
0.0059569 0.024063
0.0059589 0.023438
0.0059616 0.022812
0.0059651 0.022188
0.0059697 0.021563
0.0059759 0.020938
0.0059838 0.020313
0.0059941 0.019688
0.0060072 0.019062
0.006024 0.018437
0.0060453 0.017813
0.0060719 0.017188
0.0061052 0.016563
0.0061466 0.015938
0.0061977 0.015312
0.0062603 0.014688
0.0063369 0.014063
0.0064302 0.013437
0.0065432 0.012813
0.0065625 0.012723
0.0066898 0.012188
0.0068686 0.011562
0.0070839 0.010938
0.0071875 0.010684
0.0073576 0.010313
0.0076991 0.0096875
0.0078125 0.0095109
0.0081417 0.0090625
0.0084375 0.0087197
0.0087197 0.0084375
0.0090625 0.0081417
0.0095109 0.0078125
0.0096875 0.0076991
0.010313 0.0073576
0.010684 0.0071875
0.010938 0.0070839
0.011562 0.0068686
0.012188 0.0066898
0.012723 0.0065625
0.012813 0.0065432
0.013437 0.0064302
0.014063 0.0063369
0.014688 0.0062603
0.015312 0.0061977
0.015938 0.0061466
0.016563 0.0061052
0.017188 0.0060719
0.017813 0.0060453
0.018437 0.006024
0.019062 0.0060072
0.019688 0.0059941
0.020313 0.0059838
0.020938 0.0059759
0.021563 0.0059697
0.022188 0.0059651
0.022812 0.0059616
0.023438 0.0059589
0.024063 0.0059569
0.024688 0.0059555
0.025313 0.0059544
0.025938 0.0059536
0.026562 0.005953
0.027187 0.0059526
0.027813 0.0059523
0.028438 0.0059521
0.029063 0.005952
0.029688 0.0059519
0.030312 0.0059518
0.030937 0.0059518
0.031563 0.0059517
0.032188 0.0059517
0.032813 0.0059517
0.033438 0.0059517
0.034063 0.0059517
0.034688 0.0059517
0.035313 0.0059517
0.035938 0.0059517
0.036562 0.0059517
0.037187 0.0059517
0.037812 0.0059517
0.038437 0.0059517
0.039062 0.0059517
0.039688 0.0059517
0.040313 0.0059517
0.040938 0.0059517
0.041563 0.0059517
0.042188 0.0059517
0.042813 0.0059517
0.043438 0.0059517
0.044063 0.0059517
0.044687 0.0059517
0.045312 0.0059517
0.045937 0.0059517
0.046562 0.0059517
0.047188 0.0059517
0.047813 0.0059517
0.048438 0.0059517
0.049063 0.0059517
0.049688 0.0059517
0.050313 0.0059517
0.050938 0.0059517
0.051563 0.0059517
0.052188 0.0059517
0.052813 0.0059517
0.053438 0.0059517
0.054063 0.0059517
0.054688 0.0059517
0.055313 0.0059517
0.055938 0.0059517
0.056563 0.0059517
0.057188 0.0059517
0.057813 0.0059517
0.058438 0.0059517
0.059063 0.0059517
0.059688 0.0059517
0.060313 0.0059517
0.060938 0.0059517
0.061563 0.0059517
0.062188 0.0059517
0.062813 0.0059517
0.063438 0.0059517
0.064063 0.0059517
0.064688 0.0059517
0.065313 0.0059517
0.065938 0.0059517
0.066563 0.0059517
0.067188 0.0059517
0.067813 0.0059517
0.068438 0.0059517
0.069063 0.0059518
0.069688 0.0059518
0.070313 0.0059519
0.070938 0.005952
0.071563 0.0059521
0.072188 0.0059523
0.072813 0.0059526
0.073438 0.005953
0.074063 0.0059536
0.074688 0.0059544
0.075313 0.0059555
0.075938 0.0059569
0.076563 0.0059589
0.077188 0.0059616
0.077813 0.0059651
0.078438 0.0059697
0.079063 0.0059759
0.079688 0.0059838
0.080313 0.0059941
0.080938 0.0060072
0.081563 0.006024
0.082188 0.0060453
0.082813 0.0060719
0.083438 0.0061052
0.084063 0.0061466
0.084688 0.0061977
0.085313 0.0062603
0.085938 0.0063369
0.086563 0.0064302
0.087188 0.0065432
0.087277 0.0065625
0.087813 0.0066898
0.088438 0.0068686
0.089063 0.0070839
0.089316 0.0071875
0.089688 0.0073576
0.090313 0.0076991
0.090489 0.0078125
0.090938 0.0081417
0.09128 0.0084375
0.091563 0.0087197
0.091858 0.0090625
0.092188 0.0095109
0.092301 0.0096875
0.092642 0.010313
0.092813 0.010684
0.092916 0.010938
0.093131 0.011562
0.09331 0.012188
0.093438 0.012723
0.093457 0.012813
0.09357 0.013437
0.093663 0.014063
0.09374 0.014688
0.093802 0.015312
0.093853 0.015938
0.093895 0.016563
0.093928 0.017188
0.093955 0.017813
0.093976 0.018437
0.093993 0.019062
0.094006 0.019688
0.094016 0.020313
0.094024 0.020938
0.09403 0.021563
0.094035 0.022188
0.094038 0.022812
0.094041 0.023438
0.094043 0.024063
0.094045 0.024688
0.094046 0.025313
0.094046 0.025938
0.094047 0.026562
0.094047 0.027187
0.094048 0.027813
0.094048 0.028438
0.094048 0.029063
0.094048 0.029688
0.094048 0.030312
0.094048 0.030937
0.094048 0.031563
0.094048 0.032188
0.094048 0.032813
0.094048 0.033438
0.094048 0.034063
0.094048 0.034688
0.094048 0.035313
0.094048 0.035938
0.094048 0.036562
0.094048 0.037187
0.094048 0.037812
0.094048 0.038437
0.094048 0.039062
0.094048 0.039688
0.094048 0.040313
0.094048 0.040938
0.094048 0.041563
0.094048 0.042188
0.094048 0.042813
0.094048 0.043438
0.094048 0.044063
0.094048 0.044687
0.094048 0.045312
0.094048 0.045937
0.094048 0.046562
0.094048 0.047188
0.094048 0.047813
0.094048 0.048438
0.094048 0.049063
0.094048 0.049688
0.094048 0.050313
0.094048 0.050938
0.094048 0.051563
0.094048 0.052188
0.094048 0.052813
0.094048 0.053438
0.094048 0.054063
0.094048 0.054688
0.094048 0.055313
0.094048 0.055938
0.094048 0.056563
0.094048 0.057188
0.094048 0.057813
0.094048 0.058438
0.094048 0.059063
0.094048 0.059688
0.094048 0.060313
0.094048 0.060938
0.094048 0.061563
0.094048 0.062188
0.094048 0.062813
0.094048 0.063438
0.094048 0.064063
0.094048 0.064688
0.094048 0.065313
0.094048 0.065938
0.094048 0.066563
0.094048 0.067188
0.094048 0.067813
0.094048 0.068438
0.094048 0.069063
0.094048 0.069688
0.094048 0.070313
0.094048 0.070938
0.094048 0.071563
0.094048 0.072188
0.094048 0.072813
0.094048 0.073438
0.094048 0.074063
0.094048 0.074688
0.094048 0.075313
0.094048 0.075938
0.094048 0.076563
0.094048 0.077188
0.094048 0.077813
0.094048 0.078438
0.094048 0.079063
0.094048 0.079688
0.094048 0.080313
0.094048 0.080938
0.094048 0.081563
0.094048 0.082188
0.094048 0.082813
0.094048 0.083438
0.094048 0.084063
0.094048 0.084688
0.094048 0.085313
0.094048 0.085938
0.094048 0.086563
0.094048 0.087188
0.094048 0.087813
0.094048 0.088438
0.094048 0.089063
0.094048 0.089688
0.094048 0.090313
0.094048 0.090938
0.094048 0.091563
0.094048 0.092188
0.094048 0.092813
0.094048 0.093438
0.094048 0.094063
0.094048 0.094688
0.094048 0.095313
0.094048 0.095938
0.094048 0.096563
0.094048 0.097188
0.094048 0.097813
0.094048 0.098438
0.094048 0.099063
0.094048 0.099688


==> Cont160t0.25_0.6_SPH.txt <==
0.0059375 0.086866
0.0059917 0.087188
0.0061188 0.087813
0.0062722 0.088438
0.006457 0.089063
0.0065625 0.089363
0.00669 0.089688
0.0069819 0.090313
0.0071875 0.090683
0.0073477 0.090938
0.0078125 0.091561
0.0078139 0.091563
0.0084375 0.092186
0.0084391 0.092188
0.0090625 0.092652
0.0093169 0.092813
0.0096875 0.093018
0.010313 0.09331
0.010637 0.093438
0.010938 0.093543
0.011563 0.093728
0.012188 0.093881
0.012813 0.094008
0.013134 0.094063
0.013438 0.094109
0.014063 0.094189
0.014688 0.094254
0.015313 0.094307
0.015938 0.094351
0.016563 0.094385
0.017188 0.094413
0.017813 0.094435
0.018438 0.094453
0.019063 0.094466
0.019688 0.094477
0.020313 0.094485
0.020938 0.094491
0.021563 0.094496
0.022188 0.0945
0.022813 0.094502
0.023438 0.094504
0.024063 0.094506
0.024688 0.094507
0.025313 0.094508
0.025938 0.094508
0.026563 0.094509
0.027188 0.094509
0.027813 0.094509
0.028438 0.094509
0.029063 0.094509
0.029688 0.094509
0.030313 0.094509
0.030938 0.094509
0.031563 0.094509
0.032188 0.094509
0.032813 0.094509
0.033438 0.094509
0.034063 0.094509
0.034688 0.094509
0.035313 0.094509
0.035938 0.094509
0.036563 0.094509
0.037188 0.094509
0.037813 0.094509
0.038438 0.094509
0.039063 0.094509
0.039688 0.094509
0.040313 0.094509
0.040938 0.094509
0.041563 0.094509
0.042188 0.094509
0.042813 0.094509
0.043438 0.094509
0.044063 0.094509
0.044688 0.094509
0.045313 0.094509
0.045938 0.094509
0.046563 0.094509
0.047188 0.094509
0.047813 0.094509
0.048438 0.094509
0.049063 0.094509
0.049688 0.094509
0.050313 0.094509
0.050938 0.094509
0.051563 0.094509
0.052188 0.094509
0.052813 0.094509
0.053438 0.094509
0.054063 0.094509
0.054688 0.094509
0.055313 0.094509
0.055938 0.094509
0.056563 0.094509
0.057188 0.094509
0.057813 0.094509
0.058438 0.094509
0.059063 0.094509
0.059688 0.094509
0.060313 0.094509
0.060938 0.094509
0.061563 0.094509
0.062188 0.094509
0.062813 0.094509
0.063438 0.094509
0.064063 0.094509
0.064688 0.094509
0.065313 0.094509
0.065938 0.094509
0.066562 0.094509
0.067188 0.094509
0.067812 0.094509
0.068438 0.094509
0.069063 0.094509
0.069688 0.094509
0.070313 0.094509
0.070938 0.094509
0.071563 0.094509
0.072188 0.094509
0.072813 0.094509
0.073438 0.094509
0.074063 0.094508
0.074688 0.094508
0.075313 0.094507
0.075938 0.094506
0.076563 0.094504
0.077188 0.094502
0.077813 0.0945
0.078438 0.094496
0.079063 0.094491
0.079688 0.094485
0.080313 0.094477
0.080938 0.094466
0.081563 0.094453
0.082188 0.094435
0.082813 0.094413
0.083437 0.094385
0.084063 0.094351
0.084688 0.094307
0.085313 0.094254
0.085938 0.094189
0.086563 0.094109
0.086866 0.094063
0.087188 0.094008
0.087813 0.093881
0.088438 0.093728
0.089063 0.093543
0.089363 0.093438
0.089688 0.09331
0.090313 0.093018
0.090683 0.092813
0.090938 0.092652
0.091561 0.092188
0.091563 0.092186
0.092186 0.091563
0.092188 0.091561
0.092652 0.090938
0.092813 0.090683
0.093018 0.090313
0.09331 0.089688
0.093438 0.089363
0.093543 0.089063
0.093728 0.088438
0.093881 0.087813
0.094008 0.087188
0.094063 0.086866
0.094109 0.086563
0.094189 0.085938
0.094254 0.085313
0.094307 0.084688
0.094351 0.084063
0.094385 0.083437
0.094413 0.082813
0.094435 0.082188
0.094453 0.081563
0.094466 0.080938
0.094477 0.080313
0.094485 0.079688
0.094491 0.079063
0.094496 0.078438
0.0945 0.077813
0.094502 0.077188
0.094504 0.076563
0.094506 0.075938
0.094507 0.075313
0.094508 0.074688
0.094508 0.074063
0.094509 0.073438
0.094509 0.072813
0.094509 0.072188
0.094509 0.071563
0.094509 0.070938
0.094509 0.070313
0.094509 0.069688
0.094509 0.069063
0.094509 0.068438
0.094509 0.067812
0.094509 0.067188
0.094509 0.066562
0.094509 0.065938
0.094509 0.065313
0.094509 0.064688
0.094509 0.064063
0.094509 0.063438
0.094509 0.062813
0.094509 0.062188
0.094509 0.061563
0.094509 0.060938
0.094509 0.060313
0.094509 0.059688
0.094509 0.059063
0.094509 0.058438
0.094509 0.057813
0.094509 0.057188
0.094509 0.056563
0.094509 0.055938
0.094509 0.055313
0.094509 0.054688
0.094509 0.054063
0.094509 0.053438
0.094509 0.052813
0.094509 0.052188
0.094509 0.051563
0.094509 0.050938
0.094509 0.050313
0.094509 0.049688
0.094509 0.049063
0.094509 0.048438
0.094509 0.047813
0.094509 0.047188
0.094509 0.046563
0.094509 0.045938
0.094509 0.045313
0.094509 0.044688
0.094509 0.044063
0.094509 0.043438
0.094509 0.042813
0.094509 0.042188
0.094509 0.041563
0.094509 0.040938
0.094509 0.040313
0.094509 0.039688
0.094509 0.039063
0.094509 0.038438
0.094509 0.037813
0.094509 0.037188
0.094509 0.036563
0.094509 0.035938
0.094509 0.035313
0.094509 0.034688
0.094509 0.034063
0.094509 0.033438
0.094509 0.032813
0.094509 0.032188
0.094509 0.031563
0.094509 0.030938
0.094509 0.030313
0.094509 0.029688
0.094509 0.029063
0.094509 0.028438
0.094509 0.027813
0.094509 0.027188
0.094509 0.026563
0.094508 0.025938
0.094508 0.025313
0.094507 0.024688
0.094506 0.024063
0.094504 0.023438
0.094502 0.022813
0.0945 0.022188
0.094496 0.021563
0.094491 0.020938
0.094485 0.020313
0.094477 0.019688
0.094466 0.019063
0.094453 0.018438
0.094435 0.017813
0.094413 0.017188
0.094385 0.016563
0.094351 0.015938
0.094307 0.015313
0.094254 0.014688
0.094189 0.014063
0.094109 0.013438
0.094063 0.013134
0.094008 0.012813
0.093881 0.012188
0.093728 0.011563
0.093543 0.010938
0.093438 0.010637
0.09331 0.010313
0.093018 0.0096875
0.092813 0.0093169
0.092652 0.0090625
0.092188 0.0084391
0.092186 0.0084375
0.091563 0.0078139
0.091561 0.0078125
0.090938 0.0073477
0.090683 0.0071875
0.090313 0.0069819
0.089688 0.00669
0.089363 0.0065625
0.089063 0.006457
0.088438 0.0062722
0.087813 0.0061188
0.087188 0.0059917
0.086866 0.0059375
0.086563 0.0058907
0.085938 0.005811
0.085313 0.0057458
0.084688 0.0056926
0.084063 0.0056495
0.083437 0.0056148
0.082813 0.005587
0.082188 0.0055649
0.081563 0.0055474
0.080938 0.0055338
0.080313 0.0055231
0.079688 0.0055149
0.079063 0.0055086
0.078438 0.0055039
0.077813 0.0055003
0.077188 0.0054976
0.076563 0.0054956
0.075938 0.0054942
0.075313 0.0054931
0.074688 0.0054923
0.074063 0.0054918
0.073438 0.0054914
0.072813 0.0054911
0.072188 0.0054909
0.071563 0.0054908
0.070938 0.0054907
0.070313 0.0054907
0.069688 0.0054906
0.069063 0.0054906
0.068438 0.0054906
0.067812 0.0054906
0.067188 0.0054906
0.066562 0.0054906
0.065938 0.0054906
0.065313 0.0054906
0.064688 0.0054906
0.064063 0.0054906
0.063438 0.0054906
0.062813 0.0054906
0.062188 0.0054906
0.061563 0.0054906
0.060938 0.0054906
0.060313 0.0054906
0.059688 0.0054906
0.059063 0.0054906
0.058438 0.0054906
0.057813 0.0054906
0.057188 0.0054906
0.056563 0.0054906
0.055938 0.0054906
0.055313 0.0054906
0.054688 0.0054906
0.054063 0.0054906
0.053438 0.0054906
0.052813 0.0054906
0.052188 0.0054906
0.051563 0.0054906
0.050938 0.0054906
0.050313 0.0054906
0.049688 0.0054906
0.049063 0.0054906
0.048438 0.0054906
0.047813 0.0054906
0.047188 0.0054906
0.046563 0.0054906
0.045938 0.0054906
0.045313 0.0054906
0.044688 0.0054906
0.044063 0.0054906
0.043438 0.0054906
0.042813 0.0054906
0.042188 0.0054906
0.041563 0.0054906
0.040938 0.0054906
0.040313 0.0054906
0.039688 0.0054906
0.039063 0.0054906
0.038438 0.0054906
0.037813 0.0054906
0.037188 0.0054906
0.036563 0.0054906
0.035938 0.0054906
0.035313 0.0054906
0.034688 0.0054906
0.034063 0.0054906
0.033438 0.0054906
0.032813 0.0054906
0.032188 0.0054906
0.031563 0.0054906
0.030938 0.0054906
0.030313 0.0054906
0.029688 0.0054907
0.029063 0.0054907
0.028438 0.0054908
0.027813 0.0054909
0.027188 0.0054911
0.026563 0.0054914
0.025938 0.0054918
0.025313 0.0054923
0.024688 0.0054931
0.024063 0.0054942
0.023438 0.0054956
0.022813 0.0054976
0.022188 0.0055003
0.021563 0.0055039
0.020938 0.0055086
0.020313 0.0055149
0.019688 0.0055231
0.019063 0.0055338
0.018438 0.0055474
0.017813 0.0055649
0.017188 0.005587
0.016563 0.0056148
0.015938 0.0056495
0.015313 0.0056926
0.014688 0.0057458
0.014063 0.005811
0.013438 0.0058907
0.013134 0.0059375
0.012813 0.0059917
0.012188 0.0061188
0.011563 0.0062722
0.010938 0.006457
0.010637 0.0065625
0.010313 0.00669
0.0096875 0.0069819
0.0093169 0.0071875
0.0090625 0.0073477
0.0084391 0.0078125
0.0084375 0.0078139
0.0078139 0.0084375
0.0078125 0.0084391
0.0073477 0.0090625
0.0071875 0.0093169
0.0069819 0.0096875
0.00669 0.010313
0.0065625 0.010637
0.006457 0.010938
0.0062722 0.011563
0.0061188 0.012188
0.0059917 0.012813
0.0059375 0.013134
0.0058907 0.013438
0.005811 0.014063
0.0057458 0.014688
0.0056926 0.015313
0.0056495 0.015938
0.0056148 0.016563
0.005587 0.017188
0.0055649 0.017813
0.0055474 0.018438
0.0055338 0.019063
0.0055231 0.019688
0.0055149 0.020313
0.0055086 0.020938
0.0055039 0.021563
0.0055003 0.022188
0.0054976 0.022813
0.0054956 0.023438
0.0054942 0.024063
0.0054931 0.024688
0.0054923 0.025313
0.0054918 0.025938
0.0054914 0.026563
0.0054911 0.027188
0.0054909 0.027813
0.0054908 0.028438
0.0054907 0.029063
0.0054907 0.029688
0.0054906 0.030313
0.0054906 0.030938
0.0054906 0.031563
0.0054906 0.032188
0.0054906 0.032813
0.0054906 0.033438
0.0054906 0.034063
0.0054906 0.034688
0.0054906 0.035313
0.0054906 0.035938
0.0054906 0.036563
0.0054906 0.037188
0.0054906 0.037813
0.0054906 0.038438
0.0054906 0.039063
0.0054906 0.039688
0.0054906 0.040313
0.0054906 0.040938
0.0054906 0.041563
0.0054906 0.042188
0.0054906 0.042813
0.0054906 0.043438
0.0054906 0.044063
0.0054906 0.044688
0.0054906 0.045313
0.0054906 0.045938
0.0054906 0.046563
0.0054906 0.047188
0.0054906 0.047813
0.0054906 0.048438
0.0054906 0.049063
0.0054906 0.049688
0.0054906 0.050313
0.0054906 0.050938
0.0054906 0.051563
0.0054906 0.052188
0.0054906 0.052813
0.0054906 0.053438
0.0054906 0.054063
0.0054906 0.054688
0.0054906 0.055313
0.0054906 0.055938
0.0054906 0.056563
0.0054906 0.057188
0.0054906 0.057813
0.0054906 0.058438
0.0054906 0.059063
0.0054906 0.059688
0.0054906 0.060313
0.0054906 0.060938
0.0054906 0.061563
0.0054906 0.062188
0.0054906 0.062813
0.0054906 0.063438
0.0054906 0.064063
0.0054906 0.064688
0.0054906 0.065313
0.0054906 0.065938
0.0054906 0.066562
0.0054906 0.067188
0.0054906 0.067812
0.0054906 0.068438
0.0054906 0.069063
0.0054906 0.069688
0.0054907 0.070313
0.0054907 0.070938
0.0054908 0.071563
0.0054909 0.072188
0.0054911 0.072813
0.0054914 0.073438
0.0054918 0.074063
0.0054923 0.074688
0.0054931 0.075313
0.0054942 0.075938
0.0054956 0.076563
0.0054976 0.077188
0.0055003 0.077813
0.0055039 0.078438
0.0055086 0.079063
0.0055149 0.079688
0.0055231 0.080313
0.0055338 0.080938
0.0055474 0.081563
0.0055649 0.082188
0.005587 0.082813
0.0056148 0.083437
0.0056495 0.084063
0.0056926 0.084688
0.0057458 0.085313
0.005811 0.085938
0.0058907 0.086563
0.0059375 0.086866


==> Cont160t0.25_0.6_anl.txt <==
0.0065625 0.087277
0.0066898 0.087813
0.0068686 0.088438
0.0070839 0.089063
0.0071875 0.089316
0.0073576 0.089688
0.0076991 0.090313
0.0078125 0.090489
0.0081417 0.090938
0.0084375 0.09128
0.0087197 0.091563
0.0090625 0.091858
0.0095109 0.092188
0.0096875 0.092301
0.010313 0.092642
0.010684 0.092813
0.010938 0.092916
0.011562 0.093131
0.012188 0.09331
0.012723 0.093438
0.012813 0.093457
0.013437 0.09357
0.014063 0.093663
0.014688 0.09374
0.015312 0.093802
0.015938 0.093853
0.016563 0.093895
0.017188 0.093928
0.017813 0.093955
0.018437 0.093976
0.019062 0.093993
0.019688 0.094006
0.020313 0.094016
0.020938 0.094024
0.021563 0.09403
0.022188 0.094035
0.022812 0.094038
0.023438 0.094041
0.024063 0.094043
0.024688 0.094045
0.025313 0.094046
0.025938 0.094046
0.026562 0.094047
0.027187 0.094047
0.027813 0.094048
0.028438 0.094048
0.029063 0.094048
0.029688 0.094048
0.030312 0.094048
0.030937 0.094048
0.031563 0.094048
0.032188 0.094048
0.032813 0.094048
0.033438 0.094048
0.034063 0.094048
0.034688 0.094048
0.035313 0.094048
0.035938 0.094048
0.036562 0.094048
0.037187 0.094048
0.037812 0.094048
0.038437 0.094048
0.039062 0.094048
0.039688 0.094048
0.040313 0.094048
0.040938 0.094048
0.041563 0.094048
0.042188 0.094048
0.042813 0.094048
0.043438 0.094048
0.044063 0.094048
0.044687 0.094048
0.045312 0.094048
0.045937 0.094048
0.046562 0.094048
0.047188 0.094048
0.047813 0.094048
0.048438 0.094048
0.049063 0.094048
0.049688 0.094048
0.050313 0.094048
0.050938 0.094048
0.051563 0.094048
0.052188 0.094048
0.052813 0.094048
0.053438 0.094048
0.054063 0.094048
0.054688 0.094048
0.055313 0.094048
0.055938 0.094048
0.056563 0.094048
0.057188 0.094048
0.057813 0.094048
0.058438 0.094048
0.059063 0.094048
0.059688 0.094048
0.060313 0.094048
0.060938 0.094048
0.061563 0.094048
0.062188 0.094048
0.062813 0.094048
0.063438 0.094048
0.064063 0.094048
0.064688 0.094048
0.065313 0.094048
0.065938 0.094048
0.066563 0.094048
0.067188 0.094048
0.067813 0.094048
0.068438 0.094048
0.069063 0.094048
0.069688 0.094048
0.070313 0.094048
0.070938 0.094048
0.071563 0.094048
0.072188 0.094048
0.072813 0.094047
0.073438 0.094047
0.074063 0.094046
0.074688 0.094046
0.075313 0.094045
0.075938 0.094043
0.076563 0.094041
0.077188 0.094038
0.077813 0.094035
0.078438 0.09403
0.079063 0.094024
0.079688 0.094016
0.080313 0.094006
0.080938 0.093993
0.081563 0.093976
0.082188 0.093955
0.082813 0.093928
0.083438 0.093895
0.084063 0.093853
0.084688 0.093802
0.085313 0.09374
0.085938 0.093663
0.086563 0.09357
0.087188 0.093457
0.087277 0.093438
0.087813 0.09331
0.088438 0.093131
0.089063 0.092916
0.089316 0.092813
0.089688 0.092642
0.090313 0.092301
0.090489 0.092188
0.090938 0.091858
0.09128 0.091563
0.091563 0.09128
0.091858 0.090938
0.092188 0.090489
0.092301 0.090313
0.092642 0.089688
0.092813 0.089316
0.092916 0.089063
0.093131 0.088438
0.09331 0.087813
0.093438 0.087277
0.093457 0.087188
0.09357 0.086563
0.093663 0.085938
0.09374 0.085313
0.093802 0.084688
0.093853 0.084063
0.093895 0.083438
0.093928 0.082813
0.093955 0.082188
0.093976 0.081563
0.093993 0.080938
0.094006 0.080313
0.094016 0.079688
0.094024 0.079063
0.09403 0.078438
0.094035 0.077813
0.094038 0.077188
0.094041 0.076563
0.094043 0.075938
0.094045 0.075313
0.094046 0.074688
0.094046 0.074063
0.094047 0.073438
0.094047 0.072813
0.094048 0.072188
0.094048 0.071563
0.094048 0.070938
0.094048 0.070313
0.094048 0.069688
0.094048 0.069063
0.094048 0.068438
0.094048 0.067813
0.094048 0.067188
0.094048 0.066563
0.094048 0.065938
0.094048 0.065313
0.094048 0.064688
0.094048 0.064063
0.094048 0.063438
0.094048 0.062813
0.094048 0.062188
0.094048 0.061563
0.094048 0.060938
0.094048 0.060313
0.094048 0.059688
0.094048 0.059063
0.094048 0.058438
0.094048 0.057813
0.094048 0.057188
0.094048 0.056563
0.094048 0.055938
0.094048 0.055313
0.094048 0.054688
0.094048 0.054063
0.094048 0.053438
0.094048 0.052813
0.094048 0.052188
0.094048 0.051563
0.094048 0.050938
0.094048 0.050313
0.094048 0.049688
0.094048 0.049063
0.094048 0.048438
0.094048 0.047813
0.094048 0.047188
0.094048 0.046562
0.094048 0.045937
0.094048 0.045312
0.094048 0.044687
0.094048 0.044063
0.094048 0.043438
0.094048 0.042813
0.094048 0.042188
0.094048 0.041563
0.094048 0.040938
0.094048 0.040313
0.094048 0.039688
0.094048 0.039062
0.094048 0.038437
0.094048 0.037812
0.094048 0.037187
0.094048 0.036562
0.094048 0.035938
0.094048 0.035313
0.094048 0.034688
0.094048 0.034063
0.094048 0.033438
0.094048 0.032813
0.094048 0.032188
0.094048 0.031563
0.094048 0.030937
0.094048 0.030312
0.094048 0.029688
0.094048 0.029063
0.094048 0.028438
0.094048 0.027813
0.094047 0.027187
0.094047 0.026562
0.094046 0.025938
0.094046 0.025313
0.094045 0.024688
0.094043 0.024063
0.094041 0.023438
0.094038 0.022812
0.094035 0.022188
0.09403 0.021563
0.094024 0.020938
0.094016 0.020313
0.094006 0.019688
0.093993 0.019062
0.093976 0.018437
0.093955 0.017813
0.093928 0.017188
0.093895 0.016563
0.093853 0.015938
0.093802 0.015312
0.09374 0.014688
0.093663 0.014063
0.09357 0.013437
0.093457 0.012813
0.093438 0.012723
0.09331 0.012188
0.093131 0.011562
0.092916 0.010938
0.092813 0.010684
0.092642 0.010313
0.092301 0.0096875
0.092188 0.0095109
0.091858 0.0090625
0.091563 0.0087197
0.09128 0.0084375
0.090938 0.0081417
0.090489 0.0078125
0.090313 0.0076991
0.089688 0.0073576
0.089316 0.0071875
0.089063 0.0070839
0.088438 0.0068686
0.087813 0.0066898
0.087277 0.0065625
0.087188 0.0065432
0.086563 0.0064302
0.085938 0.0063369
0.085313 0.0062603
0.084688 0.0061977
0.084063 0.0061466
0.083438 0.0061052
0.082813 0.0060719
0.082188 0.0060453
0.081563 0.006024
0.080938 0.0060072
0.080313 0.0059941
0.079688 0.0059838
0.079063 0.0059759
0.078438 0.0059697
0.077813 0.0059651
0.077188 0.0059616
0.076563 0.0059589
0.075938 0.0059569
0.075313 0.0059555
0.074688 0.0059544
0.074063 0.0059536
0.073438 0.005953
0.072813 0.0059526
0.072188 0.0059523
0.071563 0.0059521
0.070938 0.005952
0.070313 0.0059519
0.069688 0.0059518
0.069063 0.0059518
0.068438 0.0059517
0.067813 0.0059517
0.067188 0.0059517
0.066563 0.0059517
0.065938 0.0059517
0.065313 0.0059517
0.064688 0.0059517
0.064063 0.0059517
0.063438 0.0059517
0.062813 0.0059517
0.062188 0.0059517
0.061563 0.0059517
0.060938 0.0059517
0.060313 0.0059517
0.059688 0.0059517
0.059063 0.0059517
0.058438 0.0059517
0.057813 0.0059517
0.057188 0.0059517
0.056563 0.0059517
0.055938 0.0059517
0.055313 0.0059517
0.054688 0.0059517
0.054063 0.0059517
0.053438 0.0059517
0.052813 0.0059517
0.052188 0.0059517
0.051563 0.0059517
0.050938 0.0059517
0.050313 0.0059517
0.049688 0.0059517
0.049063 0.0059517
0.048438 0.0059517
0.047813 0.0059517
0.047188 0.0059517
0.046562 0.0059517
0.045937 0.0059517
0.045312 0.0059517
0.044687 0.0059517
0.044063 0.0059517
0.043438 0.0059517
0.042813 0.0059517
0.042188 0.0059517
0.041563 0.0059517
0.040938 0.0059517
0.040313 0.0059517
0.039688 0.0059517
0.039062 0.0059517
0.038437 0.0059517
0.037812 0.0059517
0.037187 0.0059517
0.036562 0.0059517
0.035938 0.0059517
0.035313 0.0059517
0.034688 0.0059517
0.034063 0.0059517
0.033438 0.0059517
0.032813 0.0059517
0.032188 0.0059517
0.031563 0.0059517
0.030937 0.0059518
0.030312 0.0059518
0.029688 0.0059519
0.029063 0.005952
0.028438 0.0059521
0.027813 0.0059523
0.027187 0.0059526
0.026562 0.005953
0.025938 0.0059536
0.025313 0.0059544
0.024688 0.0059555
0.024063 0.0059569
0.023438 0.0059589
0.022812 0.0059616
0.022188 0.0059651
0.021563 0.0059697
0.020938 0.0059759
0.020313 0.0059838
0.019688 0.0059941
0.019062 0.0060072
0.018437 0.006024
0.017813 0.0060453
0.017188 0.0060719
0.016563 0.0061052
0.015938 0.0061466
0.015312 0.0061977
0.014688 0.0062603
0.014063 0.0063369
0.013437 0.0064302
0.012813 0.0065432
0.012723 0.0065625
0.012188 0.0066898
0.011562 0.0068686
0.010938 0.0070839
0.010684 0.0071875
0.010313 0.0073576
0.0096875 0.0076991
0.0095109 0.0078125
0.0090625 0.0081417
0.0087197 0.0084375
0.0084375 0.0087197
0.0081417 0.0090625
0.0078125 0.0095109
0.0076991 0.0096875
0.0073576 0.010313
0.0071875 0.010684
0.0070839 0.010938
0.0068686 0.011562
0.0066898 0.012188
0.0065625 0.012723
0.0065432 0.012813
0.0064302 0.013437
0.0063369 0.014063
0.0062603 0.014688
0.0061977 0.015312
0.0061466 0.015938
0.0061052 0.016563
0.0060719 0.017188
0.0060453 0.017813
0.006024 0.018437
0.0060072 0.019062
0.0059941 0.019688
0.0059838 0.020313
0.0059759 0.020938
0.0059697 0.021563
0.0059651 0.022188
0.0059616 0.022812
0.0059589 0.023438
0.0059569 0.024063
0.0059555 0.024688
0.0059544 0.025313
0.0059536 0.025938
0.005953 0.026562
0.0059526 0.027187
0.0059523 0.027813
0.0059521 0.028438
0.005952 0.029063
0.0059519 0.029688
0.0059518 0.030312
0.0059518 0.030937
0.0059517 0.031563
0.0059517 0.032188
0.0059517 0.032813
0.0059517 0.033438
0.0059517 0.034063
0.0059517 0.034688
0.0059517 0.035313
0.0059517 0.035938
0.0059517 0.036562
0.0059517 0.037187
0.0059517 0.037812
0.0059517 0.038437
0.0059517 0.039062
0.0059517 0.039688
0.0059517 0.040313
0.0059517 0.040938
0.0059517 0.041563
0.0059517 0.042188
0.0059517 0.042813
0.0059517 0.043438
0.0059517 0.044063
0.0059517 0.044687
0.0059517 0.045312
0.0059517 0.045937
0.0059517 0.046562
0.0059517 0.047188
0.0059517 0.047813
0.0059517 0.048438
0.0059517 0.049063
0.0059517 0.049688
0.0059517 0.050313
0.0059517 0.050938
0.0059517 0.051563
0.0059517 0.052188
0.0059517 0.052813
0.0059517 0.053438
0.0059517 0.054063
0.0059517 0.054688
0.0059517 0.055313
0.0059517 0.055938
0.0059517 0.056563
0.0059517 0.057188
0.0059517 0.057813
0.0059517 0.058438
0.0059517 0.059063
0.0059517 0.059688
0.0059517 0.060313
0.0059517 0.060938
0.0059517 0.061563
0.0059517 0.062188
0.0059517 0.062813
0.0059517 0.063438
0.0059517 0.064063
0.0059517 0.064688
0.0059517 0.065313
0.0059517 0.065938
0.0059517 0.066563
0.0059517 0.067188
0.0059517 0.067813
0.0059517 0.068438
0.0059518 0.069063
0.0059518 0.069688
0.0059519 0.070313
0.005952 0.070938
0.0059521 0.071563
0.0059523 0.072188
0.0059526 0.072813
0.005953 0.073438
0.0059536 0.074063
0.0059544 0.074688
0.0059555 0.075313
0.0059569 0.075938
0.0059589 0.076563
0.0059616 0.077188
0.0059651 0.077813
0.0059697 0.078438
0.0059759 0.079063
0.0059838 0.079688
0.0059941 0.080313
0.0060072 0.080938
0.006024 0.081563
0.0060453 0.082188
0.0060719 0.082813
0.0061052 0.083438
0.0061466 0.084063
0.0061977 0.084688
0.0062603 0.085313
0.0063369 0.085938
0.0064302 0.086563
0.0065432 0.087188
0.0065625 0.087277


==> Cont160t0.25_0.98_3DN1_SPH.txt <==
0.015472 0.099688
0.015544 0.099063
0.015596 0.098438
0.015641 0.097813
0.015681 0.097188
0.015717 0.096563
0.015749 0.095938
0.015776 0.095313
0.0158 0.094688
0.015821 0.094063
0.01584 0.093438
0.015855 0.092813
0.015869 0.092188
0.01588 0.091563
0.01589 0.090938
0.015898 0.090313
0.015904 0.089688
0.01591 0.089063
0.015915 0.088438
0.015918 0.087813
0.015921 0.087188
0.015924 0.086563
0.015926 0.085938
0.015928 0.085313
0.015929 0.084688
0.01593 0.084063
0.01593 0.083437
0.015931 0.082813
0.015932 0.082188
0.015932 0.081563
0.015932 0.080938
0.015932 0.080313
0.015932 0.079688
0.015933 0.079063
0.015933 0.078438
0.015933 0.077813
0.015933 0.077188
0.015933 0.076563
0.015933 0.075938
0.015933 0.075313
0.015933 0.074688
0.015933 0.074063
0.015933 0.073438
0.015933 0.072813
0.015933 0.072188
0.015933 0.071563
0.015933 0.070938
0.015933 0.070313
0.015933 0.069688
0.015933 0.069063
0.015933 0.068438
0.015933 0.067812
0.015933 0.067188
0.015933 0.066562
0.015933 0.065938
0.015933 0.065313
0.015933 0.064688
0.015933 0.064063
0.015933 0.063438
0.015933 0.062813
0.015933 0.062188
0.015933 0.061563
0.015933 0.060938
0.015933 0.060313
0.015933 0.059688
0.015933 0.059063
0.015933 0.058438
0.015933 0.057813
0.015933 0.057188
0.015933 0.056563
0.015933 0.055938
0.015933 0.055313
0.015933 0.054688
0.015933 0.054063
0.015933 0.053438
0.015933 0.052813
0.015933 0.052188
0.015933 0.051563
0.015933 0.050938
0.015933 0.050313
0.015933 0.049688
0.015933 0.049063
0.015933 0.048438
0.015933 0.047813
0.015933 0.047188
0.015933 0.046563
0.015933 0.045938
0.015933 0.045313
0.015933 0.044688
0.015933 0.044063
0.015933 0.043438
0.015933 0.042813
0.015933 0.042188
0.015933 0.041563
0.015933 0.040938
0.015933 0.040313
0.015933 0.039688
0.015933 0.039063
0.015933 0.038438
0.015933 0.037813
0.015933 0.037188
0.015933 0.036563
0.015933 0.035938
0.015933 0.035313
0.015933 0.034688
0.015933 0.034063
0.015933 0.033438
0.015933 0.032813
0.015933 0.032188
0.015933 0.031563
0.015934 0.030938
0.015934 0.030313
0.015934 0.029688
0.015935 0.029063
0.015937 0.028438
0.015938 0.028147
0.015939 0.027813
0.015942 0.027188
0.015947 0.026563
0.015954 0.025938
0.015964 0.025313
0.015978 0.024688
0.015997 0.024063
0.016023 0.023438
0.016059 0.022813
0.016108 0.022188
0.016173 0.021563
0.01626 0.020938
0.016375 0.020313
0.016524 0.019688
0.016563 0.019564
0.016755 0.019063
0.017065 0.018438
0.017188 0.018243
0.017528 0.017813
0.017813 0.017528
0.018243 0.017188
0.018438 0.017065
0.019063 0.016755
0.019564 0.016563
0.019688 0.016524
0.020313 0.016375
0.020938 0.01626
0.021563 0.016173
0.022188 0.016108
0.022813 0.016059
0.023438 0.016023
0.024063 0.015997
0.024688 0.015978
0.025313 0.015964
0.025938 0.015954
0.026563 0.015947
0.027188 0.015942
0.027813 0.015939
0.028147 0.015938
0.028438 0.015937
0.029063 0.015935
0.029688 0.015934
0.030313 0.015934
0.030938 0.015934
0.031563 0.015933
0.032188 0.015933
0.032813 0.015933
0.033438 0.015933
0.034063 0.015933
0.034688 0.015933
0.035313 0.015933
0.035938 0.015933
0.036563 0.015933
0.037188 0.015933
0.037813 0.015933
0.038438 0.015933
0.039063 0.015933
0.039688 0.015933
0.040313 0.015933
0.040938 0.015933
0.041563 0.015933
0.042188 0.015933
0.042813 0.015933
0.043438 0.015933
0.044063 0.015933
0.044688 0.015933
0.045313 0.015933
0.045938 0.015933
0.046563 0.015933
0.047188 0.015933
0.047813 0.015933
0.048438 0.015933
0.049063 0.015933
0.049688 0.015933
0.050313 0.015933
0.050938 0.015933
0.051563 0.015933
0.052188 0.015933
0.052813 0.015933
0.053438 0.015933
0.054063 0.015933
0.054688 0.015933
0.055313 0.015933
0.055938 0.015933
0.056563 0.015933
0.057188 0.015933
0.057813 0.015933
0.058438 0.015933
0.059063 0.015933
0.059688 0.015933
0.060313 0.015933
0.060938 0.015933
0.061563 0.015933
0.062188 0.015933
0.062813 0.015933
0.063438 0.015933
0.064063 0.015933
0.064688 0.015933
0.065313 0.015933
0.065938 0.015933
0.066562 0.015933
0.067188 0.015933
0.067812 0.015933
0.068438 0.015933
0.069063 0.015934
0.069688 0.015934
0.070313 0.015934
0.070938 0.015935
0.071563 0.015937
0.071853 0.015938
0.072188 0.015939
0.072813 0.015942
0.073438 0.015947
0.074063 0.015954
0.074688 0.015964
0.075313 0.015978
0.075938 0.015997
0.076563 0.016023
0.077188 0.016059
0.077813 0.016108
0.078438 0.016173
0.079063 0.01626
0.079688 0.016375
0.080313 0.016524
0.080436 0.016563
0.080938 0.016755
0.081563 0.017065
0.081757 0.017188
0.082188 0.017528
0.082472 0.017813
0.082813 0.018243
0.082935 0.018438
0.083245 0.019063
0.083437 0.019564
0.083476 0.019688
0.083625 0.020313
0.08374 0.020938
0.083827 0.021563
0.083892 0.022188
0.083941 0.022813
0.083977 0.023438
0.084003 0.024063
0.084022 0.024688
0.084036 0.025313
0.084046 0.025938
0.084053 0.026563
0.084058 0.027188
0.084061 0.027813
0.084063 0.028147
0.084063 0.028438
0.084065 0.029063
0.084066 0.029688
0.084066 0.030313
0.084066 0.030938
0.084067 0.031563
0.084067 0.032188
0.084067 0.032813
0.084067 0.033438
0.084067 0.034063
0.084067 0.034688
0.084067 0.035313
0.084067 0.035938
0.084067 0.036563
0.084067 0.037188
0.084067 0.037813
0.084067 0.038438
0.084067 0.039063
0.084067 0.039688
0.084067 0.040313
0.084067 0.040938
0.084067 0.041563
0.084067 0.042188
0.084067 0.042813
0.084067 0.043438
0.084067 0.044063
0.084067 0.044688
0.084067 0.045313
0.084067 0.045938
0.084067 0.046563
0.084067 0.047188
0.084067 0.047813
0.084067 0.048438
0.084067 0.049063
0.084067 0.049688
0.084067 0.050313
0.084067 0.050938
0.084067 0.051563
0.084067 0.052188
0.084067 0.052813
0.084067 0.053438
0.084067 0.054063
0.084067 0.054688
0.084067 0.055313
0.084067 0.055938
0.084067 0.056563
0.084067 0.057188
0.084067 0.057813
0.084067 0.058438
0.084067 0.059063
0.084067 0.059688
0.084067 0.060313
0.084067 0.060938
0.084067 0.061563
0.084067 0.062188
0.084067 0.062813
0.084067 0.063438
0.084067 0.064063
0.084067 0.064688
0.084067 0.065313
0.084067 0.065938
0.084067 0.066562
0.084067 0.067188
0.084067 0.067812
0.084067 0.068438
0.084067 0.069063
0.084067 0.069688
0.084067 0.070313
0.084067 0.070938
0.084067 0.071563
0.084067 0.072188
0.084067 0.072813
0.084067 0.073438
0.084067 0.074063
0.084067 0.074688
0.084067 0.075313
0.084067 0.075938
0.084067 0.076563
0.084067 0.077188
0.084067 0.077813
0.084067 0.078438
0.084067 0.079063
0.084068 0.079688
0.084068 0.080313
0.084068 0.080938
0.084068 0.081563
0.084068 0.082188
0.084069 0.082813
0.08407 0.083437
0.08407 0.084063
0.084071 0.084688
0.084072 0.085313
0.084074 0.085938
0.084076 0.086563
0.084079 0.087188
0.084082 0.087813
0.084085 0.088438
0.08409 0.089063
0.084096 0.089688
0.084102 0.090313
0.08411 0.090938
0.08412 0.091563
0.084131 0.092188
0.084145 0.092813
0.08416 0.093438
0.084179 0.094063
0.0842 0.094688
0.084224 0.095313
0.084251 0.095938
0.084283 0.096563
0.084319 0.097188
0.084359 0.097813
0.084404 0.098438
0.084456 0.099063
0.084528 0.099688


==> Cont160t0.25_0.98_3DN1_anl.txt <==
0.016459 0.099688
0.016459 0.099063
0.016459 0.098438
0.016459 0.097813
0.016459 0.097188
0.016459 0.096563
0.016459 0.095938
0.016459 0.095313
0.016459 0.094688
0.016459 0.094063
0.016459 0.093438
0.016459 0.092813
0.016459 0.092188
0.016459 0.091563
0.016459 0.090938
0.016459 0.090313
0.016459 0.089688
0.016459 0.089063
0.016459 0.088438
0.016459 0.087813
0.016459 0.087188
0.016459 0.086563
0.016459 0.085938
0.016459 0.085313
0.016459 0.084688
0.016459 0.084063
0.016459 0.083438
0.016459 0.082813
0.016459 0.082188
0.016459 0.081563
0.016459 0.080938
0.016459 0.080313
0.016459 0.079688
0.016459 0.079063
0.016459 0.078438
0.016459 0.077813
0.016459 0.077188
0.016459 0.076563
0.016459 0.075938
0.016459 0.075313
0.016459 0.074688
0.016459 0.074063
0.016459 0.073438
0.016459 0.072813
0.016459 0.072188
0.016459 0.071563
0.016459 0.070938
0.016459 0.070313
0.016459 0.069688
0.016459 0.069063
0.016459 0.068438
0.016459 0.067813
0.016459 0.067188
0.016459 0.066563
0.016459 0.065938
0.016459 0.065313
0.016459 0.064688
0.016459 0.064063
0.016459 0.063438
0.016459 0.062813
0.016459 0.062188
0.016459 0.061563
0.016459 0.060938
0.016459 0.060313
0.016459 0.059688
0.016459 0.059063
0.016459 0.058438
0.016459 0.057813
0.016459 0.057188
0.016459 0.056563
0.016459 0.055938
0.016459 0.055313
0.016459 0.054688
0.016459 0.054063
0.016459 0.053438
0.016459 0.052813
0.016459 0.052188
0.016459 0.051563
0.016459 0.050938
0.016459 0.050313
0.016459 0.049688
0.016459 0.049063
0.016459 0.048438
0.016459 0.047813
0.016459 0.047188
0.016459 0.046562
0.016459 0.045937
0.016459 0.045312
0.016459 0.044687
0.016459 0.044063
0.016459 0.043438
0.016459 0.042813
0.016459 0.042188
0.016459 0.041563
0.016459 0.040938
0.016459 0.040313
0.016459 0.039688
0.016459 0.039062
0.016459 0.038437
0.016459 0.037812
0.016459 0.037187
0.016459 0.036562
0.016459 0.035938
0.016459 0.035313
0.016459 0.034688
0.016459 0.034063
0.016459 0.033438
0.016459 0.032813
0.01646 0.032188
0.01646 0.031563
0.01646 0.030937
0.016461 0.030312
0.016462 0.029688
0.016464 0.029063
0.016466 0.028438
0.016469 0.027813
0.016474 0.027187
0.01648 0.026562
0.016489 0.025938
0.016501 0.025313
0.016517 0.024688
0.01654 0.024063
0.016563 0.023605
0.016573 0.023438
0.016623 0.022812
0.01669 0.022188
0.016779 0.021563
0.016895 0.020938
0.017047 0.020313
0.017188 0.019862
0.017255 0.019688
0.017566 0.019062
0.017813 0.018673
0.017999 0.018437
0.018437 0.017999
0.018673 0.017813
0.019062 0.017566
0.019688 0.017255
0.019862 0.017188
0.020313 0.017047
0.020938 0.016895
0.021563 0.016779
0.022188 0.01669
0.022812 0.016623
0.023438 0.016573
0.023605 0.016563
0.024063 0.01654
0.024688 0.016517
0.025313 0.016501
0.025938 0.016489
0.026562 0.01648
0.027187 0.016474
0.027813 0.016469
0.028438 0.016466
0.029063 0.016464
0.029688 0.016462
0.030312 0.016461
0.030937 0.01646
0.031563 0.01646
0.032188 0.01646
0.032813 0.016459
0.033438 0.016459
0.034063 0.016459
0.034688 0.016459
0.035313 0.016459
0.035938 0.016459
0.036562 0.016459
0.037187 0.016459
0.037812 0.016459
0.038437 0.016459
0.039062 0.016459
0.039688 0.016459
0.040313 0.016459
0.040938 0.016459
0.041563 0.016459
0.042188 0.016459
0.042813 0.016459
0.043438 0.016459
0.044063 0.016459
0.044687 0.016459
0.045312 0.016459
0.045937 0.016459
0.046562 0.016459
0.047188 0.016459
0.047813 0.016459
0.048438 0.016459
0.049063 0.016459
0.049688 0.016459
0.050313 0.016459
0.050938 0.016459
0.051563 0.016459
0.052188 0.016459
0.052813 0.016459
0.053438 0.016459
0.054063 0.016459
0.054688 0.016459
0.055313 0.016459
0.055938 0.016459
0.056563 0.016459
0.057188 0.016459
0.057813 0.016459
0.058438 0.016459
0.059063 0.016459
0.059688 0.016459
0.060313 0.016459
0.060938 0.016459
0.061563 0.016459
0.062188 0.016459
0.062813 0.016459
0.063438 0.016459
0.064063 0.016459
0.064688 0.016459
0.065313 0.016459
0.065938 0.016459
0.066563 0.016459
0.067188 0.016459
0.067813 0.01646
0.068438 0.01646
0.069063 0.01646
0.069688 0.016461
0.070313 0.016462
0.070938 0.016464
0.071563 0.016466
0.072188 0.016469
0.072813 0.016474
0.073438 0.01648
0.074063 0.016489
0.074688 0.016501
0.075313 0.016517
0.075938 0.01654
0.076395 0.016563
0.076563 0.016573
0.077188 0.016623
0.077813 0.01669
0.078438 0.016779
0.079063 0.016895
0.079688 0.017047
0.080138 0.017188
0.080313 0.017255
0.080938 0.017566
0.081327 0.017813
0.081563 0.017999
0.082001 0.018437
0.082188 0.018673
0.082434 0.019062
0.082745 0.019688
0.082813 0.019862
0.082953 0.020313
0.083105 0.020938
0.083221 0.021563
0.08331 0.022188
0.083377 0.022812
0.083427 0.023438
0.083438 0.023605
0.08346 0.024063
0.083483 0.024688
0.083499 0.025313
0.083511 0.025938
0.08352 0.026562
0.083526 0.027187
0.083531 0.027813
0.083534 0.028438
0.083536 0.029063
0.083538 0.029688
0.083539 0.030312
0.08354 0.030937
0.08354 0.031563
0.08354 0.032188
0.083541 0.032813
0.083541 0.033438
0.083541 0.034063
0.083541 0.034688
0.083541 0.035313
0.083541 0.035938
0.083541 0.036562
0.083541 0.037187
0.083541 0.037812
0.083541 0.038437
0.083541 0.039062
0.083541 0.039688
0.083541 0.040313
0.083541 0.040938
0.083541 0.041563
0.083541 0.042188
0.083541 0.042813
0.083541 0.043438
0.083541 0.044063
0.083541 0.044687
0.083541 0.045312
0.083541 0.045937
0.083541 0.046562
0.083541 0.047188
0.083541 0.047813
0.083541 0.048438
0.083541 0.049063
0.083541 0.049688
0.083541 0.050313
0.083541 0.050938
0.083541 0.051563
0.083541 0.052188
0.083541 0.052813
0.083541 0.053438
0.083541 0.054063
0.083541 0.054688
0.083541 0.055313
0.083541 0.055938
0.083541 0.056563
0.083541 0.057188
0.083541 0.057813
0.083541 0.058438
0.083541 0.059063
0.083541 0.059688
0.083541 0.060313
0.083541 0.060938
0.083541 0.061563
0.083541 0.062188
0.083541 0.062813
0.083541 0.063438
0.083541 0.064063
0.083541 0.064688
0.083541 0.065313
0.083541 0.065938
0.083541 0.066563
0.083541 0.067188
0.083541 0.067813
0.083541 0.068438
0.083541 0.069063
0.083541 0.069688
0.083541 0.070313
0.083541 0.070938
0.083541 0.071563
0.083541 0.072188
0.083541 0.072813
0.083541 0.073438
0.083541 0.074063
0.083541 0.074688
0.083541 0.075313
0.083541 0.075938
0.083541 0.076563
0.083541 0.077188
0.083541 0.077813
0.083541 0.078438
0.083541 0.079063
0.083541 0.079688
0.083541 0.080313
0.083541 0.080938
0.083541 0.081563
0.083541 0.082188
0.083541 0.082813
0.083541 0.083438
0.083541 0.084063
0.083541 0.084688
0.083541 0.085313
0.083541 0.085938
0.083541 0.086563
0.083541 0.087188
0.083541 0.087813
0.083541 0.088438
0.083541 0.089063
0.083541 0.089688
0.083541 0.090313
0.083541 0.090938
0.083541 0.091563
0.083541 0.092188
0.083541 0.092813
0.083541 0.093438
0.083541 0.094063
0.083541 0.094688
0.083541 0.095313
0.083541 0.095938
0.083541 0.096563
0.083541 0.097188
0.083541 0.097813
0.083541 0.098438
0.083541 0.099063
0.083541 0.099688


==> Cont160t0.25_0.98_SPH.txt <==
0.015938 0.071853
0.015939 0.072188
0.015942 0.072813
0.015947 0.073438
0.015954 0.074063
0.015964 0.074688
0.015978 0.075313
0.015997 0.075938
0.016023 0.076563
0.016059 0.077188
0.016108 0.077813
0.016173 0.078438
0.01626 0.079063
0.016375 0.079688
0.016524 0.080313
0.016563 0.080436
0.016755 0.080938
0.017065 0.081563
0.017188 0.081757
0.017528 0.082188
0.017813 0.082472
0.018243 0.082813
0.018438 0.082935
0.019063 0.083245
0.019564 0.083437
0.019688 0.083476
0.020313 0.083625
0.020938 0.08374
0.021563 0.083827
0.022188 0.083892
0.022813 0.083941
0.023438 0.083977
0.024063 0.084003
0.024688 0.084022
0.025313 0.084036
0.025938 0.084046
0.026563 0.084053
0.027188 0.084058
0.027813 0.084061
0.028147 0.084063
0.028438 0.084063
0.029063 0.084065
0.029688 0.084066
0.030313 0.084066
0.030938 0.084066
0.031563 0.084067
0.032188 0.084067
0.032813 0.084067
0.033438 0.084067
0.034063 0.084067
0.034688 0.084067
0.035313 0.084067
0.035938 0.084067
0.036563 0.084067
0.037188 0.084067
0.037813 0.084067
0.038438 0.084067
0.039063 0.084067
0.039688 0.084067
0.040313 0.084067
0.040938 0.084067
0.041563 0.084067
0.042188 0.084067
0.042813 0.084067
0.043438 0.084067
0.044063 0.084067
0.044688 0.084067
0.045313 0.084067
0.045938 0.084067
0.046563 0.084067
0.047188 0.084067
0.047813 0.084067
0.048438 0.084067
0.049063 0.084067
0.049688 0.084067
0.050313 0.084067
0.050938 0.084067
0.051563 0.084067
0.052188 0.084067
0.052813 0.084067
0.053438 0.084067
0.054063 0.084067
0.054688 0.084067
0.055313 0.084067
0.055938 0.084067
0.056563 0.084067
0.057188 0.084067
0.057813 0.084067
0.058438 0.084067
0.059063 0.084067
0.059688 0.084067
0.060313 0.084067
0.060938 0.084067
0.061563 0.084067
0.062188 0.084067
0.062813 0.084067
0.063438 0.084067
0.064063 0.084067
0.064688 0.084067
0.065313 0.084067
0.065938 0.084067
0.066562 0.084067
0.067188 0.084067
0.067812 0.084067
0.068438 0.084067
0.069063 0.084066
0.069688 0.084066
0.070313 0.084066
0.070938 0.084065
0.071563 0.084063
0.071853 0.084063
0.072188 0.084061
0.072813 0.084058
0.073438 0.084053
0.074063 0.084046
0.074688 0.084036
0.075313 0.084022
0.075938 0.084003
0.076563 0.083977
0.077188 0.083941
0.077813 0.083892
0.078438 0.083827
0.079063 0.08374
0.079688 0.083625
0.080313 0.083476
0.080436 0.083437
0.080938 0.083245
0.081563 0.082935
0.081757 0.082813
0.082188 0.082472
0.082472 0.082188
0.082813 0.081757
0.082935 0.081563
0.083245 0.080938
0.083437 0.080436
0.083476 0.080313
0.083625 0.079688
0.08374 0.079063
0.083827 0.078438
0.083892 0.077813
0.083941 0.077188
0.083977 0.076563
0.084003 0.075938
0.084022 0.075313
0.084036 0.074688
0.084046 0.074063
0.084053 0.073438
0.084058 0.072813
0.084061 0.072188
0.084063 0.071853
0.084063 0.071563
0.084065 0.070938
0.084066 0.070313
0.084066 0.069688
0.084066 0.069063
0.084067 0.068438
0.084067 0.067812
0.084067 0.067188
0.084067 0.066562
0.084067 0.065938
0.084067 0.065313
0.084067 0.064688
0.084067 0.064063
0.084067 0.063438
0.084067 0.062813
0.084067 0.062188
0.084067 0.061563
0.084067 0.060938
0.084067 0.060313
0.084067 0.059688
0.084067 0.059063
0.084067 0.058438
0.084067 0.057813
0.084067 0.057188
0.084067 0.056563
0.084067 0.055938
0.084067 0.055313
0.084067 0.054688
0.084067 0.054063
0.084067 0.053438
0.084067 0.052813
0.084067 0.052188
0.084067 0.051563
0.084067 0.050938
0.084067 0.050313
0.084067 0.049688
0.084067 0.049063
0.084067 0.048438
0.084067 0.047813
0.084067 0.047188
0.084067 0.046563
0.084067 0.045938
0.084067 0.045313
0.084067 0.044688
0.084067 0.044063
0.084067 0.043438
0.084067 0.042813
0.084067 0.042188
0.084067 0.041563
0.084067 0.040938
0.084067 0.040313
0.084067 0.039688
0.084067 0.039063
0.084067 0.038438
0.084067 0.037813
0.084067 0.037188
0.084067 0.036563
0.084067 0.035938
0.084067 0.035313
0.084067 0.034688
0.084067 0.034063
0.084067 0.033438
0.084067 0.032813
0.084067 0.032188
0.084067 0.031563
0.084066 0.030938
0.084066 0.030313
0.084066 0.029688
0.084065 0.029063
0.084063 0.028438
0.084063 0.028147
0.084061 0.027813
0.084058 0.027188
0.084053 0.026563
0.084046 0.025938
0.084036 0.025313
0.084022 0.024688
0.084003 0.024063
0.083977 0.023438
0.083941 0.022813
0.083892 0.022188
0.083827 0.021563
0.08374 0.020938
0.083625 0.020313
0.083476 0.019688
0.083437 0.019564
0.083245 0.019063
0.082935 0.018438
0.082813 0.018243
0.082472 0.017813
0.082188 0.017528
0.081757 0.017188
0.081563 0.017065
0.080938 0.016755
0.080436 0.016563
0.080313 0.016524
0.079688 0.016375
0.079063 0.01626
0.078438 0.016173
0.077813 0.016108
0.077188 0.016059
0.076563 0.016023
0.075938 0.015997
0.075313 0.015978
0.074688 0.015964
0.074063 0.015954
0.073438 0.015947
0.072813 0.015942
0.072188 0.015939
0.071853 0.015938
0.071563 0.015937
0.070938 0.015935
0.070313 0.015934
0.069688 0.015934
0.069063 0.015934
0.068438 0.015933
0.067812 0.015933
0.067188 0.015933
0.066562 0.015933
0.065938 0.015933
0.065313 0.015933
0.064688 0.015933
0.064063 0.015933
0.063438 0.015933
0.062813 0.015933
0.062188 0.015933
0.061563 0.015933
0.060938 0.015933
0.060313 0.015933
0.059688 0.015933
0.059063 0.015933
0.058438 0.015933
0.057813 0.015933
0.057188 0.015933
0.056563 0.015933
0.055938 0.015933
0.055313 0.015933
0.054688 0.015933
0.054063 0.015933
0.053438 0.015933
0.052813 0.015933
0.052188 0.015933
0.051563 0.015933
0.050938 0.015933
0.050313 0.015933
0.049688 0.015933
0.049063 0.015933
0.048438 0.015933
0.047813 0.015933
0.047188 0.015933
0.046563 0.015933
0.045938 0.015933
0.045313 0.015933
0.044688 0.015933
0.044063 0.015933
0.043438 0.015933
0.042813 0.015933
0.042188 0.015933
0.041563 0.015933
0.040938 0.015933
0.040313 0.015933
0.039688 0.015933
0.039063 0.015933
0.038438 0.015933
0.037813 0.015933
0.037188 0.015933
0.036563 0.015933
0.035938 0.015933
0.035313 0.015933
0.034688 0.015933
0.034063 0.015933
0.033438 0.015933
0.032813 0.015933
0.032188 0.015933
0.031563 0.015933
0.030938 0.015934
0.030313 0.015934
0.029688 0.015934
0.029063 0.015935
0.028438 0.015937
0.028147 0.015938
0.027813 0.015939
0.027188 0.015942
0.026563 0.015947
0.025938 0.015954
0.025313 0.015964
0.024688 0.015978
0.024063 0.015997
0.023438 0.016023
0.022813 0.016059
0.022188 0.016108
0.021563 0.016173
0.020938 0.01626
0.020313 0.016375
0.019688 0.016524
0.019564 0.016563
0.019063 0.016755
0.018438 0.017065
0.018243 0.017188
0.017813 0.017528
0.017528 0.017813
0.017188 0.018243
0.017065 0.018438
0.016755 0.019063
0.016563 0.019564
0.016524 0.019688
0.016375 0.020313
0.01626 0.020938
0.016173 0.021563
0.016108 0.022188
0.016059 0.022813
0.016023 0.023438
0.015997 0.024063
0.015978 0.024688
0.015964 0.025313
0.015954 0.025938
0.015947 0.026563
0.015942 0.027188
0.015939 0.027813
0.015938 0.028147
0.015937 0.028438
0.015935 0.029063
0.015934 0.029688
0.015934 0.030313
0.015934 0.030938
0.015933 0.031563
0.015933 0.032188
0.015933 0.032813
0.015933 0.033438
0.015933 0.034063
0.015933 0.034688
0.015933 0.035313
0.015933 0.035938
0.015933 0.036563
0.015933 0.037188
0.015933 0.037813
0.015933 0.038438
0.015933 0.039063
0.015933 0.039688
0.015933 0.040313
0.015933 0.040938
0.015933 0.041563
0.015933 0.042188
0.015933 0.042813
0.015933 0.043438
0.015933 0.044063
0.015933 0.044688
0.015933 0.045313
0.015933 0.045938
0.015933 0.046563
0.015933 0.047188
0.015933 0.047813
0.015933 0.048438
0.015933 0.049063
0.015933 0.049688
0.015933 0.050313
0.015933 0.050938
0.015933 0.051563
0.015933 0.052188
0.015933 0.052813
0.015933 0.053438
0.015933 0.054063
0.015933 0.054688
0.015933 0.055313
0.015933 0.055938
0.015933 0.056563
0.015933 0.057188
0.015933 0.057813
0.015933 0.058438
0.015933 0.059063
0.015933 0.059688
0.015933 0.060313
0.015933 0.060938
0.015933 0.061563
0.015933 0.062188
0.015933 0.062813
0.015933 0.063438
0.015933 0.064063
0.015933 0.064688
0.015933 0.065313
0.015933 0.065938
0.015933 0.066562
0.015933 0.067188
0.015933 0.067812
0.015933 0.068438
0.015934 0.069063
0.015934 0.069688
0.015934 0.070313
0.015935 0.070938
0.015937 0.071563
0.015938 0.071853


==> Cont160t0.25_0.98_anl.txt <==
0.016563 0.076395
0.016573 0.076563
0.016623 0.077188
0.01669 0.077813
0.016779 0.078438
0.016895 0.079063
0.017047 0.079688
0.017188 0.080138
0.017255 0.080313
0.017566 0.080938
0.017813 0.081327
0.017999 0.081563
0.018437 0.082001
0.018673 0.082188
0.019062 0.082434
0.019688 0.082745
0.019862 0.082813
0.020313 0.082953
0.020938 0.083105
0.021563 0.083221
0.022188 0.08331
0.022812 0.083377
0.023438 0.083427
0.023605 0.083438
0.024063 0.08346
0.024688 0.083483
0.025313 0.083499
0.025938 0.083511
0.026562 0.08352
0.027187 0.083526
0.027813 0.083531
0.028438 0.083534
0.029063 0.083536
0.029688 0.083538
0.030312 0.083539
0.030937 0.08354
0.031563 0.08354
0.032188 0.08354
0.032813 0.083541
0.033438 0.083541
0.034063 0.083541
0.034688 0.083541
0.035313 0.083541
0.035938 0.083541
0.036562 0.083541
0.037187 0.083541
0.037812 0.083541
0.038437 0.083541
0.039062 0.083541
0.039688 0.083541
0.040313 0.083541
0.040938 0.083541
0.041563 0.083541
0.042188 0.083541
0.042813 0.083541
0.043438 0.083541
0.044063 0.083541
0.044687 0.083541
0.045312 0.083541
0.045937 0.083541
0.046562 0.083541
0.047188 0.083541
0.047813 0.083541
0.048438 0.083541
0.049063 0.083541
0.049688 0.083541
0.050313 0.083541
0.050938 0.083541
0.051563 0.083541
0.052188 0.083541
0.052813 0.083541
0.053438 0.083541
0.054063 0.083541
0.054688 0.083541
0.055313 0.083541
0.055938 0.083541
0.056563 0.083541
0.057188 0.083541
0.057813 0.083541
0.058438 0.083541
0.059063 0.083541
0.059688 0.083541
0.060313 0.083541
0.060938 0.083541
0.061563 0.083541
0.062188 0.083541
0.062813 0.083541
0.063438 0.083541
0.064063 0.083541
0.064688 0.083541
0.065313 0.083541
0.065938 0.083541
0.066563 0.083541
0.067188 0.083541
0.067813 0.08354
0.068438 0.08354
0.069063 0.08354
0.069688 0.083539
0.070313 0.083538
0.070938 0.083536
0.071563 0.083534
0.072188 0.083531
0.072813 0.083526
0.073438 0.08352
0.074063 0.083511
0.074688 0.083499
0.075313 0.083483
0.075938 0.08346
0.076395 0.083438
0.076563 0.083427
0.077188 0.083377
0.077813 0.08331
0.078438 0.083221
0.079063 0.083105
0.079688 0.082953
0.080138 0.082813
0.080313 0.082745
0.080938 0.082434
0.081327 0.082188
0.081563 0.082001
0.082001 0.081563
0.082188 0.081327
0.082434 0.080938
0.082745 0.080313
0.082813 0.080138
0.082953 0.079688
0.083105 0.079063
0.083221 0.078438
0.08331 0.077813
0.083377 0.077188
0.083427 0.076563
0.083438 0.076395
0.08346 0.075938
0.083483 0.075313
0.083499 0.074688
0.083511 0.074063
0.08352 0.073438
0.083526 0.072813
0.083531 0.072188
0.083534 0.071563
0.083536 0.070938
0.083538 0.070313
0.083539 0.069688
0.08354 0.069063
0.08354 0.068438
0.08354 0.067813
0.083541 0.067188
0.083541 0.066563
0.083541 0.065938
0.083541 0.065313
0.083541 0.064688
0.083541 0.064063
0.083541 0.063438
0.083541 0.062813
0.083541 0.062188
0.083541 0.061563
0.083541 0.060938
0.083541 0.060313
0.083541 0.059688
0.083541 0.059063
0.083541 0.058438
0.083541 0.057813
0.083541 0.057188
0.083541 0.056563
0.083541 0.055938
0.083541 0.055313
0.083541 0.054688
0.083541 0.054063
0.083541 0.053438
0.083541 0.052813
0.083541 0.052188
0.083541 0.051563
0.083541 0.050938
0.083541 0.050313
0.083541 0.049688
0.083541 0.049063
0.083541 0.048438
0.083541 0.047813
0.083541 0.047188
0.083541 0.046562
0.083541 0.045937
0.083541 0.045312
0.083541 0.044687
0.083541 0.044063
0.083541 0.043438
0.083541 0.042813
0.083541 0.042188
0.083541 0.041563
0.083541 0.040938
0.083541 0.040313
0.083541 0.039688
0.083541 0.039062
0.083541 0.038437
0.083541 0.037812
0.083541 0.037187
0.083541 0.036562
0.083541 0.035938
0.083541 0.035313
0.083541 0.034688
0.083541 0.034063
0.083541 0.033438
0.083541 0.032813
0.08354 0.032188
0.08354 0.031563
0.08354 0.030937
0.083539 0.030312
0.083538 0.029688
0.083536 0.029063
0.083534 0.028438
0.083531 0.027813
0.083526 0.027187
0.08352 0.026562
0.083511 0.025938
0.083499 0.025313
0.083483 0.024688
0.08346 0.024063
0.083438 0.023605
0.083427 0.023438
0.083377 0.022812
0.08331 0.022188
0.083221 0.021563
0.083105 0.020938
0.082953 0.020313
0.082813 0.019862
0.082745 0.019688
0.082434 0.019062
0.082188 0.018673
0.082001 0.018437
0.081563 0.017999
0.081327 0.017813
0.080938 0.017566
0.080313 0.017255
0.080138 0.017188
0.079688 0.017047
0.079063 0.016895
0.078438 0.016779
0.077813 0.01669
0.077188 0.016623
0.076563 0.016573
0.076395 0.016563
0.075938 0.01654
0.075313 0.016517
0.074688 0.016501
0.074063 0.016489
0.073438 0.01648
0.072813 0.016474
0.072188 0.016469
0.071563 0.016466
0.070938 0.016464
0.070313 0.016462
0.069688 0.016461
0.069063 0.01646
0.068438 0.01646
0.067813 0.01646
0.067188 0.016459
0.066563 0.016459
0.065938 0.016459
0.065313 0.016459
0.064688 0.016459
0.064063 0.016459
0.063438 0.016459
0.062813 0.016459
0.062188 0.016459
0.061563 0.016459
0.060938 0.016459
0.060313 0.016459
0.059688 0.016459
0.059063 0.016459
0.058438 0.016459
0.057813 0.016459
0.057188 0.016459
0.056563 0.016459
0.055938 0.016459
0.055313 0.016459
0.054688 0.016459
0.054063 0.016459
0.053438 0.016459
0.052813 0.016459
0.052188 0.016459
0.051563 0.016459
0.050938 0.016459
0.050313 0.016459
0.049688 0.016459
0.049063 0.016459
0.048438 0.016459
0.047813 0.016459
0.047188 0.016459
0.046562 0.016459
0.045937 0.016459
0.045312 0.016459
0.044687 0.016459
0.044063 0.016459
0.043438 0.016459
0.042813 0.016459
0.042188 0.016459
0.041563 0.016459
0.040938 0.016459
0.040313 0.016459
0.039688 0.016459
0.039062 0.016459
0.038437 0.016459
0.037812 0.016459
0.037187 0.016459
0.036562 0.016459
0.035938 0.016459
0.035313 0.016459
0.034688 0.016459
0.034063 0.016459
0.033438 0.016459
0.032813 0.016459
0.032188 0.01646
0.031563 0.01646
0.030937 0.01646
0.030312 0.016461
0.029688 0.016462
0.029063 0.016464
0.028438 0.016466
0.027813 0.016469
0.027187 0.016474
0.026562 0.01648
0.025938 0.016489
0.025313 0.016501
0.024688 0.016517
0.024063 0.01654
0.023605 0.016563
0.023438 0.016573
0.022812 0.016623
0.022188 0.01669
0.021563 0.016779
0.020938 0.016895
0.020313 0.017047
0.019862 0.017188
0.019688 0.017255
0.019062 0.017566
0.018673 0.017813
0.018437 0.017999
0.017999 0.018437
0.017813 0.018673
0.017566 0.019062
0.017255 0.019688
0.017188 0.019862
0.017047 0.020313
0.016895 0.020938
0.016779 0.021563
0.01669 0.022188
0.016623 0.022812
0.016573 0.023438
0.016563 0.023605
0.01654 0.024063
0.016517 0.024688
0.016501 0.025313
0.016489 0.025938
0.01648 0.026562
0.016474 0.027187
0.016469 0.027813
0.016466 0.028438
0.016464 0.029063
0.016462 0.029688
0.016461 0.030312
0.01646 0.030937
0.01646 0.031563
0.01646 0.032188
0.016459 0.032813
0.016459 0.033438
0.016459 0.034063
0.016459 0.034688
0.016459 0.035313
0.016459 0.035938
0.016459 0.036562
0.016459 0.037187
0.016459 0.037812
0.016459 0.038437
0.016459 0.039062
0.016459 0.039688
0.016459 0.040313
0.016459 0.040938
0.016459 0.041563
0.016459 0.042188
0.016459 0.042813
0.016459 0.043438
0.016459 0.044063
0.016459 0.044687
0.016459 0.045312
0.016459 0.045937
0.016459 0.046562
0.016459 0.047188
0.016459 0.047813
0.016459 0.048438
0.016459 0.049063
0.016459 0.049688
0.016459 0.050313
0.016459 0.050938
0.016459 0.051563
0.016459 0.052188
0.016459 0.052813
0.016459 0.053438
0.016459 0.054063
0.016459 0.054688
0.016459 0.055313
0.016459 0.055938
0.016459 0.056563
0.016459 0.057188
0.016459 0.057813
0.016459 0.058438
0.016459 0.059063
0.016459 0.059688
0.016459 0.060313
0.016459 0.060938
0.016459 0.061563
0.016459 0.062188
0.016459 0.062813
0.016459 0.063438
0.016459 0.064063
0.016459 0.064688
0.016459 0.065313
0.016459 0.065938
0.016459 0.066563
0.016459 0.067188
0.01646 0.067813
0.01646 0.068438
0.01646 0.069063
0.016461 0.069688
0.016462 0.070313
0.016464 0.070938
0.016466 0.071563
0.016469 0.072188
0.016474 0.072813
0.01648 0.073438
0.016489 0.074063
0.016501 0.074688
0.016517 0.075313
0.01654 0.075938
0.016563 0.076395


==> Cont160t0.25_0.9_3DN1_SPH.txt <==
0.010834 0.099688
0.01088 0.099063
0.010913 0.098438
0.010938 0.097928
0.010944 0.097813
0.010975 0.097188
0.011002 0.096563
0.011026 0.095938
0.011048 0.095313
0.011066 0.094688
0.011083 0.094063
0.011097 0.093438
0.011109 0.092813
0.011119 0.092188
0.011128 0.091563
0.011135 0.090938
0.011142 0.090313
0.011147 0.089688
0.011151 0.089063
0.011155 0.088438
0.011158 0.087813
0.01116 0.087188
0.011162 0.086563
0.011163 0.085938
0.011165 0.085313
0.011166 0.084688
0.011166 0.084063
0.011167 0.083437
0.011167 0.082813
0.011168 0.082188
0.011168 0.081563
0.011168 0.080938
0.011168 0.080313
0.011169 0.079688
0.011169 0.079063
0.011169 0.078438
0.011169 0.077813
0.011169 0.077188
0.011169 0.076563
0.011169 0.075938
0.011169 0.075313
0.011169 0.074688
0.011169 0.074063
0.011169 0.073438
0.011169 0.072813
0.011169 0.072188
0.011169 0.071563
0.011169 0.070938
0.011169 0.070313
0.011169 0.069688
0.011169 0.069063
0.011169 0.068438
0.011169 0.067812
0.011169 0.067188
0.011169 0.066562
0.011169 0.065938
0.011169 0.065313
0.011169 0.064688
0.011169 0.064063
0.011169 0.063438
0.011169 0.062813
0.011169 0.062188
0.011169 0.061563
0.011169 0.060938
0.011169 0.060313
0.011169 0.059688
0.011169 0.059063
0.011169 0.058438
0.011169 0.057813
0.011169 0.057188
0.011169 0.056563
0.011169 0.055938
0.011169 0.055313
0.011169 0.054688
0.011169 0.054063
0.011169 0.053438
0.011169 0.052813
0.011169 0.052188
0.011169 0.051563
0.011169 0.050938
0.011169 0.050313
0.011169 0.049688
0.011169 0.049063
0.011169 0.048438
0.011169 0.047813
0.011169 0.047188
0.011169 0.046563
0.011169 0.045938
0.011169 0.045313
0.011169 0.044688
0.011169 0.044063
0.011169 0.043438
0.011169 0.042813
0.011169 0.042188
0.011169 0.041563
0.011169 0.040938
0.011169 0.040313
0.011169 0.039688
0.011169 0.039063
0.011169 0.038438
0.011169 0.037813
0.011169 0.037188
0.011169 0.036563
0.011169 0.035938
0.011169 0.035313
0.011169 0.034688
0.011169 0.034063
0.011169 0.033438
0.011169 0.032813
0.011169 0.032188
0.011169 0.031563
0.011169 0.030937
0.011169 0.030313
0.011169 0.029688
0.01117 0.029063
0.01117 0.028438
0.01117 0.027813
0.011171 0.027188
0.011172 0.026563
0.011174 0.025938
0.011176 0.025313
0.011179 0.024688
0.011183 0.024063
0.011189 0.023438
0.011197 0.022813
0.011208 0.022188
0.011222 0.021563
0.011242 0.020938
0.011267 0.020313
0.0113 0.019688
0.011343 0.019063
0.011398 0.018438
0.011469 0.017813
0.011558 0.017188
0.011563 0.017161
0.011687 0.016563
0.01185 0.015938
0.012053 0.015313
0.012188 0.014974
0.012322 0.014688
0.012681 0.014063
0.012813 0.013874
0.013175 0.013438
0.013438 0.013175
0.013874 0.012813
0.014063 0.012681
0.014688 0.012322
0.014974 0.012188
0.015313 0.012053
0.015938 0.01185
0.016563 0.011687
0.017161 0.011563
0.017188 0.011558
0.017813 0.011469
0.018438 0.011398
0.019063 0.011343
0.019688 0.0113
0.020313 0.011267
0.020938 0.011242
0.021563 0.011222
0.022188 0.011208
0.022813 0.011197
0.023438 0.011189
0.024063 0.011183
0.024688 0.011179
0.025313 0.011176
0.025938 0.011174
0.026563 0.011172
0.027188 0.011171
0.027813 0.01117
0.028438 0.01117
0.029063 0.01117
0.029688 0.011169
0.030313 0.011169
0.030937 0.011169
0.031563 0.011169
0.032188 0.011169
0.032813 0.011169
0.033438 0.011169
0.034063 0.011169
0.034688 0.011169
0.035313 0.011169
0.035938 0.011169
0.036563 0.011169
0.037188 0.011169
0.037813 0.011169
0.038438 0.011169
0.039063 0.011169
0.039688 0.011169
0.040313 0.011169
0.040938 0.011169
0.041563 0.011169
0.042188 0.011169
0.042813 0.011169
0.043438 0.011169
0.044063 0.011169
0.044688 0.011169
0.045313 0.011169
0.045938 0.011169
0.046563 0.011169
0.047188 0.011169
0.047813 0.011169
0.048438 0.011169
0.049063 0.011169
0.049688 0.011169
0.050313 0.011169
0.050938 0.011169
0.051563 0.011169
0.052188 0.011169
0.052813 0.011169
0.053438 0.011169
0.054063 0.011169
0.054688 0.011169
0.055313 0.011169
0.055938 0.011169
0.056563 0.011169
0.057188 0.011169
0.057813 0.011169
0.058438 0.011169
0.059063 0.011169
0.059688 0.011169
0.060313 0.011169
0.060938 0.011169
0.061563 0.011169
0.062188 0.011169
0.062813 0.011169
0.063438 0.011169
0.064063 0.011169
0.064688 0.011169
0.065313 0.011169
0.065938 0.011169
0.066562 0.011169
0.067188 0.011169
0.067812 0.011169
0.068438 0.011169
0.069063 0.011169
0.069688 0.011169
0.070313 0.011169
0.070938 0.01117
0.071563 0.01117
0.072188 0.01117
0.072813 0.011171
0.073438 0.011172
0.074063 0.011174
0.074688 0.011176
0.075313 0.011179
0.075938 0.011183
0.076563 0.011189
0.077188 0.011197
0.077813 0.011208
0.078438 0.011222
0.079063 0.011242
0.079688 0.011267
0.080313 0.0113
0.080938 0.011343
0.081563 0.011398
0.082188 0.011469
0.082813 0.011558
0.082839 0.011563
0.083437 0.011687
0.084063 0.01185
0.084688 0.012053
0.085026 0.012188
0.085313 0.012322
0.085938 0.012681
0.086126 0.012813
0.086563 0.013175
0.086825 0.013438
0.087188 0.013874
0.087319 0.014063
0.087678 0.014688
0.087813 0.014974
0.087947 0.015313
0.08815 0.015938
0.088313 0.016563
0.088438 0.017161
0.088442 0.017188
0.088531 0.017813
0.088602 0.018438
0.088657 0.019063
0.0887 0.019688
0.088733 0.020313
0.088758 0.020938
0.088778 0.021563
0.088792 0.022188
0.088803 0.022813
0.088811 0.023438
0.088817 0.024063
0.088821 0.024688
0.088824 0.025313
0.088826 0.025938
0.088828 0.026563
0.088829 0.027188
0.08883 0.027813
0.08883 0.028438
0.08883 0.029063
0.088831 0.029688
0.088831 0.030313
0.088831 0.030938
0.088831 0.031563
0.088831 0.032188
0.088831 0.032813
0.088831 0.033438
0.088831 0.034063
0.088831 0.034688
0.088831 0.035313
0.088831 0.035938
0.088831 0.036563
0.088831 0.037188
0.088831 0.037813
0.088831 0.038438
0.088831 0.039063
0.088831 0.039688
0.088831 0.040313
0.088831 0.040938
0.088831 0.041563
0.088831 0.042188
0.088831 0.042813
0.088831 0.043438
0.088831 0.044063
0.088831 0.044688
0.088831 0.045313
0.088831 0.045938
0.088831 0.046563
0.088831 0.047188
0.088831 0.047813
0.088831 0.048438
0.088831 0.049063
0.088831 0.049688
0.088831 0.050313
0.088831 0.050938
0.088831 0.051563
0.088831 0.052188
0.088831 0.052813
0.088831 0.053438
0.088831 0.054063
0.088831 0.054688
0.088831 0.055313
0.088831 0.055938
0.088831 0.056563
0.088831 0.057188
0.088831 0.057813
0.088831 0.058438
0.088831 0.059063
0.088831 0.059688
0.088831 0.060313
0.088831 0.060938
0.088831 0.061563
0.088831 0.062188
0.088831 0.062813
0.088831 0.063438
0.088831 0.064063
0.088831 0.064688
0.088831 0.065313
0.088831 0.065938
0.088831 0.066562
0.088831 0.067188
0.088831 0.067812
0.088831 0.068438
0.088831 0.069063
0.088831 0.069688
0.088831 0.070313
0.088831 0.070938
0.088831 0.071563
0.088831 0.072188
0.088831 0.072813
0.088831 0.073438
0.088831 0.074063
0.088831 0.074688
0.088831 0.075313
0.088831 0.075938
0.088831 0.076563
0.088831 0.077188
0.088831 0.077813
0.088831 0.078438
0.088831 0.079063
0.088831 0.079688
0.088832 0.080313
0.088832 0.080938
0.088832 0.081563
0.088832 0.082188
0.088833 0.082813
0.088833 0.083437
0.088834 0.084063
0.088834 0.084688
0.088835 0.085313
0.088837 0.085938
0.088838 0.086563
0.08884 0.087188
0.088842 0.087813
0.088845 0.088438
0.088849 0.089063
0.088853 0.089688
0.088858 0.090313
0.088865 0.090938
0.088872 0.091563
0.088881 0.092188
0.088891 0.092813
0.088903 0.093438
0.088917 0.094063
0.088934 0.094688
0.088952 0.095313
0.088974 0.095938
0.088998 0.096563
0.089025 0.097188
0.089056 0.097813
0.089063 0.097928
0.089087 0.098438
0.08912 0.099063
0.089166 0.099688


==> Cont160t0.25_0.9_3DN1_anl.txt <==
0.011635 0.099688
0.011635 0.099063
0.011635 0.098438
0.011635 0.097813
0.011635 0.097188
0.011635 0.096563
0.011635 0.095938
0.011635 0.095313
0.011635 0.094688
0.011635 0.094063
0.011635 0.093438
0.011635 0.092813
0.011635 0.092188
0.011635 0.091563
0.011635 0.090938
0.011635 0.090313
0.011635 0.089688
0.011635 0.089063
0.011635 0.088438
0.011635 0.087813
0.011635 0.087188
0.011635 0.086563
0.011635 0.085938
0.011635 0.085313
0.011635 0.084688
0.011635 0.084063
0.011635 0.083438
0.011635 0.082813
0.011635 0.082188
0.011635 0.081563
0.011635 0.080938
0.011635 0.080313
0.011635 0.079688
0.011635 0.079063
0.011635 0.078438
0.011635 0.077813
0.011635 0.077188
0.011635 0.076563
0.011635 0.075938
0.011635 0.075313
0.011635 0.074688
0.011635 0.074063
0.011635 0.073438
0.011635 0.072813
0.011635 0.072188
0.011635 0.071563
0.011635 0.070938
0.011635 0.070313
0.011635 0.069688
0.011635 0.069063
0.011635 0.068438
0.011635 0.067813
0.011635 0.067188
0.011635 0.066563
0.011635 0.065938
0.011635 0.065313
0.011635 0.064688
0.011635 0.064063
0.011635 0.063438
0.011635 0.062813
0.011635 0.062188
0.011635 0.061563
0.011635 0.060938
0.011635 0.060313
0.011635 0.059688
0.011635 0.059063
0.011635 0.058438
0.011635 0.057813
0.011635 0.057188
0.011635 0.056563
0.011635 0.055938
0.011635 0.055313
0.011635 0.054688
0.011635 0.054063
0.011635 0.053438
0.011635 0.052813
0.011635 0.052188
0.011635 0.051563
0.011635 0.050938
0.011635 0.050313
0.011635 0.049688
0.011635 0.049063
0.011635 0.048438
0.011635 0.047813
0.011635 0.047188
0.011635 0.046562
0.011635 0.045937
0.011635 0.045312
0.011635 0.044687
0.011635 0.044063
0.011635 0.043438
0.011635 0.042813
0.011635 0.042188
0.011635 0.041563
0.011635 0.040938
0.011635 0.040313
0.011635 0.039688
0.011635 0.039062
0.011635 0.038437
0.011635 0.037812
0.011635 0.037187
0.011635 0.036562
0.011635 0.035938
0.011635 0.035313
0.011635 0.034688
0.011635 0.034063
0.011636 0.033438
0.011636 0.032813
0.011636 0.032188
0.011636 0.031563
0.011636 0.030937
0.011636 0.030312
0.011636 0.029688
0.011637 0.029063
0.011637 0.028438
0.011638 0.027813
0.011639 0.027187
0.011641 0.026562
0.011643 0.025938
0.011647 0.025313
0.011651 0.024688
0.011657 0.024063
0.011665 0.023438
0.011676 0.022812
0.011691 0.022188
0.01171 0.021563
0.011736 0.020938
0.011769 0.020313
0.011812 0.019688
0.011866 0.019062
0.011936 0.018437
0.012024 0.017813
0.012135 0.017188
0.012188 0.01695
0.012288 0.016563
0.012488 0.015938
0.012735 0.015312
0.012813 0.015151
0.013077 0.014688
0.013437 0.014169
0.013526 0.014063
0.014063 0.013526
0.014169 0.013437
0.014688 0.013077
0.015151 0.012813
0.015312 0.012735
0.015938 0.012488
0.016563 0.012288
0.01695 0.012188
0.017188 0.012135
0.017813 0.012024
0.018437 0.011936
0.019062 0.011866
0.019688 0.011812
0.020313 0.011769
0.020938 0.011736
0.021563 0.01171
0.022188 0.011691
0.022812 0.011676
0.023438 0.011665
0.024063 0.011657
0.024688 0.011651
0.025313 0.011647
0.025938 0.011643
0.026562 0.011641
0.027187 0.011639
0.027813 0.011638
0.028438 0.011637
0.029063 0.011637
0.029688 0.011636
0.030312 0.011636
0.030937 0.011636
0.031563 0.011636
0.032188 0.011636
0.032813 0.011636
0.033438 0.011636
0.034063 0.011635
0.034688 0.011635
0.035313 0.011635
0.035938 0.011635
0.036562 0.011635
0.037187 0.011635
0.037812 0.011635
0.038437 0.011635
0.039062 0.011635
0.039688 0.011635
0.040313 0.011635
0.040938 0.011635
0.041563 0.011635
0.042188 0.011635
0.042813 0.011635
0.043438 0.011635
0.044063 0.011635
0.044687 0.011635
0.045312 0.011635
0.045937 0.011635
0.046562 0.011635
0.047188 0.011635
0.047813 0.011635
0.048438 0.011635
0.049063 0.011635
0.049688 0.011635
0.050313 0.011635
0.050938 0.011635
0.051563 0.011635
0.052188 0.011635
0.052813 0.011635
0.053438 0.011635
0.054063 0.011635
0.054688 0.011635
0.055313 0.011635
0.055938 0.011635
0.056563 0.011635
0.057188 0.011635
0.057813 0.011635
0.058438 0.011635
0.059063 0.011635
0.059688 0.011635
0.060313 0.011635
0.060938 0.011635
0.061563 0.011635
0.062188 0.011635
0.062813 0.011635
0.063438 0.011635
0.064063 0.011635
0.064688 0.011635
0.065313 0.011635
0.065938 0.011635
0.066563 0.011636
0.067188 0.011636
0.067813 0.011636
0.068438 0.011636
0.069063 0.011636
0.069688 0.011636
0.070313 0.011636
0.070938 0.011637
0.071563 0.011637
0.072188 0.011638
0.072813 0.011639
0.073438 0.011641
0.074063 0.011643
0.074688 0.011647
0.075313 0.011651
0.075938 0.011657
0.076563 0.011665
0.077188 0.011676
0.077813 0.011691
0.078438 0.01171
0.079063 0.011736
0.079688 0.011769
0.080313 0.011812
0.080938 0.011866
0.081563 0.011936
0.082188 0.012024
0.082813 0.012135
0.08305 0.012188
0.083438 0.012288
0.084063 0.012488
0.084688 0.012735
0.084849 0.012813
0.085313 0.013077
0.085831 0.013437
0.085938 0.013526
0.086474 0.014063
0.086563 0.014169
0.086923 0.014688
0.087188 0.015151
0.087265 0.015312
0.087512 0.015938
0.087712 0.016563
0.087813 0.01695
0.087865 0.017188
0.087976 0.017813
0.088064 0.018437
0.088134 0.019062
0.088188 0.019688
0.088231 0.020313
0.088264 0.020938
0.08829 0.021563
0.088309 0.022188
0.088324 0.022812
0.088335 0.023438
0.088343 0.024063
0.088349 0.024688
0.088353 0.025313
0.088357 0.025938
0.088359 0.026562
0.088361 0.027187
0.088362 0.027813
0.088363 0.028438
0.088363 0.029063
0.088364 0.029688
0.088364 0.030312
0.088364 0.030937
0.088364 0.031563
0.088364 0.032188
0.088364 0.032813
0.088364 0.033438
0.088365 0.034063
0.088365 0.034688
0.088365 0.035313
0.088365 0.035938
0.088365 0.036562
0.088365 0.037187
0.088365 0.037812
0.088365 0.038437
0.088365 0.039062
0.088365 0.039688
0.088365 0.040313
0.088365 0.040938
0.088365 0.041563
0.088365 0.042188
0.088365 0.042813
0.088365 0.043438
0.088365 0.044063
0.088365 0.044687
0.088365 0.045312
0.088365 0.045937
0.088365 0.046562
0.088365 0.047188
0.088365 0.047813
0.088365 0.048438
0.088365 0.049063
0.088365 0.049688
0.088365 0.050313
0.088365 0.050938
0.088365 0.051563
0.088365 0.052188
0.088365 0.052813
0.088365 0.053438
0.088365 0.054063
0.088365 0.054688
0.088365 0.055313
0.088365 0.055938
0.088365 0.056563
0.088365 0.057188
0.088365 0.057813
0.088365 0.058438
0.088365 0.059063
0.088365 0.059688
0.088365 0.060313
0.088365 0.060938
0.088365 0.061563
0.088365 0.062188
0.088365 0.062813
0.088365 0.063438
0.088365 0.064063
0.088365 0.064688
0.088365 0.065313
0.088365 0.065938
0.088365 0.066563
0.088365 0.067188
0.088365 0.067813
0.088365 0.068438
0.088365 0.069063
0.088365 0.069688
0.088365 0.070313
0.088365 0.070938
0.088365 0.071563
0.088365 0.072188
0.088365 0.072813
0.088365 0.073438
0.088365 0.074063
0.088365 0.074688
0.088365 0.075313
0.088365 0.075938
0.088365 0.076563
0.088365 0.077188
0.088365 0.077813
0.088365 0.078438
0.088365 0.079063
0.088365 0.079688
0.088365 0.080313
0.088365 0.080938
0.088365 0.081563
0.088365 0.082188
0.088365 0.082813
0.088365 0.083438
0.088365 0.084063
0.088365 0.084688
0.088365 0.085313
0.088365 0.085938
0.088365 0.086563
0.088365 0.087188
0.088365 0.087813
0.088365 0.088438
0.088365 0.089063
0.088365 0.089688
0.088365 0.090313
0.088365 0.090938
0.088365 0.091563
0.088365 0.092188
0.088365 0.092813
0.088365 0.093438
0.088365 0.094063
0.088365 0.094688
0.088365 0.095313
0.088365 0.095938
0.088365 0.096563
0.088365 0.097188
0.088365 0.097813
0.088365 0.098438
0.088365 0.099063
0.088365 0.099688


==> Cont160t0.25_0.9_SPH.txt <==
0.011563 0.082839
0.011687 0.083437
0.01185 0.084063
0.012053 0.084688
0.012188 0.085026
0.012322 0.085313
0.012681 0.085938
0.012813 0.086126
0.013175 0.086563
0.013438 0.086825
0.013874 0.087188
0.014063 0.087319
0.014688 0.087678
0.014974 0.087813
0.015313 0.087947
0.015938 0.08815
0.016563 0.088313
0.017161 0.088438
0.017188 0.088442
0.017813 0.088531
0.018438 0.088602
0.019063 0.088657
0.019688 0.0887
0.020313 0.088733
0.020938 0.088758
0.021563 0.088778
0.022188 0.088792
0.022813 0.088803
0.023438 0.088811
0.024063 0.088817
0.024688 0.088821
0.025313 0.088824
0.025938 0.088826
0.026563 0.088828
0.027188 0.088829
0.027813 0.08883
0.028438 0.08883
0.029063 0.08883
0.029688 0.088831
0.030313 0.088831
0.030938 0.088831
0.031563 0.088831
0.032188 0.088831
0.032813 0.088831
0.033438 0.088831
0.034063 0.088831
0.034688 0.088831
0.035313 0.088831
0.035938 0.088831
0.036563 0.088831
0.037188 0.088831
0.037813 0.088831
0.038438 0.088831
0.039063 0.088831
0.039688 0.088831
0.040313 0.088831
0.040938 0.088831
0.041563 0.088831
0.042188 0.088831
0.042813 0.088831
0.043438 0.088831
0.044063 0.088831
0.044688 0.088831
0.045313 0.088831
0.045938 0.088831
0.046563 0.088831
0.047188 0.088831
0.047813 0.088831
0.048438 0.088831
0.049063 0.088831
0.049688 0.088831
0.050313 0.088831
0.050938 0.088831
0.051563 0.088831
0.052188 0.088831
0.052813 0.088831
0.053438 0.088831
0.054063 0.088831
0.054688 0.088831
0.055313 0.088831
0.055938 0.088831
0.056563 0.088831
0.057188 0.088831
0.057813 0.088831
0.058438 0.088831
0.059063 0.088831
0.059688 0.088831
0.060313 0.088831
0.060938 0.088831
0.061563 0.088831
0.062188 0.088831
0.062813 0.088831
0.063438 0.088831
0.064063 0.088831
0.064688 0.088831
0.065313 0.088831
0.065938 0.088831
0.066562 0.088831
0.067188 0.088831
0.067812 0.088831
0.068438 0.088831
0.069063 0.088831
0.069688 0.088831
0.070313 0.088831
0.070938 0.08883
0.071563 0.08883
0.072188 0.08883
0.072813 0.088829
0.073438 0.088828
0.074063 0.088826
0.074688 0.088824
0.075313 0.088821
0.075938 0.088817
0.076563 0.088811
0.077188 0.088803
0.077813 0.088792
0.078438 0.088778
0.079063 0.088758
0.079688 0.088733
0.080313 0.0887
0.080938 0.088657
0.081563 0.088602
0.082188 0.088531
0.082813 0.088442
0.082839 0.088438
0.083437 0.088313
0.084063 0.08815
0.084688 0.087947
0.085026 0.087813
0.085313 0.087678
0.085938 0.087319
0.086126 0.087188
0.086563 0.086825
0.086825 0.086563
0.087188 0.086126
0.087319 0.085938
0.087678 0.085313
0.087813 0.085026
0.087947 0.084688
0.08815 0.084063
0.088313 0.083437
0.088438 0.082839
0.088442 0.082813
0.088531 0.082188
0.088602 0.081563
0.088657 0.080938
0.0887 0.080313
0.088733 0.079688
0.088758 0.079063
0.088778 0.078438
0.088792 0.077813
0.088803 0.077188
0.088811 0.076563
0.088817 0.075938
0.088821 0.075313
0.088824 0.074688
0.088826 0.074063
0.088828 0.073438
0.088829 0.072813
0.08883 0.072188
0.08883 0.071563
0.08883 0.070938
0.088831 0.070313
0.088831 0.069688
0.088831 0.069063
0.088831 0.068438
0.088831 0.067812
0.088831 0.067188
0.088831 0.066562
0.088831 0.065938
0.088831 0.065313
0.088831 0.064688
0.088831 0.064063
0.088831 0.063438
0.088831 0.062813
0.088831 0.062188
0.088831 0.061563
0.088831 0.060938
0.088831 0.060313
0.088831 0.059688
0.088831 0.059063
0.088831 0.058438
0.088831 0.057813
0.088831 0.057188
0.088831 0.056563
0.088831 0.055938
0.088831 0.055313
0.088831 0.054688
0.088831 0.054063
0.088831 0.053438
0.088831 0.052813
0.088831 0.052188
0.088831 0.051563
0.088831 0.050938
0.088831 0.050313
0.088831 0.049688
0.088831 0.049063
0.088831 0.048438
0.088831 0.047813
0.088831 0.047188
0.088831 0.046563
0.088831 0.045938
0.088831 0.045313
0.088831 0.044688
0.088831 0.044063
0.088831 0.043438
0.088831 0.042813
0.088831 0.042188
0.088831 0.041563
0.088831 0.040938
0.088831 0.040313
0.088831 0.039688
0.088831 0.039063
0.088831 0.038438
0.088831 0.037813
0.088831 0.037188
0.088831 0.036563
0.088831 0.035938
0.088831 0.035313
0.088831 0.034688
0.088831 0.034063
0.088831 0.033438
0.088831 0.032813
0.088831 0.032188
0.088831 0.031563
0.088831 0.030938
0.088831 0.030313
0.088831 0.029688
0.08883 0.029063
0.08883 0.028438
0.08883 0.027813
0.088829 0.027188
0.088828 0.026563
0.088826 0.025938
0.088824 0.025313
0.088821 0.024688
0.088817 0.024063
0.088811 0.023438
0.088803 0.022813
0.088792 0.022188
0.088778 0.021563
0.088758 0.020938
0.088733 0.020313
0.0887 0.019688
0.088657 0.019063
0.088602 0.018438
0.088531 0.017813
0.088442 0.017188
0.088438 0.017161
0.088313 0.016563
0.08815 0.015938
0.087947 0.015313
0.087813 0.014974
0.087678 0.014688
0.087319 0.014063
0.087188 0.013874
0.086825 0.013438
0.086563 0.013175
0.086126 0.012813
0.085938 0.012681
0.085313 0.012322
0.085026 0.012188
0.084688 0.012053
0.084063 0.01185
0.083437 0.011687
0.082839 0.011563
0.082813 0.011558
0.082188 0.011469
0.081563 0.011398
0.080938 0.011343
0.080313 0.0113
0.079688 0.011267
0.079063 0.011242
0.078438 0.011222
0.077813 0.011208
0.077188 0.011197
0.076563 0.011189
0.075938 0.011183
0.075313 0.011179
0.074688 0.011176
0.074063 0.011174
0.073438 0.011172
0.072813 0.011171
0.072188 0.01117
0.071563 0.01117
0.070938 0.01117
0.070313 0.011169
0.069688 0.011169
0.069063 0.011169
0.068438 0.011169
0.067812 0.011169
0.067188 0.011169
0.066562 0.011169
0.065938 0.011169
0.065313 0.011169
0.064688 0.011169
0.064063 0.011169
0.063438 0.011169
0.062813 0.011169
0.062188 0.011169
0.061563 0.011169
0.060938 0.011169
0.060313 0.011169
0.059688 0.011169
0.059063 0.011169
0.058438 0.011169
0.057813 0.011169
0.057188 0.011169
0.056563 0.011169
0.055938 0.011169
0.055313 0.011169
0.054688 0.011169
0.054063 0.011169
0.053438 0.011169
0.052813 0.011169
0.052188 0.011169
0.051563 0.011169
0.050938 0.011169
0.050313 0.011169
0.049688 0.011169
0.049063 0.011169
0.048438 0.011169
0.047813 0.011169
0.047188 0.011169
0.046563 0.011169
0.045938 0.011169
0.045313 0.011169
0.044688 0.011169
0.044063 0.011169
0.043438 0.011169
0.042813 0.011169
0.042188 0.011169
0.041563 0.011169
0.040938 0.011169
0.040313 0.011169
0.039688 0.011169
0.039063 0.011169
0.038438 0.011169
0.037813 0.011169
0.037188 0.011169
0.036563 0.011169
0.035938 0.011169
0.035313 0.011169
0.034688 0.011169
0.034063 0.011169
0.033438 0.011169
0.032813 0.011169
0.032188 0.011169
0.031563 0.011169
0.030937 0.011169
0.030313 0.011169
0.029688 0.011169
0.029063 0.01117
0.028438 0.01117
0.027813 0.01117
0.027188 0.011171
0.026563 0.011172
0.025938 0.011174
0.025313 0.011176
0.024688 0.011179
0.024063 0.011183
0.023438 0.011189
0.022813 0.011197
0.022188 0.011208
0.021563 0.011222
0.020938 0.011242
0.020313 0.011267
0.019688 0.0113
0.019063 0.011343
0.018438 0.011398
0.017813 0.011469
0.017188 0.011558
0.017161 0.011563
0.016563 0.011687
0.015938 0.01185
0.015313 0.012053
0.014974 0.012188
0.014688 0.012322
0.014063 0.012681
0.013874 0.012813
0.013438 0.013175
0.013175 0.013438
0.012813 0.013874
0.012681 0.014063
0.012322 0.014688
0.012188 0.014974
0.012053 0.015313
0.01185 0.015938
0.011687 0.016563
0.011563 0.017161
0.011558 0.017188
0.011469 0.017813
0.011398 0.018438
0.011343 0.019063
0.0113 0.019688
0.011267 0.020313
0.011242 0.020938
0.011222 0.021563
0.011208 0.022188
0.011197 0.022813
0.011189 0.023438
0.011183 0.024063
0.011179 0.024688
0.011176 0.025313
0.011174 0.025938
0.011172 0.026563
0.011171 0.027188
0.01117 0.027813
0.01117 0.028438
0.01117 0.029063
0.011169 0.029688
0.011169 0.030313
0.011169 0.030937
0.011169 0.031563
0.011169 0.032188
0.011169 0.032813
0.011169 0.033438
0.011169 0.034063
0.011169 0.034688
0.011169 0.035313
0.011169 0.035938
0.011169 0.036563
0.011169 0.037188
0.011169 0.037813
0.011169 0.038438
0.011169 0.039063
0.011169 0.039688
0.011169 0.040313
0.011169 0.040938
0.011169 0.041563
0.011169 0.042188
0.011169 0.042813
0.011169 0.043438
0.011169 0.044063
0.011169 0.044688
0.011169 0.045313
0.011169 0.045938
0.011169 0.046563
0.011169 0.047188
0.011169 0.047813
0.011169 0.048438
0.011169 0.049063
0.011169 0.049688
0.011169 0.050313
0.011169 0.050938
0.011169 0.051563
0.011169 0.052188
0.011169 0.052813
0.011169 0.053438
0.011169 0.054063
0.011169 0.054688
0.011169 0.055313
0.011169 0.055938
0.011169 0.056563
0.011169 0.057188
0.011169 0.057813
0.011169 0.058438
0.011169 0.059063
0.011169 0.059688
0.011169 0.060313
0.011169 0.060938
0.011169 0.061563
0.011169 0.062188
0.011169 0.062813
0.011169 0.063438
0.011169 0.064063
0.011169 0.064688
0.011169 0.065313
0.011169 0.065938
0.011169 0.066562
0.011169 0.067188
0.011169 0.067812
0.011169 0.068438
0.011169 0.069063
0.011169 0.069688
0.011169 0.070313
0.01117 0.070938
0.01117 0.071563
0.01117 0.072188
0.011171 0.072813
0.011172 0.073438
0.011174 0.074063
0.011176 0.074688
0.011179 0.075313
0.011183 0.075938
0.011189 0.076563
0.011197 0.077188
0.011208 0.077813
0.011222 0.078438
0.011242 0.079063
0.011267 0.079688
0.0113 0.080313
0.011343 0.080938
0.011398 0.081563
0.011469 0.082188
0.011558 0.082813
0.011563 0.082839


==> Cont160t0.25_0.9_anl.txt <==
0.012188 0.08305
0.012288 0.083438
0.012488 0.084063
0.012735 0.084688
0.012813 0.084849
0.013077 0.085313
0.013437 0.085831
0.013526 0.085938
0.014063 0.086474
0.014169 0.086563
0.014688 0.086923
0.015151 0.087188
0.015312 0.087265
0.015938 0.087512
0.016563 0.087712
0.01695 0.087813
0.017188 0.087865
0.017813 0.087976
0.018437 0.088064
0.019062 0.088134
0.019688 0.088188
0.020313 0.088231
0.020938 0.088264
0.021563 0.08829
0.022188 0.088309
0.022812 0.088324
0.023438 0.088335
0.024063 0.088343
0.024688 0.088349
0.025313 0.088353
0.025938 0.088357
0.026562 0.088359
0.027187 0.088361
0.027813 0.088362
0.028438 0.088363
0.029063 0.088363
0.029688 0.088364
0.030312 0.088364
0.030937 0.088364
0.031563 0.088364
0.032188 0.088364
0.032813 0.088364
0.033438 0.088364
0.034063 0.088365
0.034688 0.088365
0.035313 0.088365
0.035938 0.088365
0.036562 0.088365
0.037187 0.088365
0.037812 0.088365
0.038437 0.088365
0.039062 0.088365
0.039688 0.088365
0.040313 0.088365
0.040938 0.088365
0.041563 0.088365
0.042188 0.088365
0.042813 0.088365
0.043438 0.088365
0.044063 0.088365
0.044687 0.088365
0.045312 0.088365
0.045937 0.088365
0.046562 0.088365
0.047188 0.088365
0.047813 0.088365
0.048438 0.088365
0.049063 0.088365
0.049688 0.088365
0.050313 0.088365
0.050938 0.088365
0.051563 0.088365
0.052188 0.088365
0.052813 0.088365
0.053438 0.088365
0.054063 0.088365
0.054688 0.088365
0.055313 0.088365
0.055938 0.088365
0.056563 0.088365
0.057188 0.088365
0.057813 0.088365
0.058438 0.088365
0.059063 0.088365
0.059688 0.088365
0.060313 0.088365
0.060938 0.088365
0.061563 0.088365
0.062188 0.088365
0.062813 0.088365
0.063438 0.088365
0.064063 0.088365
0.064688 0.088365
0.065313 0.088365
0.065938 0.088365
0.066563 0.088364
0.067188 0.088364
0.067813 0.088364
0.068438 0.088364
0.069063 0.088364
0.069688 0.088364
0.070313 0.088364
0.070938 0.088363
0.071563 0.088363
0.072188 0.088362
0.072813 0.088361
0.073438 0.088359
0.074063 0.088357
0.074688 0.088353
0.075313 0.088349
0.075938 0.088343
0.076563 0.088335
0.077188 0.088324
0.077813 0.088309
0.078438 0.08829
0.079063 0.088264
0.079688 0.088231
0.080313 0.088188
0.080938 0.088134
0.081563 0.088064
0.082188 0.087976
0.082813 0.087865
0.08305 0.087813
0.083438 0.087712
0.084063 0.087512
0.084688 0.087265
0.084849 0.087188
0.085313 0.086923
0.085831 0.086563
0.085938 0.086474
0.086474 0.085938
0.086563 0.085831
0.086923 0.085313
0.087188 0.084849
0.087265 0.084688
0.087512 0.084063
0.087712 0.083438
0.087813 0.08305
0.087865 0.082813
0.087976 0.082188
0.088064 0.081563
0.088134 0.080938
0.088188 0.080313
0.088231 0.079688
0.088264 0.079063
0.08829 0.078438
0.088309 0.077813
0.088324 0.077188
0.088335 0.076563
0.088343 0.075938
0.088349 0.075313
0.088353 0.074688
0.088357 0.074063
0.088359 0.073438
0.088361 0.072813
0.088362 0.072188
0.088363 0.071563
0.088363 0.070938
0.088364 0.070313
0.088364 0.069688
0.088364 0.069063
0.088364 0.068438
0.088364 0.067813
0.088364 0.067188
0.088364 0.066563
0.088365 0.065938
0.088365 0.065313
0.088365 0.064688
0.088365 0.064063
0.088365 0.063438
0.088365 0.062813
0.088365 0.062188
0.088365 0.061563
0.088365 0.060938
0.088365 0.060313
0.088365 0.059688
0.088365 0.059063
0.088365 0.058438
0.088365 0.057813
0.088365 0.057188
0.088365 0.056563
0.088365 0.055938
0.088365 0.055313
0.088365 0.054688
0.088365 0.054063
0.088365 0.053438
0.088365 0.052813
0.088365 0.052188
0.088365 0.051563
0.088365 0.050938
0.088365 0.050313
0.088365 0.049688
0.088365 0.049063
0.088365 0.048438
0.088365 0.047813
0.088365 0.047188
0.088365 0.046562
0.088365 0.045937
0.088365 0.045312
0.088365 0.044687
0.088365 0.044063
0.088365 0.043438
0.088365 0.042813
0.088365 0.042188
0.088365 0.041563
0.088365 0.040938
0.088365 0.040313
0.088365 0.039688
0.088365 0.039062
0.088365 0.038437
0.088365 0.037812
0.088365 0.037187
0.088365 0.036562
0.088365 0.035938
0.088365 0.035313
0.088365 0.034688
0.088365 0.034063
0.088364 0.033438
0.088364 0.032813
0.088364 0.032188
0.088364 0.031563
0.088364 0.030937
0.088364 0.030312
0.088364 0.029688
0.088363 0.029063
0.088363 0.028438
0.088362 0.027813
0.088361 0.027187
0.088359 0.026562
0.088357 0.025938
0.088353 0.025313
0.088349 0.024688
0.088343 0.024063
0.088335 0.023438
0.088324 0.022812
0.088309 0.022188
0.08829 0.021563
0.088264 0.020938
0.088231 0.020313
0.088188 0.019688
0.088134 0.019062
0.088064 0.018437
0.087976 0.017813
0.087865 0.017188
0.087813 0.01695
0.087712 0.016563
0.087512 0.015938
0.087265 0.015312
0.087188 0.015151
0.086923 0.014688
0.086563 0.014169
0.086474 0.014063
0.085938 0.013526
0.085831 0.013437
0.085313 0.013077
0.084849 0.012813
0.084688 0.012735
0.084063 0.012488
0.083438 0.012288
0.08305 0.012188
0.082813 0.012135
0.082188 0.012024
0.081563 0.011936
0.080938 0.011866
0.080313 0.011812
0.079688 0.011769
0.079063 0.011736
0.078438 0.01171
0.077813 0.011691
0.077188 0.011676
0.076563 0.011665
0.075938 0.011657
0.075313 0.011651
0.074688 0.011647
0.074063 0.011643
0.073438 0.011641
0.072813 0.011639
0.072188 0.011638
0.071563 0.011637
0.070938 0.011637
0.070313 0.011636
0.069688 0.011636
0.069063 0.011636
0.068438 0.011636
0.067813 0.011636
0.067188 0.011636
0.066563 0.011636
0.065938 0.011635
0.065313 0.011635
0.064688 0.011635
0.064063 0.011635
0.063438 0.011635
0.062813 0.011635
0.062188 0.011635
0.061563 0.011635
0.060938 0.011635
0.060313 0.011635
0.059688 0.011635
0.059063 0.011635
0.058438 0.011635
0.057813 0.011635
0.057188 0.011635
0.056563 0.011635
0.055938 0.011635
0.055313 0.011635
0.054688 0.011635
0.054063 0.011635
0.053438 0.011635
0.052813 0.011635
0.052188 0.011635
0.051563 0.011635
0.050938 0.011635
0.050313 0.011635
0.049688 0.011635
0.049063 0.011635
0.048438 0.011635
0.047813 0.011635
0.047188 0.011635
0.046562 0.011635
0.045937 0.011635
0.045312 0.011635
0.044687 0.011635
0.044063 0.011635
0.043438 0.011635
0.042813 0.011635
0.042188 0.011635
0.041563 0.011635
0.040938 0.011635
0.040313 0.011635
0.039688 0.011635
0.039062 0.011635
0.038437 0.011635
0.037812 0.011635
0.037187 0.011635
0.036562 0.011635
0.035938 0.011635
0.035313 0.011635
0.034688 0.011635
0.034063 0.011635
0.033438 0.011636
0.032813 0.011636
0.032188 0.011636
0.031563 0.011636
0.030937 0.011636
0.030312 0.011636
0.029688 0.011636
0.029063 0.011637
0.028438 0.011637
0.027813 0.011638
0.027187 0.011639
0.026562 0.011641
0.025938 0.011643
0.025313 0.011647
0.024688 0.011651
0.024063 0.011657
0.023438 0.011665
0.022812 0.011676
0.022188 0.011691
0.021563 0.01171
0.020938 0.011736
0.020313 0.011769
0.019688 0.011812
0.019062 0.011866
0.018437 0.011936
0.017813 0.012024
0.017188 0.012135
0.01695 0.012188
0.016563 0.012288
0.015938 0.012488
0.015312 0.012735
0.015151 0.012813
0.014688 0.013077
0.014169 0.013437
0.014063 0.013526
0.013526 0.014063
0.013437 0.014169
0.013077 0.014688
0.012813 0.015151
0.012735 0.015312
0.012488 0.015938
0.012288 0.016563
0.012188 0.01695
0.012135 0.017188
0.012024 0.017813
0.011936 0.018437
0.011866 0.019062
0.011812 0.019688
0.011769 0.020313
0.011736 0.020938
0.01171 0.021563
0.011691 0.022188
0.011676 0.022812
0.011665 0.023438
0.011657 0.024063
0.011651 0.024688
0.011647 0.025313
0.011643 0.025938
0.011641 0.026562
0.011639 0.027187
0.011638 0.027813
0.011637 0.028438
0.011637 0.029063
0.011636 0.029688
0.011636 0.030312
0.011636 0.030937
0.011636 0.031563
0.011636 0.032188
0.011636 0.032813
0.011636 0.033438
0.011635 0.034063
0.011635 0.034688
0.011635 0.035313
0.011635 0.035938
0.011635 0.036562
0.011635 0.037187
0.011635 0.037812
0.011635 0.038437
0.011635 0.039062
0.011635 0.039688
0.011635 0.040313
0.011635 0.040938
0.011635 0.041563
0.011635 0.042188
0.011635 0.042813
0.011635 0.043438
0.011635 0.044063
0.011635 0.044687
0.011635 0.045312
0.011635 0.045937
0.011635 0.046562
0.011635 0.047188
0.011635 0.047813
0.011635 0.048438
0.011635 0.049063
0.011635 0.049688
0.011635 0.050313
0.011635 0.050938
0.011635 0.051563
0.011635 0.052188
0.011635 0.052813
0.011635 0.053438
0.011635 0.054063
0.011635 0.054688
0.011635 0.055313
0.011635 0.055938
0.011635 0.056563
0.011635 0.057188
0.011635 0.057813
0.011635 0.058438
0.011635 0.059063
0.011635 0.059688
0.011635 0.060313
0.011635 0.060938
0.011635 0.061563
0.011635 0.062188
0.011635 0.062813
0.011635 0.063438
0.011635 0.064063
0.011635 0.064688
0.011635 0.065313
0.011635 0.065938
0.011636 0.066563
0.011636 0.067188
0.011636 0.067813
0.011636 0.068438
0.011636 0.069063
0.011636 0.069688
0.011636 0.070313
0.011637 0.070938
0.011637 0.071563
0.011638 0.072188
0.011639 0.072813
0.011641 0.073438
0.011643 0.074063
0.011647 0.074688
0.011651 0.075313
0.011657 0.075938
0.011665 0.076563
0.011676 0.077188
0.011691 0.077813
0.01171 0.078438
0.011736 0.079063
0.011769 0.079688
0.011812 0.080313
0.011866 0.080938
0.011936 0.081563
0.012024 0.082188
0.012135 0.082813
0.012188 0.08305


==> Cont160t1.0_0.1_3DN1_SPH.txt <==
0.0013893 0.099688
0.0013513 0.099063
0.0013274 0.098438
0.001312 0.097813
0.0013017 0.097188
0.0012954 0.096563
0.0012915 0.095938
0.0012891 0.095313
0.0012876 0.094688
0.0012867 0.094063
0.0012863 0.093438
0.0012861 0.092813
0.0012861 0.092188
0.0012863 0.091563
0.0012865 0.090938
0.0012868 0.090313
0.0012872 0.089688
0.0012875 0.089063
0.0012879 0.088438
0.0012883 0.087813
0.0012886 0.087188
0.001289 0.086563
0.0012893 0.085938
0.0012896 0.085313
0.00129 0.084688
0.0012903 0.084063
0.0012906 0.083437
0.0012908 0.082813
0.0012911 0.082188
0.0012913 0.081563
0.0012915 0.080938
0.0012917 0.080313
0.0012919 0.079688
0.0012921 0.079063
0.0012923 0.078438
0.0012924 0.077813
0.0012925 0.077188
0.0012927 0.076563
0.0012928 0.075938
0.0012929 0.075313
0.001293 0.074688
0.0012931 0.074063
0.0012931 0.073438
0.0012932 0.072813
0.0012933 0.072188
0.0012933 0.071563
0.0012934 0.070938
0.0012934 0.070313
0.0012935 0.069688
0.0012935 0.069063
0.0012935 0.068438
0.0012936 0.067812
0.0012936 0.067188
0.0012936 0.066562
0.0012936 0.065938
0.0012937 0.065313
0.0012937 0.064688
0.0012937 0.064063
0.0012937 0.063438
0.0012937 0.062813
0.0012937 0.062188
0.0012938 0.061563
0.0012938 0.060938
0.0012938 0.060313
0.0012938 0.059688
0.0012938 0.059063
0.0012938 0.058438
0.0012938 0.057813
0.0012938 0.057188
0.0012939 0.056563
0.0012939 0.055938
0.0012939 0.055313
0.0012939 0.054688
0.001294 0.054063
0.001294 0.053438
0.0012941 0.052813
0.0012941 0.052188
0.0012942 0.051563
0.0012943 0.050938
0.0012943 0.050313
0.0012945 0.049688
0.0012946 0.049063
0.0012947 0.048438
0.0012949 0.047813
0.0012951 0.047188
0.0012953 0.046563
0.0012956 0.045938
0.0012959 0.045313
0.0012962 0.044688
0.0012966 0.044063
0.0012971 0.043438
0.0012977 0.042813
0.0012983 0.042188
0.001299 0.041563
0.0012998 0.040938
0.0013007 0.040313
0.0013018 0.039688
0.001303 0.039063
0.0013043 0.038438
0.0013058 0.037813
0.0013076 0.037188
0.0013095 0.036563
0.0013117 0.035938
0.0013142 0.035313
0.0013169 0.034688
0.00132 0.034063
0.0013235 0.033438
0.0013274 0.032813
0.0013317 0.032188
0.0013365 0.031563
0.0013418 0.030938
0.0013478 0.030313
0.0013544 0.029688
0.0013616 0.029063
0.0013697 0.028438
0.0013786 0.027813
0.0013884 0.027188
0.0013992 0.026563
0.0014112 0.025938
0.0014243 0.025313
0.0014387 0.024688
0.0014546 0.024063
0.001472 0.023438
0.0014911 0.022813
0.0015121 0.022188
0.0015351 0.021563
0.0015604 0.020938
0.0015625 0.020889
0.0015882 0.020313
0.0016188 0.019688
0.0016524 0.019063
0.0016892 0.018438
0.0017297 0.017813
0.0017742 0.017188
0.0018233 0.016563
0.0018773 0.015938
0.001937 0.015313
0.002003 0.014688
0.0020761 0.014063
0.0021574 0.013438
0.0021875 0.013225
0.0022485 0.012813
0.0023507 0.012188
0.0024652 0.011563
0.0025942 0.010938
0.0027402 0.010313
0.0028125 0.010033
0.0029071 0.0096875
0.003099 0.0090625
0.0033202 0.0084375
0.0034375 0.0081426
0.0035791 0.0078125
0.0038847 0.0071875
0.0040625 0.0068692
0.0042503 0.0065625
0.0046875 0.0059452
0.0046935 0.0059375
0.0052449 0.0053125
0.0053125 0.0052449
0.0059375 0.0046935
0.0059452 0.0046875
0.0065625 0.0042503
0.0068692 0.0040625
0.0071875 0.0038847
0.0078125 0.0035791
0.0081426 0.0034375
0.0084375 0.0033202
0.0090625 0.003099
0.0096875 0.0029071
0.010033 0.0028125
0.010313 0.0027402
0.010938 0.0025942
0.011563 0.0024652
0.012188 0.0023507
0.012813 0.0022485
0.013225 0.0021875
0.013438 0.0021574
0.014063 0.0020761
0.014688 0.002003
0.015313 0.001937
0.015938 0.0018773
0.016563 0.0018233
0.017188 0.0017742
0.017813 0.0017297
0.018438 0.0016892
0.019063 0.0016524
0.019688 0.0016188
0.020313 0.0015882
0.020889 0.0015625
0.020938 0.0015604
0.021563 0.0015351
0.022188 0.0015121
0.022813 0.0014911
0.023438 0.001472
0.024063 0.0014546
0.024688 0.0014387
0.025313 0.0014243
0.025938 0.0014112
0.026563 0.0013992
0.027188 0.0013884
0.027813 0.0013786
0.028438 0.0013697
0.029063 0.0013616
0.029688 0.0013544
0.030313 0.0013478
0.030938 0.0013418
0.031563 0.0013365
0.032188 0.0013317
0.032813 0.0013274
0.033438 0.0013235
0.034063 0.00132
0.034688 0.0013169
0.035313 0.0013142
0.035938 0.0013117
0.036563 0.0013095
0.037188 0.0013076
0.037813 0.0013058
0.038438 0.0013043
0.039063 0.001303
0.039688 0.0013018
0.040313 0.0013007
0.040938 0.0012998
0.041563 0.001299
0.042188 0.0012983
0.042813 0.0012977
0.043438 0.0012972
0.044063 0.0012968
0.044688 0.0012964
0.045313 0.001296
0.045938 0.0012958
0.046563 0.0012955
0.047188 0.0012954
0.047813 0.0012952
0.048438 0.0012951
0.049063 0.0012951
0.049688 0.001295
0.050313 0.001295
0.050938 0.0012951
0.051563 0.0012951
0.052188 0.0012952
0.052813 0.0012954
0.053438 0.0012955
0.054063 0.0012958
0.054688 0.001296
0.055313 0.0012964
0.055938 0.0012968
0.056563 0.0012972
0.057188 0.0012977
0.057813 0.0012983
0.058438 0.001299
0.059063 0.0012998
0.059688 0.0013007
0.060313 0.0013018
0.060938 0.001303
0.061563 0.0013043
0.062188 0.0013058
0.062813 0.0013076
0.063438 0.0013095
0.064063 0.0013117
0.064688 0.0013142
0.065313 0.0013169
0.065938 0.00132
0.066562 0.0013235
0.067188 0.0013274
0.067812 0.0013317
0.068438 0.0013365
0.069063 0.0013418
0.069688 0.0013478
0.070313 0.0013544
0.070938 0.0013616
0.071563 0.0013697
0.072188 0.0013786
0.072813 0.0013884
0.073438 0.0013992
0.074063 0.0014112
0.074688 0.0014243
0.075313 0.0014387
0.075938 0.0014546
0.076563 0.001472
0.077188 0.0014911
0.077813 0.0015121
0.078438 0.0015351
0.079063 0.0015604
0.079111 0.0015625
0.079688 0.0015882
0.080313 0.0016188
0.080938 0.0016524
0.081563 0.0016892
0.082188 0.0017297
0.082813 0.0017742
0.083437 0.0018233
0.084063 0.0018773
0.084688 0.001937
0.085313 0.002003
0.085938 0.0020761
0.086563 0.0021574
0.086775 0.0021875
0.087188 0.0022485
0.087813 0.0023507
0.088438 0.0024652
0.089063 0.0025942
0.089688 0.0027402
0.089967 0.0028125
0.090313 0.0029071
0.090938 0.003099
0.091563 0.0033202
0.091857 0.0034375
0.092188 0.0035791
0.092813 0.0038847
0.093131 0.0040625
0.093438 0.0042503
0.094055 0.0046875
0.094063 0.0046935
0.094688 0.0052449
0.094755 0.0053125
0.095306 0.0059375
0.095313 0.0059452
0.09575 0.0065625
0.095938 0.0068692
0.096115 0.0071875
0.096421 0.0078125
0.096563 0.0081426
0.09668 0.0084375
0.096901 0.0090625
0.097093 0.0096875
0.097188 0.010033
0.09726 0.010313
0.097406 0.010938
0.097535 0.011563
0.097649 0.012188
0.097752 0.012813
0.097813 0.013225
0.097843 0.013438
0.097924 0.014063
0.097997 0.014688
0.098063 0.015313
0.098123 0.015938
0.098177 0.016563
0.098226 0.017188
0.09827 0.017813
0.098311 0.018438
0.098348 0.019063
0.098381 0.019688
0.098412 0.020313
0.098438 0.020889
0.09844 0.020938
0.098465 0.021563
0.098488 0.022188
0.098509 0.022813
0.098528 0.023438
0.098545 0.024063
0.098561 0.024688
0.098576 0.025313
0.098589 0.025938
0.098601 0.026563
0.098612 0.027188
0.098621 0.027813
0.09863 0.028438
0.098638 0.029063
0.098646 0.029688
0.098652 0.030313
0.098658 0.030938
0.098663 0.031563
0.098668 0.032188
0.098673 0.032813
0.098676 0.033438
0.09868 0.034063
0.098683 0.034688
0.098686 0.035313
0.098688 0.035938
0.09869 0.036563
0.098692 0.037188
0.098694 0.037813
0.098696 0.038438
0.098697 0.039063
0.098698 0.039688
0.098699 0.040313
0.0987 0.040938
0.098701 0.041563
0.098702 0.042188
0.098702 0.042813
0.098703 0.043438
0.098703 0.044063
0.098704 0.044688
0.098704 0.045313
0.098704 0.045938
0.098705 0.046563
0.098705 0.047188
0.098705 0.047813
0.098705 0.048438
0.098705 0.049063
0.098706 0.049688
0.098706 0.050313
0.098706 0.050938
0.098706 0.051563
0.098706 0.052188
0.098706 0.052813
0.098706 0.053438
0.098706 0.054063
0.098706 0.054688
0.098706 0.055313
0.098706 0.055938
0.098706 0.056563
0.098706 0.057188
0.098706 0.057813
0.098706 0.058438
0.098706 0.059063
0.098706 0.059688
0.098706 0.060313
0.098706 0.060938
0.098706 0.061563
0.098706 0.062188
0.098706 0.062813
0.098706 0.063438
0.098706 0.064063
0.098706 0.064688
0.098706 0.065313
0.098706 0.065938
0.098706 0.066562
0.098706 0.067188
0.098706 0.067812
0.098706 0.068438
0.098706 0.069063
0.098707 0.069688
0.098707 0.070313
0.098707 0.070938
0.098707 0.071563
0.098707 0.072188
0.098707 0.072813
0.098707 0.073438
0.098707 0.074063
0.098707 0.074688
0.098707 0.075313
0.098707 0.075938
0.098707 0.076563
0.098707 0.077188
0.098708 0.077813
0.098708 0.078438
0.098708 0.079063
0.098708 0.079688
0.098708 0.080313
0.098708 0.080938
0.098709 0.081563
0.098709 0.082188
0.098709 0.082813
0.098709 0.083437
0.09871 0.084063
0.09871 0.084688
0.09871 0.085313
0.098711 0.085938
0.098711 0.086563
0.098711 0.087188
0.098712 0.087813
0.098712 0.088438
0.098712 0.089063
0.098713 0.089688
0.098713 0.090313
0.098713 0.090938
0.098714 0.091563
0.098714 0.092188
0.098714 0.092813
0.098714 0.093438
0.098713 0.094063
0.098712 0.094688
0.098711 0.095313
0.098708 0.095938
0.098705 0.096563
0.098698 0.097188
0.098688 0.097813
0.098673 0.098438
0.098649 0.099063
0.098611 0.099688


==> Cont160t1.0_0.1_3DN1_anl.txt <==
0.0017775 0.099688
0.0017775 0.099063
0.0017775 0.098438
0.0017775 0.097813
0.0017775 0.097188
0.0017775 0.096563
0.0017775 0.095938
0.0017775 0.095313
0.0017775 0.094688
0.0017775 0.094063
0.0017775 0.093438
0.0017775 0.092813
0.0017775 0.092188
0.0017775 0.091563
0.0017775 0.090938
0.0017775 0.090313
0.0017775 0.089688
0.0017775 0.089063
0.0017775 0.088438
0.0017775 0.087813
0.0017775 0.087188
0.0017775 0.086563
0.0017775 0.085938
0.0017775 0.085313
0.0017775 0.084688
0.0017775 0.084063
0.0017775 0.083438
0.0017775 0.082813
0.0017775 0.082188
0.0017775 0.081563
0.0017775 0.080938
0.0017775 0.080313
0.0017775 0.079688
0.0017775 0.079063
0.0017775 0.078438
0.0017775 0.077813
0.0017775 0.077188
0.0017775 0.076563
0.0017775 0.075938
0.0017775 0.075313
0.0017775 0.074688
0.0017775 0.074063
0.0017775 0.073438
0.0017775 0.072813
0.0017775 0.072188
0.0017775 0.071563
0.0017775 0.070938
0.0017775 0.070313
0.0017775 0.069688
0.0017775 0.069063
0.0017775 0.068438
0.0017775 0.067813
0.0017775 0.067188
0.0017775 0.066563
0.0017775 0.065938
0.0017775 0.065313
0.0017775 0.064688
0.0017775 0.064063
0.0017775 0.063438
0.0017775 0.062813
0.0017775 0.062188
0.0017775 0.061563
0.0017776 0.060938
0.0017776 0.060313
0.0017776 0.059688
0.0017776 0.059063
0.0017776 0.058438
0.0017776 0.057813
0.0017776 0.057188
0.0017776 0.056563
0.0017777 0.055938
0.0017777 0.055313
0.0017777 0.054688
0.0017778 0.054063
0.0017778 0.053438
0.0017779 0.052813
0.0017779 0.052188
0.001778 0.051563
0.0017781 0.050938
0.0017782 0.050313
0.0017783 0.049688
0.0017785 0.049063
0.0017786 0.048438
0.0017788 0.047813
0.001779 0.047188
0.0017793 0.046562
0.0017796 0.045937
0.00178 0.045312
0.0017804 0.044687
0.0017808 0.044063
0.0017813 0.043438
0.0017819 0.042813
0.0017826 0.042188
0.0017834 0.041563
0.0017843 0.040938
0.0017854 0.040313
0.0017865 0.039688
0.0017879 0.039062
0.0017894 0.038437
0.001791 0.037812
0.0017929 0.037187
0.0017951 0.036562
0.0017975 0.035938
0.0018002 0.035313
0.0018032 0.034688
0.0018066 0.034063
0.0018104 0.033438
0.0018146 0.032813
0.0018193 0.032188
0.0018246 0.031563
0.0018304 0.030937
0.0018368 0.030312
0.0018439 0.029688
0.0018518 0.029063
0.0018605 0.028438
0.0018701 0.027813
0.0018807 0.027187
0.0018924 0.026562
0.0019052 0.025938
0.0019193 0.025313
0.0019349 0.024688
0.0019519 0.024063
0.0019706 0.023438
0.0019912 0.022812
0.0020137 0.022188
0.0020385 0.021563
0.0020656 0.020938
0.0020954 0.020313
0.002128 0.019688
0.0021639 0.019062
0.0021875 0.018686
0.0022035 0.018437
0.0022471 0.017813
0.0022952 0.017188
0.0023481 0.016563
0.0024065 0.015938
0.0024712 0.015312
0.0025427 0.014688
0.0026222 0.014063
0.0027106 0.013437
0.0028094 0.012813
0.0028125 0.012794
0.002921 0.012188
0.0030466 0.011562
0.0031886 0.010938
0.0033499 0.010313
0.0034375 0.010007
0.0035352 0.0096875
0.0037496 0.0090625
0.0039984 0.0084375
0.0040625 0.0082925
0.0042927 0.0078125
0.0046421 0.0071875
0.0046875 0.0071147
0.005067 0.0065625
0.0053125 0.0062522
0.0055905 0.0059375
0.0059375 0.0055905
0.0062522 0.0053125
0.0065625 0.005067
0.0071147 0.0046875
0.0071875 0.0046421
0.0078125 0.0042927
0.0082925 0.0040625
0.0084375 0.0039984
0.0090625 0.0037496
0.0096875 0.0035352
0.010007 0.0034375
0.010313 0.0033499
0.010938 0.0031886
0.011562 0.0030466
0.012188 0.002921
0.012794 0.0028125
0.012813 0.0028094
0.013437 0.0027106
0.014063 0.0026222
0.014688 0.0025427
0.015312 0.0024712
0.015938 0.0024065
0.016563 0.0023481
0.017188 0.0022952
0.017813 0.0022471
0.018437 0.0022035
0.018686 0.0021875
0.019062 0.0021639
0.019688 0.002128
0.020313 0.0020954
0.020938 0.0020656
0.021563 0.0020385
0.022188 0.0020137
0.022812 0.0019912
0.023438 0.0019706
0.024063 0.0019519
0.024688 0.0019349
0.025313 0.0019193
0.025938 0.0019052
0.026562 0.0018924
0.027187 0.0018807
0.027813 0.0018701
0.028438 0.0018605
0.029063 0.0018518
0.029688 0.0018439
0.030312 0.0018368
0.030937 0.0018304
0.031563 0.0018246
0.032188 0.0018193
0.032813 0.0018146
0.033438 0.0018104
0.034063 0.0018066
0.034688 0.0018032
0.035313 0.0018002
0.035938 0.0017975
0.036562 0.0017951
0.037187 0.001793
0.037812 0.0017911
0.038437 0.0017894
0.039062 0.0017879
0.039688 0.0017866
0.040313 0.0017854
0.040938 0.0017844
0.041563 0.0017835
0.042188 0.0017827
0.042813 0.001782
0.043438 0.0017815
0.044063 0.001781
0.044687 0.0017805
0.045312 0.0017801
0.045937 0.0017798
0.046562 0.0017796
0.047188 0.0017794
0.047813 0.0017792
0.048438 0.0017791
0.049063 0.001779
0.049688 0.001779
0.050313 0.001779
0.050938 0.001779
0.051563 0.0017791
0.052188 0.0017792
0.052813 0.0017794
0.053438 0.0017796
0.054063 0.0017798
0.054688 0.0017801
0.055313 0.0017805
0.055938 0.001781
0.056563 0.0017815
0.057188 0.001782
0.057813 0.0017827
0.058438 0.0017835
0.059063 0.0017844
0.059688 0.0017854
0.060313 0.0017866
0.060938 0.0017879
0.061563 0.0017894
0.062188 0.0017911
0.062813 0.001793
0.063438 0.0017951
0.064063 0.0017975
0.064688 0.0018002
0.065313 0.0018032
0.065938 0.0018066
0.066563 0.0018104
0.067188 0.0018146
0.067813 0.0018193
0.068438 0.0018246
0.069063 0.0018304
0.069688 0.0018368
0.070313 0.0018439
0.070938 0.0018518
0.071563 0.0018605
0.072188 0.0018701
0.072813 0.0018807
0.073438 0.0018924
0.074063 0.0019052
0.074688 0.0019193
0.075313 0.0019349
0.075938 0.0019519
0.076563 0.0019706
0.077188 0.0019912
0.077813 0.0020137
0.078438 0.0020385
0.079063 0.0020656
0.079688 0.0020954
0.080313 0.002128
0.080938 0.0021639
0.081314 0.0021875
0.081563 0.0022035
0.082188 0.0022471
0.082813 0.0022952
0.083438 0.0023481
0.084063 0.0024065
0.084688 0.0024712
0.085313 0.0025427
0.085938 0.0026222
0.086563 0.0027106
0.087188 0.0028094
0.087206 0.0028125
0.087813 0.002921
0.088438 0.0030466
0.089063 0.0031886
0.089688 0.0033499
0.089993 0.0034375
0.090313 0.0035352
0.090938 0.0037496
0.091563 0.0039984
0.091707 0.0040625
0.092188 0.0042927
0.092813 0.0046421
0.092885 0.0046875
0.093438 0.005067
0.093748 0.0053125
0.094063 0.0055905
0.09441 0.0059375
0.094688 0.0062522
0.094933 0.0065625
0.095313 0.0071147
0.095358 0.0071875
0.095707 0.0078125
0.095938 0.0082925
0.096002 0.0084375
0.09625 0.0090625
0.096465 0.0096875
0.096563 0.010007
0.09665 0.010313
0.096811 0.010938
0.096953 0.011562
0.097079 0.012188
0.097188 0.012794
0.097191 0.012813
0.097289 0.013437
0.097378 0.014063
0.097457 0.014688
0.097529 0.015312
0.097593 0.015938
0.097652 0.016563
0.097705 0.017188
0.097753 0.017813
0.097797 0.018437
0.097813 0.018686
0.097836 0.019062
0.097872 0.019688
0.097905 0.020313
0.097934 0.020938
0.097962 0.021563
0.097986 0.022188
0.098009 0.022812
0.098029 0.023438
0.098048 0.024063
0.098065 0.024688
0.098081 0.025313
0.098095 0.025938
0.098108 0.026562
0.098119 0.027187
0.09813 0.027813
0.098139 0.028438
0.098148 0.029063
0.098156 0.029688
0.098163 0.030312
0.09817 0.030937
0.098175 0.031563
0.098181 0.032188
0.098185 0.032813
0.09819 0.033438
0.098193 0.034063
0.098197 0.034688
0.0982 0.035313
0.098202 0.035938
0.098205 0.036562
0.098207 0.037187
0.098209 0.037812
0.098211 0.038437
0.098212 0.039062
0.098213 0.039688
0.098215 0.040313
0.098216 0.040938
0.098217 0.041563
0.098217 0.042188
0.098218 0.042813
0.098219 0.043438
0.098219 0.044063
0.09822 0.044687
0.09822 0.045312
0.09822 0.045937
0.098221 0.046562
0.098221 0.047188
0.098221 0.047813
0.098221 0.048438
0.098222 0.049063
0.098222 0.049688
0.098222 0.050313
0.098222 0.050938
0.098222 0.051563
0.098222 0.052188
0.098222 0.052813
0.098222 0.053438
0.098222 0.054063
0.098222 0.054688
0.098222 0.055313
0.098222 0.055938
0.098222 0.056563
0.098222 0.057188
0.098222 0.057813
0.098222 0.058438
0.098222 0.059063
0.098222 0.059688
0.098222 0.060313
0.098222 0.060938
0.098222 0.061563
0.098222 0.062188
0.098222 0.062813
0.098222 0.063438
0.098222 0.064063
0.098222 0.064688
0.098222 0.065313
0.098222 0.065938
0.098222 0.066563
0.098222 0.067188
0.098222 0.067813
0.098222 0.068438
0.098222 0.069063
0.098222 0.069688
0.098222 0.070313
0.098222 0.070938
0.098222 0.071563
0.098222 0.072188
0.098222 0.072813
0.098222 0.073438
0.098222 0.074063
0.098222 0.074688
0.098222 0.075313
0.098222 0.075938
0.098222 0.076563
0.098222 0.077188
0.098222 0.077813
0.098222 0.078438
0.098222 0.079063
0.098222 0.079688
0.098222 0.080313
0.098222 0.080938
0.098222 0.081563
0.098222 0.082188
0.098222 0.082813
0.098222 0.083438
0.098222 0.084063
0.098222 0.084688
0.098222 0.085313
0.098222 0.085938
0.098222 0.086563
0.098222 0.087188
0.098222 0.087813
0.098222 0.088438
0.098222 0.089063
0.098222 0.089688
0.098222 0.090313
0.098222 0.090938
0.098222 0.091563
0.098222 0.092188
0.098222 0.092813
0.098222 0.093438
0.098222 0.094063
0.098222 0.094688
0.098222 0.095313
0.098222 0.095938
0.098222 0.096563
0.098222 0.097188
0.098222 0.097813
0.098222 0.098438
0.098222 0.099063
0.098222 0.099688


==> Cont160t1.0_0.1_SPH.txt <==
0.0015625 0.079111
0.0015882 0.079688
0.0016188 0.080313
0.0016524 0.080938
0.0016892 0.081563
0.0017297 0.082188
0.0017742 0.082813
0.0018233 0.083437
0.0018773 0.084063
0.001937 0.084688
0.002003 0.085313
0.0020761 0.085938
0.0021574 0.086563
0.0021875 0.086775
0.0022485 0.087188
0.0023507 0.087813
0.0024652 0.088438
0.0025942 0.089063
0.0027402 0.089688
0.0028125 0.089967
0.0029071 0.090313
0.003099 0.090938
0.0033202 0.091563
0.0034375 0.091857
0.0035791 0.092188
0.0038847 0.092813
0.0040625 0.093131
0.0042503 0.093438
0.0046875 0.094055
0.0046935 0.094063
0.0052449 0.094688
0.0053125 0.094755
0.0059375 0.095306
0.0059452 0.095313
0.0065625 0.09575
0.0068692 0.095938
0.0071875 0.096115
0.0078125 0.096421
0.0081426 0.096563
0.0084375 0.09668
0.0090625 0.096901
0.0096875 0.097093
0.010033 0.097188
0.010313 0.09726
0.010938 0.097406
0.011563 0.097535
0.012188 0.097649
0.012813 0.097752
0.013225 0.097813
0.013438 0.097843
0.014063 0.097924
0.014688 0.097997
0.015313 0.098063
0.015938 0.098123
0.016563 0.098177
0.017188 0.098226
0.017813 0.09827
0.018438 0.098311
0.019063 0.098348
0.019688 0.098381
0.020313 0.098412
0.020889 0.098438
0.020938 0.09844
0.021563 0.098465
0.022188 0.098488
0.022813 0.098509
0.023438 0.098528
0.024063 0.098545
0.024688 0.098561
0.025313 0.098576
0.025938 0.098589
0.026563 0.098601
0.027188 0.098612
0.027813 0.098621
0.028438 0.09863
0.029063 0.098638
0.029688 0.098646
0.030313 0.098652
0.030938 0.098658
0.031563 0.098663
0.032188 0.098668
0.032813 0.098673
0.033438 0.098676
0.034063 0.09868
0.034688 0.098683
0.035313 0.098686
0.035938 0.098688
0.036563 0.09869
0.037188 0.098692
0.037813 0.098694
0.038438 0.098696
0.039063 0.098697
0.039688 0.098698
0.040313 0.098699
0.040938 0.0987
0.041563 0.098701
0.042188 0.098702
0.042813 0.098702
0.043438 0.098703
0.044063 0.098703
0.044688 0.098704
0.045313 0.098704
0.045938 0.098704
0.046563 0.098704
0.047188 0.098705
0.047813 0.098705
0.048438 0.098705
0.049063 0.098705
0.049688 0.098705
0.050313 0.098705
0.050938 0.098705
0.051563 0.098705
0.052188 0.098705
0.052813 0.098705
0.053438 0.098704
0.054063 0.098704
0.054688 0.098704
0.055313 0.098704
0.055938 0.098703
0.056563 0.098703
0.057188 0.098702
0.057813 0.098702
0.058438 0.098701
0.059063 0.0987
0.059688 0.098699
0.060313 0.098698
0.060938 0.098697
0.061563 0.098696
0.062188 0.098694
0.062813 0.098692
0.063438 0.09869
0.064063 0.098688
0.064688 0.098686
0.065313 0.098683
0.065938 0.09868
0.066562 0.098676
0.067188 0.098673
0.067812 0.098668
0.068438 0.098663
0.069063 0.098658
0.069688 0.098652
0.070313 0.098646
0.070938 0.098638
0.071563 0.09863
0.072188 0.098621
0.072813 0.098612
0.073438 0.098601
0.074063 0.098589
0.074688 0.098576
0.075313 0.098561
0.075938 0.098545
0.076563 0.098528
0.077188 0.098509
0.077813 0.098488
0.078438 0.098465
0.079063 0.09844
0.079111 0.098438
0.079688 0.098412
0.080313 0.098381
0.080938 0.098348
0.081563 0.098311
0.082188 0.09827
0.082813 0.098226
0.083437 0.098177
0.084063 0.098123
0.084688 0.098063
0.085313 0.097997
0.085938 0.097924
0.086563 0.097843
0.086775 0.097813
0.087188 0.097752
0.087813 0.097649
0.088438 0.097535
0.089063 0.097406
0.089688 0.09726
0.089967 0.097188
0.090313 0.097093
0.090938 0.096901
0.091563 0.09668
0.091857 0.096563
0.092188 0.096421
0.092813 0.096115
0.093131 0.095938
0.093438 0.09575
0.094055 0.095313
0.094063 0.095306
0.094688 0.094755
0.094755 0.094688
0.095306 0.094063
0.095313 0.094055
0.09575 0.093438
0.095938 0.093131
0.096115 0.092813
0.096421 0.092188
0.096563 0.091857
0.09668 0.091563
0.096901 0.090938
0.097093 0.090313
0.097188 0.089967
0.09726 0.089688
0.097406 0.089063
0.097535 0.088438
0.097649 0.087813
0.097752 0.087188
0.097813 0.086775
0.097843 0.086563
0.097924 0.085938
0.097997 0.085313
0.098063 0.084688
0.098123 0.084063
0.098177 0.083437
0.098226 0.082813
0.09827 0.082188
0.098311 0.081563
0.098348 0.080938
0.098381 0.080313
0.098412 0.079688
0.098438 0.079111
0.09844 0.079063
0.098465 0.078438
0.098488 0.077813
0.098509 0.077188
0.098528 0.076563
0.098545 0.075938
0.098561 0.075313
0.098576 0.074688
0.098589 0.074063
0.098601 0.073438
0.098612 0.072813
0.098621 0.072188
0.09863 0.071563
0.098638 0.070938
0.098646 0.070313
0.098652 0.069688
0.098658 0.069063
0.098663 0.068438
0.098668 0.067812
0.098673 0.067188
0.098676 0.066562
0.09868 0.065938
0.098683 0.065313
0.098686 0.064688
0.098688 0.064063
0.09869 0.063438
0.098692 0.062813
0.098694 0.062188
0.098696 0.061563
0.098697 0.060938
0.098698 0.060313
0.098699 0.059688
0.0987 0.059063
0.098701 0.058438
0.098702 0.057813
0.098702 0.057188
0.098703 0.056563
0.098703 0.055938
0.098704 0.055313
0.098704 0.054688
0.098704 0.054063
0.098704 0.053438
0.098705 0.052813
0.098705 0.052188
0.098705 0.051563
0.098705 0.050938
0.098705 0.050313
0.098705 0.049688
0.098705 0.049063
0.098705 0.048438
0.098705 0.047813
0.098705 0.047188
0.098704 0.046563
0.098704 0.045938
0.098704 0.045313
0.098704 0.044688
0.098703 0.044063
0.098703 0.043438
0.098702 0.042813
0.098702 0.042188
0.098701 0.041563
0.0987 0.040938
0.098699 0.040313
0.098698 0.039688
0.098697 0.039063
0.098696 0.038438
0.098694 0.037813
0.098692 0.037188
0.09869 0.036563
0.098688 0.035938
0.098686 0.035313
0.098683 0.034688
0.09868 0.034063
0.098676 0.033438
0.098673 0.032813
0.098668 0.032188
0.098663 0.031563
0.098658 0.030938
0.098652 0.030313
0.098646 0.029688
0.098638 0.029063
0.09863 0.028438
0.098621 0.027813
0.098612 0.027188
0.098601 0.026563
0.098589 0.025938
0.098576 0.025313
0.098561 0.024688
0.098545 0.024063
0.098528 0.023438
0.098509 0.022813
0.098488 0.022188
0.098465 0.021563
0.09844 0.020938
0.098438 0.020889
0.098412 0.020313
0.098381 0.019688
0.098348 0.019063
0.098311 0.018438
0.09827 0.017813
0.098226 0.017188
0.098177 0.016563
0.098123 0.015938
0.098063 0.015313
0.097997 0.014688
0.097924 0.014063
0.097843 0.013438
0.097813 0.013225
0.097752 0.012813
0.097649 0.012188
0.097535 0.011563
0.097406 0.010938
0.09726 0.010313
0.097188 0.010033
0.097093 0.0096875
0.096901 0.0090625
0.09668 0.0084375
0.096563 0.0081426
0.096421 0.0078125
0.096115 0.0071875
0.095938 0.0068692
0.09575 0.0065625
0.095313 0.0059452
0.095306 0.0059375
0.094755 0.0053125
0.094688 0.0052449
0.094063 0.0046935
0.094055 0.0046875
0.093438 0.0042503
0.093131 0.0040625
0.092813 0.0038847
0.092188 0.0035791
0.091857 0.0034375
0.091563 0.0033202
0.090938 0.003099
0.090313 0.0029071
0.089967 0.0028125
0.089688 0.0027402
0.089063 0.0025942
0.088438 0.0024652
0.087813 0.0023507
0.087188 0.0022485
0.086775 0.0021875
0.086563 0.0021574
0.085938 0.0020761
0.085313 0.002003
0.084688 0.001937
0.084063 0.0018773
0.083437 0.0018233
0.082813 0.0017742
0.082188 0.0017297
0.081563 0.0016892
0.080938 0.0016524
0.080313 0.0016188
0.079688 0.0015882
0.079111 0.0015625
0.079063 0.0015604
0.078438 0.0015351
0.077813 0.0015121
0.077188 0.0014911
0.076563 0.001472
0.075938 0.0014546
0.075313 0.0014387
0.074688 0.0014243
0.074063 0.0014112
0.073438 0.0013992
0.072813 0.0013884
0.072188 0.0013786
0.071563 0.0013697
0.070938 0.0013616
0.070313 0.0013544
0.069688 0.0013478
0.069063 0.0013418
0.068438 0.0013365
0.067812 0.0013317
0.067188 0.0013274
0.066562 0.0013235
0.065938 0.00132
0.065313 0.0013169
0.064688 0.0013142
0.064063 0.0013117
0.063438 0.0013095
0.062813 0.0013076
0.062188 0.0013058
0.061563 0.0013043
0.060938 0.001303
0.060313 0.0013018
0.059688 0.0013007
0.059063 0.0012998
0.058438 0.001299
0.057813 0.0012983
0.057188 0.0012977
0.056563 0.0012972
0.055938 0.0012968
0.055313 0.0012964
0.054688 0.001296
0.054063 0.0012958
0.053438 0.0012955
0.052813 0.0012954
0.052188 0.0012952
0.051563 0.0012951
0.050938 0.0012951
0.050313 0.001295
0.049688 0.001295
0.049063 0.0012951
0.048438 0.0012951
0.047813 0.0012952
0.047188 0.0012954
0.046563 0.0012955
0.045938 0.0012958
0.045313 0.001296
0.044688 0.0012964
0.044063 0.0012968
0.043438 0.0012972
0.042813 0.0012977
0.042188 0.0012983
0.041563 0.001299
0.040938 0.0012998
0.040313 0.0013007
0.039688 0.0013018
0.039063 0.001303
0.038438 0.0013043
0.037813 0.0013058
0.037188 0.0013076
0.036563 0.0013095
0.035938 0.0013117
0.035313 0.0013142
0.034688 0.0013169
0.034063 0.00132
0.033438 0.0013235
0.032813 0.0013274
0.032188 0.0013317
0.031563 0.0013365
0.030938 0.0013418
0.030313 0.0013478
0.029688 0.0013544
0.029063 0.0013616
0.028438 0.0013697
0.027813 0.0013786
0.027188 0.0013884
0.026563 0.0013992
0.025938 0.0014112
0.025313 0.0014243
0.024688 0.0014387
0.024063 0.0014546
0.023438 0.001472
0.022813 0.0014911
0.022188 0.0015121
0.021563 0.0015351
0.020938 0.0015604
0.020889 0.0015625
0.020313 0.0015882
0.019688 0.0016188
0.019063 0.0016524
0.018438 0.0016892
0.017813 0.0017297
0.017188 0.0017742
0.016563 0.0018233
0.015938 0.0018773
0.015313 0.001937
0.014688 0.002003
0.014063 0.0020761
0.013438 0.0021574
0.013225 0.0021875
0.012813 0.0022485
0.012188 0.0023507
0.011563 0.0024652
0.010938 0.0025942
0.010313 0.0027402
0.010033 0.0028125
0.0096875 0.0029071
0.0090625 0.003099
0.0084375 0.0033202
0.0081426 0.0034375
0.0078125 0.0035791
0.0071875 0.0038847
0.0068692 0.0040625
0.0065625 0.0042503
0.0059452 0.0046875
0.0059375 0.0046935
0.0053125 0.0052449
0.0052449 0.0053125
0.0046935 0.0059375
0.0046875 0.0059452
0.0042503 0.0065625
0.0040625 0.0068692
0.0038847 0.0071875
0.0035791 0.0078125
0.0034375 0.0081426
0.0033202 0.0084375
0.003099 0.0090625
0.0029071 0.0096875
0.0028125 0.010033
0.0027402 0.010313
0.0025942 0.010938
0.0024652 0.011563
0.0023507 0.012188
0.0022485 0.012813
0.0021875 0.013225
0.0021574 0.013438
0.0020761 0.014063
0.002003 0.014688
0.001937 0.015313
0.0018773 0.015938
0.0018233 0.016563
0.0017742 0.017188
0.0017297 0.017813
0.0016892 0.018438
0.0016524 0.019063
0.0016188 0.019688
0.0015882 0.020313
0.0015625 0.020889
0.0015604 0.020938
0.0015351 0.021563
0.0015121 0.022188
0.0014911 0.022813
0.001472 0.023438
0.0014546 0.024063
0.0014387 0.024688
0.0014243 0.025313
0.0014112 0.025938
0.0013992 0.026563
0.0013884 0.027188
0.0013786 0.027813
0.0013697 0.028438
0.0013616 0.029063
0.0013544 0.029688
0.0013478 0.030313
0.0013418 0.030938
0.0013365 0.031563
0.0013317 0.032188
0.0013274 0.032813
0.0013235 0.033438
0.00132 0.034063
0.0013169 0.034688
0.0013142 0.035313
0.0013117 0.035938
0.0013095 0.036563
0.0013076 0.037188
0.0013058 0.037813
0.0013043 0.038438
0.001303 0.039063
0.0013018 0.039688
0.0013007 0.040313
0.0012998 0.040938
0.001299 0.041563
0.0012983 0.042188
0.0012977 0.042813
0.0012972 0.043438
0.0012968 0.044063
0.0012964 0.044688
0.001296 0.045313
0.0012958 0.045938
0.0012955 0.046563
0.0012954 0.047188
0.0012952 0.047813
0.0012951 0.048438
0.0012951 0.049063
0.001295 0.049688
0.001295 0.050313
0.0012951 0.050938
0.0012951 0.051563
0.0012952 0.052188
0.0012954 0.052813
0.0012955 0.053438
0.0012958 0.054063
0.001296 0.054688
0.0012964 0.055313
0.0012968 0.055938
0.0012972 0.056563
0.0012977 0.057188
0.0012983 0.057813
0.001299 0.058438
0.0012998 0.059063
0.0013007 0.059688
0.0013018 0.060313
0.001303 0.060938
0.0013043 0.061563
0.0013058 0.062188
0.0013076 0.062813
0.0013095 0.063438
0.0013117 0.064063
0.0013142 0.064688
0.0013169 0.065313
0.00132 0.065938
0.0013235 0.066562
0.0013274 0.067188
0.0013317 0.067812
0.0013365 0.068438
0.0013418 0.069063
0.0013478 0.069688
0.0013544 0.070313
0.0013616 0.070938
0.0013697 0.071563
0.0013786 0.072188
0.0013884 0.072813
0.0013992 0.073438
0.0014112 0.074063
0.0014243 0.074688
0.0014387 0.075313
0.0014546 0.075938
0.001472 0.076563
0.0014911 0.077188
0.0015121 0.077813
0.0015351 0.078438
0.0015604 0.079063
0.0015625 0.079111


==> Cont160t1.0_0.1_anl.txt <==
0.0021875 0.081314
0.0022035 0.081563
0.0022471 0.082188
0.0022952 0.082813
0.0023481 0.083438
0.0024065 0.084063
0.0024712 0.084688
0.0025427 0.085313
0.0026222 0.085938
0.0027106 0.086563
0.0028094 0.087188
0.0028125 0.087206
0.002921 0.087813
0.0030466 0.088438
0.0031886 0.089063
0.0033499 0.089688
0.0034375 0.089993
0.0035352 0.090313
0.0037496 0.090938
0.0039984 0.091563
0.0040625 0.091707
0.0042927 0.092188
0.0046421 0.092813
0.0046875 0.092885
0.005067 0.093438
0.0053125 0.093748
0.0055905 0.094063
0.0059375 0.09441
0.0062522 0.094688
0.0065625 0.094933
0.0071147 0.095313
0.0071875 0.095358
0.0078125 0.095707
0.0082925 0.095938
0.0084375 0.096002
0.0090625 0.09625
0.0096875 0.096465
0.010007 0.096563
0.010313 0.09665
0.010938 0.096811
0.011562 0.096953
0.012188 0.097079
0.012794 0.097188
0.012813 0.097191
0.013437 0.097289
0.014063 0.097378
0.014688 0.097457
0.015312 0.097529
0.015938 0.097593
0.016563 0.097652
0.017188 0.097705
0.017813 0.097753
0.018437 0.097797
0.018686 0.097813
0.019062 0.097836
0.019688 0.097872
0.020313 0.097905
0.020938 0.097934
0.021563 0.097962
0.022188 0.097986
0.022812 0.098009
0.023438 0.098029
0.024063 0.098048
0.024688 0.098065
0.025313 0.098081
0.025938 0.098095
0.026562 0.098108
0.027187 0.098119
0.027813 0.09813
0.028438 0.098139
0.029063 0.098148
0.029688 0.098156
0.030312 0.098163
0.030937 0.09817
0.031563 0.098175
0.032188 0.098181
0.032813 0.098185
0.033438 0.09819
0.034063 0.098193
0.034688 0.098197
0.035313 0.0982
0.035938 0.098202
0.036562 0.098205
0.037187 0.098207
0.037812 0.098209
0.038437 0.098211
0.039062 0.098212
0.039688 0.098213
0.040313 0.098215
0.040938 0.098216
0.041563 0.098217
0.042188 0.098217
0.042813 0.098218
0.043438 0.098219
0.044063 0.098219
0.044687 0.098219
0.045312 0.09822
0.045937 0.09822
0.046562 0.09822
0.047188 0.098221
0.047813 0.098221
0.048438 0.098221
0.049063 0.098221
0.049688 0.098221
0.050313 0.098221
0.050938 0.098221
0.051563 0.098221
0.052188 0.098221
0.052813 0.098221
0.053438 0.09822
0.054063 0.09822
0.054688 0.09822
0.055313 0.098219
0.055938 0.098219
0.056563 0.098219
0.057188 0.098218
0.057813 0.098217
0.058438 0.098217
0.059063 0.098216
0.059688 0.098215
0.060313 0.098213
0.060938 0.098212
0.061563 0.098211
0.062188 0.098209
0.062813 0.098207
0.063438 0.098205
0.064063 0.098202
0.064688 0.0982
0.065313 0.098197
0.065938 0.098193
0.066563 0.09819
0.067188 0.098185
0.067813 0.098181
0.068438 0.098175
0.069063 0.09817
0.069688 0.098163
0.070313 0.098156
0.070938 0.098148
0.071563 0.098139
0.072188 0.09813
0.072813 0.098119
0.073438 0.098108
0.074063 0.098095
0.074688 0.098081
0.075313 0.098065
0.075938 0.098048
0.076563 0.098029
0.077188 0.098009
0.077813 0.097986
0.078438 0.097962
0.079063 0.097934
0.079688 0.097905
0.080313 0.097872
0.080938 0.097836
0.081314 0.097813
0.081563 0.097797
0.082188 0.097753
0.082813 0.097705
0.083438 0.097652
0.084063 0.097593
0.084688 0.097529
0.085313 0.097457
0.085938 0.097378
0.086563 0.097289
0.087188 0.097191
0.087206 0.097188
0.087813 0.097079
0.088438 0.096953
0.089063 0.096811
0.089688 0.09665
0.089993 0.096563
0.090313 0.096465
0.090938 0.09625
0.091563 0.096002
0.091707 0.095938
0.092188 0.095707
0.092813 0.095358
0.092885 0.095313
0.093438 0.094933
0.093748 0.094688
0.094063 0.09441
0.09441 0.094063
0.094688 0.093748
0.094933 0.093438
0.095313 0.092885
0.095358 0.092813
0.095707 0.092188
0.095938 0.091707
0.096002 0.091563
0.09625 0.090938
0.096465 0.090313
0.096563 0.089993
0.09665 0.089688
0.096811 0.089063
0.096953 0.088438
0.097079 0.087813
0.097188 0.087206
0.097191 0.087188
0.097289 0.086563
0.097378 0.085938
0.097457 0.085313
0.097529 0.084688
0.097593 0.084063
0.097652 0.083438
0.097705 0.082813
0.097753 0.082188
0.097797 0.081563
0.097813 0.081314
0.097836 0.080938
0.097872 0.080313
0.097905 0.079688
0.097934 0.079063
0.097962 0.078438
0.097986 0.077813
0.098009 0.077188
0.098029 0.076563
0.098048 0.075938
0.098065 0.075313
0.098081 0.074688
0.098095 0.074063
0.098108 0.073438
0.098119 0.072813
0.09813 0.072188
0.098139 0.071563
0.098148 0.070938
0.098156 0.070313
0.098163 0.069688
0.09817 0.069063
0.098175 0.068438
0.098181 0.067813
0.098185 0.067188
0.09819 0.066563
0.098193 0.065938
0.098197 0.065313
0.0982 0.064688
0.098202 0.064063
0.098205 0.063438
0.098207 0.062813
0.098209 0.062188
0.098211 0.061563
0.098212 0.060938
0.098213 0.060313
0.098215 0.059688
0.098216 0.059063
0.098217 0.058438
0.098217 0.057813
0.098218 0.057188
0.098219 0.056563
0.098219 0.055938
0.098219 0.055313
0.09822 0.054688
0.09822 0.054063
0.09822 0.053438
0.098221 0.052813
0.098221 0.052188
0.098221 0.051563
0.098221 0.050938
0.098221 0.050313
0.098221 0.049688
0.098221 0.049063
0.098221 0.048438
0.098221 0.047813
0.098221 0.047188
0.09822 0.046562
0.09822 0.045937
0.09822 0.045312
0.098219 0.044687
0.098219 0.044063
0.098219 0.043438
0.098218 0.042813
0.098217 0.042188
0.098217 0.041563
0.098216 0.040938
0.098215 0.040313
0.098213 0.039688
0.098212 0.039062
0.098211 0.038437
0.098209 0.037812
0.098207 0.037187
0.098205 0.036562
0.098202 0.035938
0.0982 0.035313
0.098197 0.034688
0.098193 0.034063
0.09819 0.033438
0.098185 0.032813
0.098181 0.032188
0.098175 0.031563
0.09817 0.030937
0.098163 0.030312
0.098156 0.029688
0.098148 0.029063
0.098139 0.028438
0.09813 0.027813
0.098119 0.027187
0.098108 0.026562
0.098095 0.025938
0.098081 0.025313
0.098065 0.024688
0.098048 0.024063
0.098029 0.023438
0.098009 0.022812
0.097986 0.022188
0.097962 0.021563
0.097934 0.020938
0.097905 0.020313
0.097872 0.019688
0.097836 0.019062
0.097813 0.018686
0.097797 0.018437
0.097753 0.017813
0.097705 0.017188
0.097652 0.016563
0.097593 0.015938
0.097529 0.015312
0.097457 0.014688
0.097378 0.014063
0.097289 0.013437
0.097191 0.012813
0.097188 0.012794
0.097079 0.012188
0.096953 0.011562
0.096811 0.010938
0.09665 0.010313
0.096563 0.010007
0.096465 0.0096875
0.09625 0.0090625
0.096002 0.0084375
0.095938 0.0082925
0.095707 0.0078125
0.095358 0.0071875
0.095313 0.0071147
0.094933 0.0065625
0.094688 0.0062522
0.09441 0.0059375
0.094063 0.0055905
0.093748 0.0053125
0.093438 0.005067
0.092885 0.0046875
0.092813 0.0046421
0.092188 0.0042927
0.091707 0.0040625
0.091563 0.0039984
0.090938 0.0037496
0.090313 0.0035352
0.089993 0.0034375
0.089688 0.0033499
0.089063 0.0031886
0.088438 0.0030466
0.087813 0.002921
0.087206 0.0028125
0.087188 0.0028094
0.086563 0.0027106
0.085938 0.0026222
0.085313 0.0025427
0.084688 0.0024712
0.084063 0.0024065
0.083438 0.0023481
0.082813 0.0022952
0.082188 0.0022471
0.081563 0.0022035
0.081314 0.0021875
0.080938 0.0021639
0.080313 0.002128
0.079688 0.0020954
0.079063 0.0020656
0.078438 0.0020385
0.077813 0.0020137
0.077188 0.0019912
0.076563 0.0019706
0.075938 0.0019519
0.075313 0.0019349
0.074688 0.0019193
0.074063 0.0019052
0.073438 0.0018924
0.072813 0.0018807
0.072188 0.0018701
0.071563 0.0018605
0.070938 0.0018518
0.070313 0.0018439
0.069688 0.0018368
0.069063 0.0018304
0.068438 0.0018246
0.067813 0.0018193
0.067188 0.0018146
0.066563 0.0018104
0.065938 0.0018066
0.065313 0.0018032
0.064688 0.0018002
0.064063 0.0017975
0.063438 0.0017951
0.062813 0.001793
0.062188 0.0017911
0.061563 0.0017894
0.060938 0.0017879
0.060313 0.0017866
0.059688 0.0017854
0.059063 0.0017844
0.058438 0.0017835
0.057813 0.0017827
0.057188 0.001782
0.056563 0.0017815
0.055938 0.001781
0.055313 0.0017805
0.054688 0.0017801
0.054063 0.0017798
0.053438 0.0017796
0.052813 0.0017794
0.052188 0.0017792
0.051563 0.0017791
0.050938 0.001779
0.050313 0.001779
0.049688 0.001779
0.049063 0.001779
0.048438 0.0017791
0.047813 0.0017792
0.047188 0.0017794
0.046562 0.0017796
0.045937 0.0017798
0.045312 0.0017801
0.044687 0.0017805
0.044063 0.001781
0.043438 0.0017815
0.042813 0.001782
0.042188 0.0017827
0.041563 0.0017835
0.040938 0.0017844
0.040313 0.0017854
0.039688 0.0017866
0.039062 0.0017879
0.038437 0.0017894
0.037812 0.0017911
0.037187 0.001793
0.036562 0.0017951
0.035938 0.0017975
0.035313 0.0018002
0.034688 0.0018032
0.034063 0.0018066
0.033438 0.0018104
0.032813 0.0018146
0.032188 0.0018193
0.031563 0.0018246
0.030937 0.0018304
0.030312 0.0018368
0.029688 0.0018439
0.029063 0.0018518
0.028438 0.0018605
0.027813 0.0018701
0.027187 0.0018807
0.026562 0.0018924
0.025938 0.0019052
0.025313 0.0019193
0.024688 0.0019349
0.024063 0.0019519
0.023438 0.0019706
0.022812 0.0019912
0.022188 0.0020137
0.021563 0.0020385
0.020938 0.0020656
0.020313 0.0020954
0.019688 0.002128
0.019062 0.0021639
0.018686 0.0021875
0.018437 0.0022035
0.017813 0.0022471
0.017188 0.0022952
0.016563 0.0023481
0.015938 0.0024065
0.015312 0.0024712
0.014688 0.0025427
0.014063 0.0026222
0.013437 0.0027106
0.012813 0.0028094
0.012794 0.0028125
0.012188 0.002921
0.011562 0.0030466
0.010938 0.0031886
0.010313 0.0033499
0.010007 0.0034375
0.0096875 0.0035352
0.0090625 0.0037496
0.0084375 0.0039984
0.0082925 0.0040625
0.0078125 0.0042927
0.0071875 0.0046421
0.0071147 0.0046875
0.0065625 0.005067
0.0062522 0.0053125
0.0059375 0.0055905
0.0055905 0.0059375
0.0053125 0.0062522
0.005067 0.0065625
0.0046875 0.0071147
0.0046421 0.0071875
0.0042927 0.0078125
0.0040625 0.0082925
0.0039984 0.0084375
0.0037496 0.0090625
0.0035352 0.0096875
0.0034375 0.010007
0.0033499 0.010313
0.0031886 0.010938
0.0030466 0.011562
0.002921 0.012188
0.0028125 0.012794
0.0028094 0.012813
0.0027106 0.013437
0.0026222 0.014063
0.0025427 0.014688
0.0024712 0.015312
0.0024065 0.015938
0.0023481 0.016563
0.0022952 0.017188
0.0022471 0.017813
0.0022035 0.018437
0.0021875 0.018686
0.0021639 0.019062
0.002128 0.019688
0.0020954 0.020313
0.0020656 0.020938
0.0020385 0.021563
0.0020137 0.022188
0.0019912 0.022812
0.0019706 0.023438
0.0019519 0.024063
0.0019349 0.024688
0.0019193 0.025313
0.0019052 0.025938
0.0018924 0.026562
0.0018807 0.027187
0.0018701 0.027813
0.0018605 0.028438
0.0018518 0.029063
0.0018439 0.029688
0.0018368 0.030312
0.0018304 0.030937
0.0018246 0.031563
0.0018193 0.032188
0.0018146 0.032813
0.0018104 0.033438
0.0018066 0.034063
0.0018032 0.034688
0.0018002 0.035313
0.0017975 0.035938
0.0017951 0.036562
0.001793 0.037187
0.0017911 0.037812
0.0017894 0.038437
0.0017879 0.039062
0.0017866 0.039688
0.0017854 0.040313
0.0017844 0.040938
0.0017835 0.041563
0.0017827 0.042188
0.001782 0.042813
0.0017815 0.043438
0.001781 0.044063
0.0017805 0.044687
0.0017801 0.045312
0.0017798 0.045937
0.0017796 0.046562
0.0017794 0.047188
0.0017792 0.047813
0.0017791 0.048438
0.001779 0.049063
0.001779 0.049688
0.001779 0.050313
0.001779 0.050938
0.0017791 0.051563
0.0017792 0.052188
0.0017794 0.052813
0.0017796 0.053438
0.0017798 0.054063
0.0017801 0.054688
0.0017805 0.055313
0.001781 0.055938
0.0017815 0.056563
0.001782 0.057188
0.0017827 0.057813
0.0017835 0.058438
0.0017844 0.059063
0.0017854 0.059688
0.0017866 0.060313
0.0017879 0.060938
0.0017894 0.061563
0.0017911 0.062188
0.001793 0.062813
0.0017951 0.063438
0.0017975 0.064063
0.0018002 0.064688
0.0018032 0.065313
0.0018066 0.065938
0.0018104 0.066563
0.0018146 0.067188
0.0018193 0.067813
0.0018246 0.068438
0.0018304 0.069063
0.0018368 0.069688
0.0018439 0.070313
0.0018518 0.070938
0.0018605 0.071563
0.0018701 0.072188
0.0018807 0.072813
0.0018924 0.073438
0.0019052 0.074063
0.0019193 0.074688
0.0019349 0.075313
0.0019519 0.075938
0.0019706 0.076563
0.0019912 0.077188
0.0020137 0.077813
0.0020385 0.078438
0.0020656 0.079063
0.0020954 0.079688
0.002128 0.080313
0.0021639 0.080938
0.0021875 0.081314


==> Cont160t1.0_0.3_3DN1_SPH.txt <==
0.0049179 0.099688
0.0049229 0.099063
0.0049259 0.098438
0.0049279 0.097813
0.0049295 0.097188
0.0049307 0.096563
0.0049318 0.095938
0.0049329 0.095313
0.004934 0.094688
0.0049352 0.094063
0.0049365 0.093438
0.0049379 0.092813
0.0049393 0.092188
0.0049407 0.091563
0.0049422 0.090938
0.0049436 0.090313
0.0049451 0.089688
0.0049465 0.089063
0.0049478 0.088438
0.0049492 0.087813
0.0049504 0.087188
0.0049516 0.086563
0.0049528 0.085938
0.0049539 0.085313
0.0049549 0.084688
0.0049559 0.084063
0.0049568 0.083437
0.0049577 0.082813
0.0049585 0.082188
0.0049592 0.081563
0.0049599 0.080938
0.0049605 0.080313
0.0049611 0.079688
0.0049617 0.079063
0.0049622 0.078438
0.0049626 0.077813
0.0049631 0.077188
0.0049635 0.076563
0.0049638 0.075938
0.0049641 0.075313
0.0049644 0.074688
0.0049647 0.074063
0.0049649 0.073438
0.0049652 0.072813
0.0049653 0.072188
0.0049655 0.071563
0.0049657 0.070938
0.0049658 0.070313
0.004966 0.069688
0.0049661 0.069063
0.0049662 0.068438
0.0049663 0.067812
0.0049664 0.067188
0.0049664 0.066562
0.0049665 0.065938
0.0049666 0.065313
0.0049666 0.064688
0.0049667 0.064063
0.0049667 0.063438
0.0049667 0.062813
0.0049668 0.062188
0.0049668 0.061563
0.0049669 0.060938
0.0049669 0.060313
0.0049669 0.059688
0.004967 0.059063
0.004967 0.058438
0.0049671 0.057813
0.0049671 0.057188
0.0049672 0.056563
0.0049672 0.055938
0.0049673 0.055313
0.0049674 0.054688
0.0049675 0.054063
0.0049677 0.053438
0.0049678 0.052813
0.004968 0.052188
0.0049682 0.051563
0.0049684 0.050938
0.0049687 0.050313
0.0049691 0.049688
0.0049695 0.049063
0.0049699 0.048438
0.0049705 0.047813
0.0049711 0.047188
0.0049718 0.046563
0.0049727 0.045938
0.0049737 0.045313
0.0049748 0.044688
0.0049761 0.044063
0.0049776 0.043438
0.0049793 0.042813
0.0049813 0.042188
0.0049836 0.041563
0.0049862 0.040938
0.0049892 0.040313
0.0049925 0.039688
0.0049964 0.039063
0.0050007 0.038438
0.0050056 0.037813
0.0050112 0.037188
0.0050174 0.036563
0.0050245 0.035938
0.0050324 0.035313
0.0050413 0.034688
0.0050512 0.034063
0.0050624 0.033438
0.0050748 0.032813
0.0050887 0.032188
0.0051041 0.031563
0.0051212 0.030938
0.0051403 0.030313
0.0051614 0.029688
0.0051848 0.029063
0.0052107 0.028438
0.0052392 0.027813
0.0052708 0.027188
0.0053055 0.026563
0.0053125 0.026448
0.0053444 0.025938
0.0053873 0.025313
0.0054345 0.024688
0.0054863 0.024063
0.0055433 0.023438
0.0056058 0.022813
0.0056744 0.022188
0.0057497 0.021563
0.0058323 0.020938
0.0059229 0.020313
0.0059375 0.020219
0.006024 0.019688
0.0061353 0.019063
0.0062576 0.018438
0.0063919 0.017813
0.0065397 0.017188
0.0065625 0.017098
0.0067055 0.016563
0.0068888 0.015938
0.0070912 0.015313
0.0071875 0.015039
0.007318 0.014688
0.0075721 0.014063
0.0078125 0.013528
0.0078554 0.013438
0.008178 0.012813
0.0084375 0.012358
0.0085412 0.012188
0.0089568 0.011563
0.0090625 0.011417
0.0094358 0.010938
0.0096875 0.010642
0.0099906 0.010313
0.010313 0.0099906
0.010642 0.0096875
0.010938 0.0094358
0.011417 0.0090625
0.011563 0.0089568
0.012188 0.0085412
0.012358 0.0084375
0.012813 0.008178
0.013438 0.0078554
0.013528 0.0078125
0.014063 0.0075721
0.014688 0.007318
0.015039 0.0071875
0.015313 0.0070912
0.015938 0.0068888
0.016563 0.0067055
0.017098 0.0065625
0.017188 0.0065397
0.017813 0.0063919
0.018438 0.0062576
0.019063 0.0061353
0.019688 0.006024
0.020219 0.0059375
0.020313 0.0059229
0.020938 0.0058323
0.021563 0.0057497
0.022188 0.0056744
0.022813 0.0056058
0.023438 0.0055433
0.024063 0.0054863
0.024688 0.0054345
0.025313 0.0053873
0.025938 0.0053444
0.026448 0.0053125
0.026563 0.0053055
0.027188 0.0052708
0.027813 0.0052392
0.028438 0.0052107
0.029063 0.0051848
0.029688 0.0051614
0.030313 0.0051403
0.030938 0.0051212
0.031563 0.0051041
0.032188 0.0050887
0.032813 0.0050748
0.033438 0.0050624
0.034063 0.0050512
0.034688 0.0050413
0.035313 0.0050324
0.035938 0.0050245
0.036563 0.0050174
0.037188 0.0050112
0.037813 0.0050057
0.038438 0.0050008
0.039063 0.0049964
0.039688 0.0049926
0.040313 0.0049893
0.040938 0.0049863
0.041563 0.0049838
0.042188 0.0049815
0.042813 0.0049796
0.043438 0.0049779
0.044063 0.0049765
0.044688 0.0049752
0.045313 0.0049742
0.045938 0.0049733
0.046563 0.0049726
0.047188 0.004972
0.047813 0.0049715
0.048438 0.0049712
0.049063 0.004971
0.049688 0.0049709
0.050313 0.0049709
0.050938 0.004971
0.051563 0.0049712
0.052188 0.0049715
0.052813 0.004972
0.053438 0.0049726
0.054063 0.0049733
0.054688 0.0049742
0.055313 0.0049752
0.055938 0.0049765
0.056563 0.0049779
0.057188 0.0049796
0.057813 0.0049815
0.058438 0.0049838
0.059063 0.0049863
0.059688 0.0049893
0.060313 0.0049926
0.060938 0.0049964
0.061563 0.0050008
0.062188 0.0050057
0.062813 0.0050112
0.063438 0.0050174
0.064063 0.0050245
0.064688 0.0050324
0.065313 0.0050413
0.065938 0.0050512
0.066562 0.0050624
0.067188 0.0050748
0.067812 0.0050887
0.068438 0.0051041
0.069063 0.0051212
0.069688 0.0051403
0.070313 0.0051614
0.070938 0.0051848
0.071563 0.0052107
0.072188 0.0052392
0.072813 0.0052708
0.073438 0.0053055
0.073552 0.0053125
0.074063 0.0053444
0.074688 0.0053873
0.075313 0.0054345
0.075938 0.0054863
0.076563 0.0055433
0.077188 0.0056058
0.077813 0.0056744
0.078438 0.0057497
0.079063 0.0058323
0.079688 0.0059229
0.079781 0.0059375
0.080313 0.006024
0.080938 0.0061353
0.081563 0.0062576
0.082188 0.0063919
0.082813 0.0065397
0.082902 0.0065625
0.083437 0.0067055
0.084063 0.0068888
0.084688 0.0070912
0.084961 0.0071875
0.085313 0.007318
0.085938 0.0075721
0.086472 0.0078125
0.086563 0.0078554
0.087188 0.008178
0.087642 0.0084375
0.087813 0.0085412
0.088438 0.0089568
0.088583 0.0090625
0.089063 0.0094358
0.089358 0.0096875
0.089688 0.0099906
0.090009 0.010313
0.090313 0.010642
0.090564 0.010938
0.090938 0.011417
0.091043 0.011563
0.091459 0.012188
0.091563 0.012358
0.091822 0.012813
0.092145 0.013438
0.092188 0.013528
0.092428 0.014063
0.092682 0.014688
0.092813 0.015039
0.092909 0.015313
0.093111 0.015938
0.093295 0.016563
0.093438 0.017098
0.09346 0.017188
0.093608 0.017813
0.093742 0.018438
0.093865 0.019063
0.093976 0.019688
0.094063 0.020219
0.094077 0.020313
0.094168 0.020938
0.09425 0.021563
0.094326 0.022188
0.094394 0.022813
0.094457 0.023438
0.094514 0.024063
0.094566 0.024688
0.094613 0.025313
0.094656 0.025938
0.094688 0.026448
0.094694 0.026563
0.094729 0.027188
0.094761 0.027813
0.094789 0.028438
0.094815 0.029063
0.094839 0.029688
0.09486 0.030313
0.094879 0.030937
0.094896 0.031563
0.094911 0.032188
0.094925 0.032813
0.094938 0.033438
0.094949 0.034063
0.094959 0.034688
0.094968 0.035313
0.094976 0.035938
0.094983 0.036563
0.094989 0.037188
0.094994 0.037813
0.094999 0.038438
0.095004 0.039063
0.095007 0.039688
0.095011 0.040313
0.095014 0.040938
0.095016 0.041563
0.095019 0.042188
0.095021 0.042813
0.095022 0.043438
0.095024 0.044063
0.095025 0.044688
0.095026 0.045313
0.095027 0.045938
0.095028 0.046563
0.095029 0.047188
0.09503 0.047813
0.09503 0.048438
0.095031 0.049063
0.095031 0.049688
0.095031 0.050313
0.095032 0.050938
0.095032 0.051563
0.095032 0.052188
0.095032 0.052813
0.095032 0.053438
0.095032 0.054063
0.095033 0.054688
0.095033 0.055313
0.095033 0.055938
0.095033 0.056563
0.095033 0.057188
0.095033 0.057813
0.095033 0.058438
0.095033 0.059063
0.095033 0.059688
0.095033 0.060313
0.095033 0.060938
0.095033 0.061563
0.095033 0.062188
0.095033 0.062813
0.095033 0.063438
0.095033 0.064063
0.095033 0.064688
0.095033 0.065313
0.095034 0.065938
0.095034 0.066562
0.095034 0.067188
0.095034 0.067812
0.095034 0.068438
0.095034 0.069063
0.095034 0.069688
0.095034 0.070313
0.095034 0.070938
0.095034 0.071563
0.095035 0.072188
0.095035 0.072813
0.095035 0.073438
0.095035 0.074063
0.095036 0.074688
0.095036 0.075313
0.095036 0.075938
0.095037 0.076563
0.095037 0.077188
0.095037 0.077813
0.095038 0.078438
0.095038 0.079063
0.095039 0.079688
0.095039 0.080313
0.09504 0.080938
0.095041 0.081563
0.095042 0.082188
0.095042 0.082813
0.095043 0.083437
0.095044 0.084063
0.095045 0.084688
0.095046 0.085313
0.095047 0.085938
0.095048 0.086563
0.09505 0.087188
0.095051 0.087813
0.095052 0.088438
0.095054 0.089063
0.095055 0.089688
0.095056 0.090313
0.095058 0.090938
0.095059 0.091563
0.095061 0.092188
0.095062 0.092813
0.095063 0.093438
0.095065 0.094063
0.095066 0.094688
0.095067 0.095313
0.095068 0.095938
0.095069 0.096563
0.095071 0.097188
0.095072 0.097813
0.095074 0.098438
0.095077 0.099063
0.095082 0.099688


==> Cont160t1.0_0.3_3DN1_anl.txt <==
0.0054502 0.099688
0.0054502 0.099063
0.0054502 0.098438
0.0054502 0.097813
0.0054502 0.097188
0.0054502 0.096563
0.0054502 0.095938
0.0054502 0.095313
0.0054502 0.094688
0.0054502 0.094063
0.0054502 0.093438
0.0054502 0.092813
0.0054502 0.092188
0.0054502 0.091563
0.0054502 0.090938
0.0054502 0.090313
0.0054502 0.089688
0.0054502 0.089063
0.0054502 0.088438
0.0054502 0.087813
0.0054502 0.087188
0.0054502 0.086563
0.0054502 0.085938
0.0054502 0.085313
0.0054502 0.084688
0.0054502 0.084063
0.0054502 0.083438
0.0054502 0.082813
0.0054502 0.082188
0.0054502 0.081563
0.0054502 0.080938
0.0054502 0.080313
0.0054502 0.079688
0.0054502 0.079063
0.0054502 0.078438
0.0054502 0.077813
0.0054502 0.077188
0.0054502 0.076563
0.0054502 0.075938
0.0054502 0.075313
0.0054502 0.074688
0.0054502 0.074063
0.0054502 0.073438
0.0054502 0.072813
0.0054502 0.072188
0.0054502 0.071563
0.0054502 0.070938
0.0054502 0.070313
0.0054502 0.069688
0.0054502 0.069063
0.0054502 0.068438
0.0054502 0.067813
0.0054502 0.067188
0.0054502 0.066563
0.0054502 0.065938
0.0054502 0.065313
0.0054502 0.064688
0.0054502 0.064063
0.0054502 0.063438
0.0054502 0.062813
0.0054502 0.062188
0.0054503 0.061563
0.0054503 0.060938
0.0054503 0.060313
0.0054503 0.059688
0.0054504 0.059063
0.0054504 0.058438
0.0054504 0.057813
0.0054505 0.057188
0.0054506 0.056563
0.0054506 0.055938
0.0054507 0.055313
0.0054508 0.054688
0.0054509 0.054063
0.0054511 0.053438
0.0054513 0.052813
0.0054515 0.052188
0.0054517 0.051563
0.005452 0.050938
0.0054523 0.050313
0.0054527 0.049688
0.0054532 0.049063
0.0054537 0.048438
0.0054543 0.047813
0.0054551 0.047188
0.0054559 0.046562
0.0054569 0.045937
0.005458 0.045312
0.0054593 0.044687
0.0054608 0.044063
0.0054625 0.043438
0.0054644 0.042813
0.0054667 0.042188
0.0054692 0.041563
0.0054721 0.040938
0.0054754 0.040313
0.0054792 0.039688
0.0054834 0.039062
0.0054882 0.038437
0.0054937 0.037812
0.0054998 0.037187
0.0055067 0.036562
0.0055145 0.035938
0.0055232 0.035313
0.0055329 0.034688
0.0055439 0.034063
0.005556 0.033438
0.0055696 0.032813
0.0055847 0.032188
0.0056016 0.031563
0.0056202 0.030937
0.0056409 0.030312
0.0056639 0.029688
0.0056892 0.029063
0.0057172 0.028438
0.0057482 0.027813
0.0057823 0.027187
0.0058198 0.026562
0.0058611 0.025938
0.0059066 0.025313
0.0059375 0.024925
0.0059569 0.024688
0.0060128 0.024063
0.0060742 0.023438
0.0061416 0.022812
0.0062155 0.022188
0.0062966 0.021563
0.0063856 0.020938
0.0064832 0.020313
0.0065625 0.019848
0.0065909 0.019688
0.006711 0.019062
0.0068429 0.018437
0.006988 0.017813
0.0071477 0.017188
0.0071875 0.017044
0.0073268 0.016563
0.0075255 0.015938
0.0077451 0.015312
0.0078125 0.015136
0.0079927 0.014688
0.0082695 0.014063
0.0084375 0.013717
0.0085814 0.013437
0.0089346 0.012813
0.0090625 0.012605
0.0093382 0.012188
0.0096875 0.011706
0.0097996 0.011562
0.010313 0.010961
0.010334 0.010938
0.010938 0.010334
0.010961 0.010313
0.011562 0.0097996
0.011706 0.0096875
0.012188 0.0093382
0.012605 0.0090625
0.012813 0.0089346
0.013437 0.0085814
0.013717 0.0084375
0.014063 0.0082695
0.014688 0.0079927
0.015136 0.0078125
0.015312 0.0077451
0.015938 0.0075255
0.016563 0.0073268
0.017044 0.0071875
0.017188 0.0071477
0.017813 0.006988
0.018437 0.0068429
0.019062 0.006711
0.019688 0.0065909
0.019848 0.0065625
0.020313 0.0064832
0.020938 0.0063856
0.021563 0.0062966
0.022188 0.0062155
0.022812 0.0061416
0.023438 0.0060742
0.024063 0.0060128
0.024688 0.0059569
0.024925 0.0059375
0.025313 0.0059066
0.025938 0.0058611
0.026562 0.0058198
0.027187 0.0057823
0.027813 0.0057482
0.028438 0.0057172
0.029063 0.0056892
0.029688 0.0056639
0.030312 0.0056409
0.030937 0.0056202
0.031563 0.0056016
0.032188 0.0055848
0.032813 0.0055696
0.033438 0.0055561
0.034063 0.0055439
0.034688 0.005533
0.035313 0.0055232
0.035938 0.0055145
0.036562 0.0055068
0.037187 0.0054999
0.037812 0.0054937
0.038437 0.0054883
0.039062 0.0054835
0.039688 0.0054793
0.040313 0.0054756
0.040938 0.0054723
0.041563 0.0054694
0.042188 0.0054669
0.042813 0.0054647
0.043438 0.0054628
0.044063 0.0054612
0.044687 0.0054598
0.045312 0.0054586
0.045937 0.0054576
0.046562 0.0054568
0.047188 0.0054562
0.047813 0.0054556
0.048438 0.0054553
0.049063 0.005455
0.049688 0.0054549
0.050313 0.0054549
0.050938 0.005455
0.051563 0.0054553
0.052188 0.0054556
0.052813 0.0054562
0.053438 0.0054568
0.054063 0.0054576
0.054688 0.0054586
0.055313 0.0054598
0.055938 0.0054612
0.056563 0.0054628
0.057188 0.0054647
0.057813 0.0054669
0.058438 0.0054694
0.059063 0.0054723
0.059688 0.0054756
0.060313 0.0054793
0.060938 0.0054835
0.061563 0.0054883
0.062188 0.0054937
0.062813 0.0054999
0.063438 0.0055068
0.064063 0.0055145
0.064688 0.0055232
0.065313 0.005533
0.065938 0.0055439
0.066563 0.0055561
0.067188 0.0055696
0.067813 0.0055848
0.068438 0.0056016
0.069063 0.0056202
0.069688 0.0056409
0.070313 0.0056639
0.070938 0.0056892
0.071563 0.0057172
0.072188 0.0057482
0.072813 0.0057823
0.073438 0.0058198
0.074063 0.0058611
0.074688 0.0059066
0.075075 0.0059375
0.075313 0.0059569
0.075938 0.0060128
0.076563 0.0060742
0.077188 0.0061416
0.077813 0.0062155
0.078438 0.0062966
0.079063 0.0063856
0.079688 0.0064832
0.080152 0.0065625
0.080313 0.0065909
0.080938 0.006711
0.081563 0.0068429
0.082188 0.006988
0.082813 0.0071477
0.082956 0.0071875
0.083438 0.0073268
0.084063 0.0075255
0.084688 0.0077451
0.084864 0.0078125
0.085313 0.0079927
0.085938 0.0082695
0.086283 0.0084375
0.086563 0.0085814
0.087188 0.0089346
0.087395 0.0090625
0.087813 0.0093382
0.088294 0.0096875
0.088438 0.0097996
0.089039 0.010313
0.089063 0.010334
0.089666 0.010938
0.089688 0.010961
0.0902 0.011562
0.090313 0.011706
0.090662 0.012188
0.090938 0.012605
0.091065 0.012813
0.091419 0.013437
0.091563 0.013717
0.09173 0.014063
0.092007 0.014688
0.092188 0.015136
0.092255 0.015312
0.092475 0.015938
0.092673 0.016563
0.092813 0.017044
0.092852 0.017188
0.093012 0.017813
0.093157 0.018437
0.093289 0.019062
0.093409 0.019688
0.093438 0.019848
0.093517 0.020313
0.093614 0.020938
0.093703 0.021563
0.093785 0.022188
0.093858 0.022812
0.093926 0.023438
0.093987 0.024063
0.094043 0.024688
0.094063 0.024925
0.094093 0.025313
0.094139 0.025938
0.09418 0.026562
0.094218 0.027187
0.094252 0.027813
0.094283 0.028438
0.094311 0.029063
0.094336 0.029688
0.094359 0.030312
0.09438 0.030937
0.094398 0.031563
0.094415 0.032188
0.09443 0.032813
0.094444 0.033438
0.094456 0.034063
0.094467 0.034688
0.094477 0.035313
0.094486 0.035938
0.094493 0.036562
0.0945 0.037187
0.094506 0.037812
0.094512 0.038437
0.094517 0.039062
0.094521 0.039688
0.094525 0.040313
0.094528 0.040938
0.094531 0.041563
0.094533 0.042188
0.094536 0.042813
0.094538 0.043438
0.094539 0.044063
0.094541 0.044687
0.094542 0.045312
0.094543 0.045937
0.094544 0.046562
0.094545 0.047188
0.094546 0.047813
0.094546 0.048438
0.094547 0.049063
0.094547 0.049688
0.094548 0.050313
0.094548 0.050938
0.094548 0.051563
0.094549 0.052188
0.094549 0.052813
0.094549 0.053438
0.094549 0.054063
0.094549 0.054688
0.094549 0.055313
0.094549 0.055938
0.094549 0.056563
0.09455 0.057188
0.09455 0.057813
0.09455 0.058438
0.09455 0.059063
0.09455 0.059688
0.09455 0.060313
0.09455 0.060938
0.09455 0.061563
0.09455 0.062188
0.09455 0.062813
0.09455 0.063438
0.09455 0.064063
0.09455 0.064688
0.09455 0.065313
0.09455 0.065938
0.09455 0.066563
0.09455 0.067188
0.09455 0.067813
0.09455 0.068438
0.09455 0.069063
0.09455 0.069688
0.09455 0.070313
0.09455 0.070938
0.09455 0.071563
0.09455 0.072188
0.09455 0.072813
0.09455 0.073438
0.09455 0.074063
0.09455 0.074688
0.09455 0.075313
0.09455 0.075938
0.09455 0.076563
0.09455 0.077188
0.09455 0.077813
0.09455 0.078438
0.09455 0.079063
0.09455 0.079688
0.09455 0.080313
0.09455 0.080938
0.09455 0.081563
0.09455 0.082188
0.09455 0.082813
0.09455 0.083438
0.09455 0.084063
0.09455 0.084688
0.09455 0.085313
0.09455 0.085938
0.09455 0.086563
0.09455 0.087188
0.09455 0.087813
0.09455 0.088438
0.09455 0.089063
0.09455 0.089688
0.09455 0.090313
0.09455 0.090938
0.09455 0.091563
0.09455 0.092188
0.09455 0.092813
0.09455 0.093438
0.09455 0.094063
0.09455 0.094688
0.09455 0.095313
0.09455 0.095938
0.09455 0.096563
0.09455 0.097188
0.09455 0.097813
0.09455 0.098438
0.09455 0.099063
0.09455 0.099688


==> Cont160t1.0_0.3_SPH.txt <==
0.0053125 0.073552
0.0053444 0.074063
0.0053873 0.074688
0.0054345 0.075313
0.0054863 0.075938
0.0055433 0.076563
0.0056058 0.077188
0.0056744 0.077813
0.0057497 0.078438
0.0058323 0.079063
0.0059229 0.079688
0.0059375 0.079781
0.006024 0.080313
0.0061353 0.080938
0.0062576 0.081563
0.0063919 0.082188
0.0065397 0.082813
0.0065625 0.082902
0.0067055 0.083437
0.0068888 0.084063
0.0070912 0.084688
0.0071875 0.084961
0.007318 0.085313
0.0075721 0.085938
0.0078125 0.086472
0.0078554 0.086563
0.008178 0.087188
0.0084375 0.087642
0.0085412 0.087813
0.0089568 0.088438
0.0090625 0.088583
0.0094358 0.089063
0.0096875 0.089358
0.0099906 0.089688
0.010313 0.090009
0.010642 0.090313
0.010938 0.090564
0.011417 0.090938
0.011563 0.091043
0.012188 0.091459
0.012358 0.091563
0.012813 0.091822
0.013438 0.092145
0.013528 0.092188
0.014063 0.092428
0.014688 0.092682
0.015039 0.092813
0.015313 0.092909
0.015938 0.093111
0.016563 0.093295
0.017098 0.093438
0.017188 0.09346
0.017813 0.093608
0.018438 0.093742
0.019063 0.093865
0.019688 0.093976
0.020219 0.094063
0.020313 0.094077
0.020938 0.094168
0.021563 0.09425
0.022188 0.094326
0.022813 0.094394
0.023438 0.094457
0.024063 0.094514
0.024688 0.094566
0.025313 0.094613
0.025938 0.094656
0.026448 0.094688
0.026563 0.094694
0.027188 0.094729
0.027813 0.094761
0.028438 0.094789
0.029063 0.094815
0.029688 0.094839
0.030313 0.09486
0.030937 0.094879
0.031563 0.094896
0.032188 0.094911
0.032813 0.094925
0.033438 0.094938
0.034063 0.094949
0.034688 0.094959
0.035313 0.094968
0.035938 0.094976
0.036563 0.094983
0.037188 0.094989
0.037813 0.094994
0.038438 0.094999
0.039063 0.095004
0.039688 0.095007
0.040313 0.095011
0.040938 0.095014
0.041563 0.095016
0.042188 0.095018
0.042813 0.09502
0.043438 0.095022
0.044063 0.095024
0.044688 0.095025
0.045313 0.095026
0.045938 0.095027
0.046563 0.095027
0.047188 0.095028
0.047813 0.095028
0.048438 0.095029
0.049063 0.095029
0.049688 0.095029
0.050313 0.095029
0.050938 0.095029
0.051563 0.095029
0.052188 0.095028
0.052813 0.095028
0.053438 0.095027
0.054063 0.095027
0.054688 0.095026
0.055313 0.095025
0.055938 0.095024
0.056563 0.095022
0.057188 0.09502
0.057813 0.095018
0.058438 0.095016
0.059063 0.095014
0.059688 0.095011
0.060313 0.095007
0.060938 0.095004
0.061563 0.094999
0.062188 0.094994
0.062813 0.094989
0.063438 0.094983
0.064063 0.094976
0.064688 0.094968
0.065313 0.094959
0.065938 0.094949
0.066562 0.094938
0.067188 0.094925
0.067812 0.094911
0.068438 0.094896
0.069063 0.094879
0.069688 0.09486
0.070313 0.094839
0.070938 0.094815
0.071563 0.094789
0.072188 0.094761
0.072813 0.094729
0.073438 0.094694
0.073552 0.094688
0.074063 0.094656
0.074688 0.094613
0.075313 0.094566
0.075938 0.094514
0.076563 0.094457
0.077188 0.094394
0.077813 0.094326
0.078438 0.09425
0.079063 0.094168
0.079688 0.094077
0.079781 0.094063
0.080313 0.093976
0.080938 0.093865
0.081563 0.093742
0.082188 0.093608
0.082813 0.09346
0.082902 0.093438
0.083437 0.093295
0.084063 0.093111
0.084688 0.092909
0.084961 0.092813
0.085313 0.092682
0.085938 0.092428
0.086472 0.092188
0.086563 0.092145
0.087188 0.091822
0.087642 0.091563
0.087813 0.091459
0.088438 0.091043
0.088583 0.090938
0.089063 0.090564
0.089358 0.090313
0.089688 0.090009
0.090009 0.089688
0.090313 0.089358
0.090564 0.089063
0.090938 0.088583
0.091043 0.088438
0.091459 0.087813
0.091563 0.087642
0.091822 0.087188
0.092145 0.086563
0.092188 0.086472
0.092428 0.085938
0.092682 0.085313
0.092813 0.084961
0.092909 0.084688
0.093111 0.084063
0.093295 0.083437
0.093438 0.082902
0.09346 0.082813
0.093608 0.082188
0.093742 0.081563
0.093865 0.080938
0.093976 0.080313
0.094063 0.079781
0.094077 0.079688
0.094168 0.079063
0.09425 0.078438
0.094326 0.077813
0.094394 0.077188
0.094457 0.076563
0.094514 0.075938
0.094566 0.075313
0.094613 0.074688
0.094656 0.074063
0.094688 0.073552
0.094694 0.073438
0.094729 0.072813
0.094761 0.072188
0.094789 0.071563
0.094815 0.070938
0.094839 0.070313
0.09486 0.069688
0.094879 0.069063
0.094896 0.068438
0.094911 0.067812
0.094925 0.067188
0.094938 0.066562
0.094949 0.065938
0.094959 0.065313
0.094968 0.064688
0.094976 0.064063
0.094983 0.063438
0.094989 0.062813
0.094994 0.062188
0.094999 0.061563
0.095004 0.060938
0.095007 0.060313
0.095011 0.059688
0.095014 0.059063
0.095016 0.058438
0.095018 0.057813
0.09502 0.057188
0.095022 0.056563
0.095024 0.055938
0.095025 0.055313
0.095026 0.054688
0.095027 0.054063
0.095027 0.053438
0.095028 0.052813
0.095028 0.052188
0.095029 0.051563
0.095029 0.050938
0.095029 0.050313
0.095029 0.049688
0.095029 0.049063
0.095029 0.048438
0.095028 0.047813
0.095028 0.047188
0.095027 0.046563
0.095027 0.045938
0.095026 0.045313
0.095025 0.044688
0.095024 0.044063
0.095022 0.043438
0.09502 0.042813
0.095018 0.042188
0.095016 0.041563
0.095014 0.040938
0.095011 0.040313
0.095007 0.039688
0.095004 0.039063
0.094999 0.038438
0.094994 0.037813
0.094989 0.037188
0.094983 0.036563
0.094976 0.035938
0.094968 0.035313
0.094959 0.034688
0.094949 0.034063
0.094938 0.033438
0.094925 0.032813
0.094911 0.032188
0.094896 0.031563
0.094879 0.030937
0.09486 0.030313
0.094839 0.029688
0.094815 0.029063
0.094789 0.028438
0.094761 0.027813
0.094729 0.027188
0.094694 0.026563
0.094688 0.026448
0.094656 0.025938
0.094613 0.025313
0.094566 0.024688
0.094514 0.024063
0.094457 0.023438
0.094394 0.022813
0.094326 0.022188
0.09425 0.021563
0.094168 0.020938
0.094077 0.020313
0.094063 0.020219
0.093976 0.019688
0.093865 0.019063
0.093742 0.018438
0.093608 0.017813
0.09346 0.017188
0.093438 0.017098
0.093295 0.016563
0.093111 0.015938
0.092909 0.015313
0.092813 0.015039
0.092682 0.014688
0.092428 0.014063
0.092188 0.013528
0.092145 0.013438
0.091822 0.012813
0.091563 0.012358
0.091459 0.012188
0.091043 0.011563
0.090938 0.011417
0.090564 0.010938
0.090313 0.010642
0.090009 0.010313
0.089688 0.0099906
0.089358 0.0096875
0.089063 0.0094358
0.088583 0.0090625
0.088438 0.0089568
0.087813 0.0085412
0.087642 0.0084375
0.087188 0.008178
0.086563 0.0078554
0.086472 0.0078125
0.085938 0.0075721
0.085313 0.007318
0.084961 0.0071875
0.084688 0.0070912
0.084063 0.0068888
0.083437 0.0067055
0.082902 0.0065625
0.082813 0.0065397
0.082188 0.0063919
0.081563 0.0062576
0.080938 0.0061353
0.080313 0.006024
0.079781 0.0059375
0.079688 0.0059229
0.079063 0.0058323
0.078438 0.0057497
0.077813 0.0056744
0.077188 0.0056058
0.076563 0.0055433
0.075938 0.0054863
0.075313 0.0054345
0.074688 0.0053873
0.074063 0.0053444
0.073552 0.0053125
0.073438 0.0053055
0.072813 0.0052708
0.072188 0.0052392
0.071563 0.0052107
0.070938 0.0051848
0.070313 0.0051614
0.069688 0.0051403
0.069063 0.0051212
0.068438 0.0051041
0.067812 0.0050887
0.067188 0.0050748
0.066562 0.0050624
0.065938 0.0050512
0.065313 0.0050413
0.064688 0.0050324
0.064063 0.0050245
0.063438 0.0050174
0.062813 0.0050112
0.062188 0.0050057
0.061563 0.0050008
0.060938 0.0049964
0.060313 0.0049926
0.059688 0.0049893
0.059063 0.0049863
0.058438 0.0049838
0.057813 0.0049815
0.057188 0.0049796
0.056563 0.0049779
0.055938 0.0049765
0.055313 0.0049752
0.054688 0.0049742
0.054063 0.0049733
0.053438 0.0049726
0.052813 0.004972
0.052188 0.0049715
0.051563 0.0049712
0.050938 0.004971
0.050313 0.0049709
0.049688 0.0049709
0.049063 0.004971
0.048438 0.0049712
0.047813 0.0049715
0.047188 0.004972
0.046563 0.0049726
0.045938 0.0049733
0.045313 0.0049742
0.044688 0.0049752
0.044063 0.0049765
0.043438 0.0049779
0.042813 0.0049796
0.042188 0.0049815
0.041563 0.0049838
0.040938 0.0049863
0.040313 0.0049893
0.039688 0.0049926
0.039063 0.0049964
0.038438 0.0050008
0.037813 0.0050057
0.037188 0.0050112
0.036563 0.0050174
0.035938 0.0050245
0.035313 0.0050324
0.034688 0.0050413
0.034063 0.0050512
0.033438 0.0050624
0.032813 0.0050748
0.032188 0.0050887
0.031563 0.0051041
0.030938 0.0051212
0.030313 0.0051403
0.029688 0.0051614
0.029063 0.0051848
0.028438 0.0052107
0.027813 0.0052392
0.027188 0.0052708
0.026563 0.0053055
0.026448 0.0053125
0.025938 0.0053444
0.025313 0.0053873
0.024688 0.0054345
0.024063 0.0054863
0.023438 0.0055433
0.022813 0.0056058
0.022188 0.0056744
0.021563 0.0057497
0.020938 0.0058323
0.020313 0.0059229
0.020219 0.0059375
0.019688 0.006024
0.019063 0.0061353
0.018438 0.0062576
0.017813 0.0063919
0.017188 0.0065397
0.017098 0.0065625
0.016563 0.0067055
0.015938 0.0068888
0.015313 0.0070912
0.015039 0.0071875
0.014688 0.007318
0.014063 0.0075721
0.013528 0.0078125
0.013438 0.0078554
0.012813 0.008178
0.012358 0.0084375
0.012188 0.0085412
0.011563 0.0089568
0.011417 0.0090625
0.010938 0.0094358
0.010642 0.0096875
0.010313 0.0099906
0.0099906 0.010313
0.0096875 0.010642
0.0094358 0.010938
0.0090625 0.011417
0.0089568 0.011563
0.0085412 0.012188
0.0084375 0.012358
0.008178 0.012813
0.0078554 0.013438
0.0078125 0.013528
0.0075721 0.014063
0.007318 0.014688
0.0071875 0.015039
0.0070912 0.015313
0.0068888 0.015938
0.0067055 0.016563
0.0065625 0.017098
0.0065397 0.017188
0.0063919 0.017813
0.0062576 0.018438
0.0061353 0.019063
0.006024 0.019688
0.0059375 0.020219
0.0059229 0.020313
0.0058323 0.020938
0.0057497 0.021563
0.0056744 0.022188
0.0056058 0.022813
0.0055433 0.023438
0.0054863 0.024063
0.0054345 0.024688
0.0053873 0.025313
0.0053444 0.025938
0.0053125 0.026448
0.0053055 0.026563
0.0052708 0.027188
0.0052392 0.027813
0.0052107 0.028438
0.0051848 0.029063
0.0051614 0.029688
0.0051403 0.030313
0.0051212 0.030938
0.0051041 0.031563
0.0050887 0.032188
0.0050748 0.032813
0.0050624 0.033438
0.0050512 0.034063
0.0050413 0.034688
0.0050324 0.035313
0.0050245 0.035938
0.0050174 0.036563
0.0050112 0.037188
0.0050057 0.037813
0.0050008 0.038438
0.0049964 0.039063
0.0049926 0.039688
0.0049893 0.040313
0.0049863 0.040938
0.0049838 0.041563
0.0049815 0.042188
0.0049796 0.042813
0.0049779 0.043438
0.0049765 0.044063
0.0049752 0.044688
0.0049742 0.045313
0.0049733 0.045938
0.0049726 0.046563
0.004972 0.047188
0.0049715 0.047813
0.0049712 0.048438
0.004971 0.049063
0.0049709 0.049688
0.0049709 0.050313
0.004971 0.050938
0.0049712 0.051563
0.0049715 0.052188
0.004972 0.052813
0.0049726 0.053438
0.0049733 0.054063
0.0049742 0.054688
0.0049752 0.055313
0.0049765 0.055938
0.0049779 0.056563
0.0049796 0.057188
0.0049815 0.057813
0.0049838 0.058438
0.0049863 0.059063
0.0049893 0.059688
0.0049926 0.060313
0.0049964 0.060938
0.0050008 0.061563
0.0050057 0.062188
0.0050112 0.062813
0.0050174 0.063438
0.0050245 0.064063
0.0050324 0.064688
0.0050413 0.065313
0.0050512 0.065938
0.0050624 0.066562
0.0050748 0.067188
0.0050887 0.067812
0.0051041 0.068438
0.0051212 0.069063
0.0051403 0.069688
0.0051614 0.070313
0.0051848 0.070938
0.0052107 0.071563
0.0052392 0.072188
0.0052708 0.072813
0.0053055 0.073438
0.0053125 0.073552


==> Cont160t1.0_0.3_anl.txt <==
0.0059375 0.075075
0.0059569 0.075313
0.0060128 0.075938
0.0060742 0.076563
0.0061416 0.077188
0.0062155 0.077813
0.0062966 0.078438
0.0063856 0.079063
0.0064832 0.079688
0.0065625 0.080152
0.0065909 0.080313
0.006711 0.080938
0.0068429 0.081563
0.006988 0.082188
0.0071477 0.082813
0.0071875 0.082956
0.0073268 0.083438
0.0075255 0.084063
0.0077451 0.084688
0.0078125 0.084864
0.0079927 0.085313
0.0082695 0.085938
0.0084375 0.086283
0.0085814 0.086563
0.0089346 0.087188
0.0090625 0.087395
0.0093382 0.087813
0.0096875 0.088294
0.0097996 0.088438
0.010313 0.089039
0.010334 0.089063
0.010938 0.089666
0.010961 0.089688
0.011562 0.0902
0.011706 0.090313
0.012188 0.090662
0.012605 0.090938
0.012813 0.091065
0.013437 0.091419
0.013717 0.091563
0.014063 0.09173
0.014688 0.092007
0.015136 0.092188
0.015312 0.092255
0.015938 0.092475
0.016563 0.092673
0.017044 0.092813
0.017188 0.092852
0.017813 0.093012
0.018437 0.093157
0.019062 0.093289
0.019688 0.093409
0.019848 0.093438
0.020313 0.093517
0.020938 0.093614
0.021563 0.093703
0.022188 0.093785
0.022812 0.093858
0.023438 0.093926
0.024063 0.093987
0.024688 0.094043
0.024925 0.094063
0.025313 0.094093
0.025938 0.094139
0.026562 0.09418
0.027187 0.094218
0.027813 0.094252
0.028438 0.094283
0.029063 0.094311
0.029688 0.094336
0.030312 0.094359
0.030937 0.09438
0.031563 0.094398
0.032188 0.094415
0.032813 0.09443
0.033438 0.094444
0.034063 0.094456
0.034688 0.094467
0.035313 0.094477
0.035938 0.094485
0.036562 0.094493
0.037187 0.0945
0.037812 0.094506
0.038437 0.094512
0.039062 0.094516
0.039688 0.094521
0.040313 0.094524
0.040938 0.094528
0.041563 0.094531
0.042188 0.094533
0.042813 0.094535
0.043438 0.094537
0.044063 0.094539
0.044687 0.09454
0.045312 0.094541
0.045937 0.094542
0.046562 0.094543
0.047188 0.094544
0.047813 0.094544
0.048438 0.094545
0.049063 0.094545
0.049688 0.094545
0.050313 0.094545
0.050938 0.094545
0.051563 0.094545
0.052188 0.094544
0.052813 0.094544
0.053438 0.094543
0.054063 0.094542
0.054688 0.094541
0.055313 0.09454
0.055938 0.094539
0.056563 0.094537
0.057188 0.094535
0.057813 0.094533
0.058438 0.094531
0.059063 0.094528
0.059688 0.094524
0.060313 0.094521
0.060938 0.094516
0.061563 0.094512
0.062188 0.094506
0.062813 0.0945
0.063438 0.094493
0.064063 0.094485
0.064688 0.094477
0.065313 0.094467
0.065938 0.094456
0.066563 0.094444
0.067188 0.09443
0.067813 0.094415
0.068438 0.094398
0.069063 0.09438
0.069688 0.094359
0.070313 0.094336
0.070938 0.094311
0.071563 0.094283
0.072188 0.094252
0.072813 0.094218
0.073438 0.09418
0.074063 0.094139
0.074688 0.094093
0.075075 0.094063
0.075313 0.094043
0.075938 0.093987
0.076563 0.093926
0.077188 0.093858
0.077813 0.093785
0.078438 0.093703
0.079063 0.093614
0.079688 0.093517
0.080152 0.093438
0.080313 0.093409
0.080938 0.093289
0.081563 0.093157
0.082188 0.093012
0.082813 0.092852
0.082956 0.092813
0.083438 0.092673
0.084063 0.092475
0.084688 0.092255
0.084864 0.092188
0.085313 0.092007
0.085938 0.09173
0.086283 0.091563
0.086563 0.091419
0.087188 0.091065
0.087395 0.090938
0.087813 0.090662
0.088294 0.090313
0.088438 0.0902
0.089039 0.089688
0.089063 0.089666
0.089666 0.089063
0.089688 0.089039
0.0902 0.088438
0.090313 0.088294
0.090662 0.087813
0.090938 0.087395
0.091065 0.087188
0.091419 0.086563
0.091563 0.086283
0.09173 0.085938
0.092007 0.085313
0.092188 0.084864
0.092255 0.084688
0.092475 0.084063
0.092673 0.083438
0.092813 0.082956
0.092852 0.082813
0.093012 0.082188
0.093157 0.081563
0.093289 0.080938
0.093409 0.080313
0.093438 0.080152
0.093517 0.079688
0.093614 0.079063
0.093703 0.078438
0.093785 0.077813
0.093858 0.077188
0.093926 0.076563
0.093987 0.075938
0.094043 0.075313
0.094063 0.075075
0.094093 0.074688
0.094139 0.074063
0.09418 0.073438
0.094218 0.072813
0.094252 0.072188
0.094283 0.071563
0.094311 0.070938
0.094336 0.070313
0.094359 0.069688
0.09438 0.069063
0.094398 0.068438
0.094415 0.067813
0.09443 0.067188
0.094444 0.066563
0.094456 0.065938
0.094467 0.065313
0.094477 0.064688
0.094485 0.064063
0.094493 0.063438
0.0945 0.062813
0.094506 0.062188
0.094512 0.061563
0.094516 0.060938
0.094521 0.060313
0.094524 0.059688
0.094528 0.059063
0.094531 0.058438
0.094533 0.057813
0.094535 0.057188
0.094537 0.056563
0.094539 0.055938
0.09454 0.055313
0.094541 0.054688
0.094542 0.054063
0.094543 0.053438
0.094544 0.052813
0.094544 0.052188
0.094545 0.051563
0.094545 0.050938
0.094545 0.050313
0.094545 0.049688
0.094545 0.049063
0.094545 0.048438
0.094544 0.047813
0.094544 0.047188
0.094543 0.046562
0.094542 0.045937
0.094541 0.045312
0.09454 0.044687
0.094539 0.044063
0.094537 0.043438
0.094535 0.042813
0.094533 0.042188
0.094531 0.041563
0.094528 0.040938
0.094524 0.040313
0.094521 0.039688
0.094516 0.039062
0.094512 0.038437
0.094506 0.037812
0.0945 0.037187
0.094493 0.036562
0.094485 0.035938
0.094477 0.035313
0.094467 0.034688
0.094456 0.034063
0.094444 0.033438
0.09443 0.032813
0.094415 0.032188
0.094398 0.031563
0.09438 0.030937
0.094359 0.030312
0.094336 0.029688
0.094311 0.029063
0.094283 0.028438
0.094252 0.027813
0.094218 0.027187
0.09418 0.026562
0.094139 0.025938
0.094093 0.025313
0.094063 0.024925
0.094043 0.024688
0.093987 0.024063
0.093926 0.023438
0.093858 0.022812
0.093785 0.022188
0.093703 0.021563
0.093614 0.020938
0.093517 0.020313
0.093438 0.019848
0.093409 0.019688
0.093289 0.019062
0.093157 0.018437
0.093012 0.017813
0.092852 0.017188
0.092813 0.017044
0.092673 0.016563
0.092475 0.015938
0.092255 0.015312
0.092188 0.015136
0.092007 0.014688
0.09173 0.014063
0.091563 0.013717
0.091419 0.013437
0.091065 0.012813
0.090938 0.012605
0.090662 0.012188
0.090313 0.011706
0.0902 0.011562
0.089688 0.010961
0.089666 0.010938
0.089063 0.010334
0.089039 0.010313
0.088438 0.0097996
0.088294 0.0096875
0.087813 0.0093382
0.087395 0.0090625
0.087188 0.0089346
0.086563 0.0085814
0.086283 0.0084375
0.085938 0.0082695
0.085313 0.0079927
0.084864 0.0078125
0.084688 0.0077451
0.084063 0.0075255
0.083438 0.0073268
0.082956 0.0071875
0.082813 0.0071477
0.082188 0.006988
0.081563 0.0068429
0.080938 0.006711
0.080313 0.0065909
0.080152 0.0065625
0.079688 0.0064832
0.079063 0.0063856
0.078438 0.0062966
0.077813 0.0062155
0.077188 0.0061416
0.076563 0.0060742
0.075938 0.0060128
0.075313 0.0059569
0.075075 0.0059375
0.074688 0.0059066
0.074063 0.0058611
0.073438 0.0058198
0.072813 0.0057823
0.072188 0.0057482
0.071563 0.0057172
0.070938 0.0056892
0.070313 0.0056639
0.069688 0.0056409
0.069063 0.0056202
0.068438 0.0056016
0.067813 0.0055848
0.067188 0.0055696
0.066563 0.0055561
0.065938 0.0055439
0.065313 0.005533
0.064688 0.0055232
0.064063 0.0055145
0.063438 0.0055068
0.062813 0.0054999
0.062188 0.0054937
0.061563 0.0054883
0.060938 0.0054835
0.060313 0.0054793
0.059688 0.0054756
0.059063 0.0054723
0.058438 0.0054694
0.057813 0.0054669
0.057188 0.0054647
0.056563 0.0054628
0.055938 0.0054612
0.055313 0.0054598
0.054688 0.0054586
0.054063 0.0054576
0.053438 0.0054568
0.052813 0.0054562
0.052188 0.0054556
0.051563 0.0054553
0.050938 0.005455
0.050313 0.0054549
0.049688 0.0054549
0.049063 0.005455
0.048438 0.0054553
0.047813 0.0054556
0.047188 0.0054562
0.046562 0.0054568
0.045937 0.0054576
0.045312 0.0054586
0.044687 0.0054598
0.044063 0.0054612
0.043438 0.0054628
0.042813 0.0054647
0.042188 0.0054669
0.041563 0.0054694
0.040938 0.0054723
0.040313 0.0054756
0.039688 0.0054793
0.039062 0.0054835
0.038437 0.0054883
0.037812 0.0054937
0.037187 0.0054999
0.036562 0.0055068
0.035938 0.0055145
0.035313 0.0055232
0.034688 0.005533
0.034063 0.0055439
0.033438 0.0055561
0.032813 0.0055696
0.032188 0.0055848
0.031563 0.0056016
0.030937 0.0056202
0.030312 0.0056409
0.029688 0.0056639
0.029063 0.0056892
0.028438 0.0057172
0.027813 0.0057482
0.027187 0.0057823
0.026562 0.0058198
0.025938 0.0058611
0.025313 0.0059066
0.024925 0.0059375
0.024688 0.0059569
0.024063 0.0060128
0.023438 0.0060742
0.022812 0.0061416
0.022188 0.0062155
0.021563 0.0062966
0.020938 0.0063856
0.020313 0.0064832
0.019848 0.0065625
0.019688 0.0065909
0.019062 0.006711
0.018437 0.0068429
0.017813 0.006988
0.017188 0.0071477
0.017044 0.0071875
0.016563 0.0073268
0.015938 0.0075255
0.015312 0.0077451
0.015136 0.0078125
0.014688 0.0079927
0.014063 0.0082695
0.013717 0.0084375
0.013437 0.0085814
0.012813 0.0089346
0.012605 0.0090625
0.012188 0.0093382
0.011706 0.0096875
0.011562 0.0097996
0.010961 0.010313
0.010938 0.010334
0.010334 0.010938
0.010313 0.010961
0.0097996 0.011562
0.0096875 0.011706
0.0093382 0.012188
0.0090625 0.012605
0.0089346 0.012813
0.0085814 0.013437
0.0084375 0.013717
0.0082695 0.014063
0.0079927 0.014688
0.0078125 0.015136
0.0077451 0.015312
0.0075255 0.015938
0.0073268 0.016563
0.0071875 0.017044
0.0071477 0.017188
0.006988 0.017813
0.0068429 0.018437
0.006711 0.019062
0.0065909 0.019688
0.0065625 0.019848
0.0064832 0.020313
0.0063856 0.020938
0.0062966 0.021563
0.0062155 0.022188
0.0061416 0.022812
0.0060742 0.023438
0.0060128 0.024063
0.0059569 0.024688
0.0059375 0.024925
0.0059066 0.025313
0.0058611 0.025938
0.0058198 0.026562
0.0057823 0.027187
0.0057482 0.027813
0.0057172 0.028438
0.0056892 0.029063
0.0056639 0.029688
0.0056409 0.030312
0.0056202 0.030937
0.0056016 0.031563
0.0055848 0.032188
0.0055696 0.032813
0.0055561 0.033438
0.0055439 0.034063
0.005533 0.034688
0.0055232 0.035313
0.0055145 0.035938
0.0055068 0.036562
0.0054999 0.037187
0.0054937 0.037812
0.0054883 0.038437
0.0054835 0.039062
0.0054793 0.039688
0.0054756 0.040313
0.0054723 0.040938
0.0054694 0.041563
0.0054669 0.042188
0.0054647 0.042813
0.0054628 0.043438
0.0054612 0.044063
0.0054598 0.044687
0.0054586 0.045312
0.0054576 0.045937
0.0054568 0.046562
0.0054562 0.047188
0.0054556 0.047813
0.0054553 0.048438
0.005455 0.049063
0.0054549 0.049688
0.0054549 0.050313
0.005455 0.050938
0.0054553 0.051563
0.0054556 0.052188
0.0054562 0.052813
0.0054568 0.053438
0.0054576 0.054063
0.0054586 0.054688
0.0054598 0.055313
0.0054612 0.055938
0.0054628 0.056563
0.0054647 0.057188
0.0054669 0.057813
0.0054694 0.058438
0.0054723 0.059063
0.0054756 0.059688
0.0054793 0.060313
0.0054835 0.060938
0.0054883 0.061563
0.0054937 0.062188
0.0054999 0.062813
0.0055068 0.063438
0.0055145 0.064063
0.0055232 0.064688
0.005533 0.065313
0.0055439 0.065938
0.0055561 0.066563
0.0055696 0.067188
0.0055848 0.067813
0.0056016 0.068438
0.0056202 0.069063
0.0056409 0.069688
0.0056639 0.070313
0.0056892 0.070938
0.0057172 0.071563
0.0057482 0.072188
0.0057823 0.072813
0.0058198 0.073438
0.0058611 0.074063
0.0059066 0.074688
0.0059375 0.075075


==> Cont160t1.0_0.6_3DN1_SPH.txt <==
0.011254 0.099688
0.011267 0.099063
0.011277 0.098438
0.011286 0.097813
0.011295 0.097188
0.011303 0.096563
0.011311 0.095938
0.011318 0.095313
0.011325 0.094688
0.011331 0.094063
0.011337 0.093438
0.011343 0.092813
0.011348 0.092188
0.011354 0.091563
0.011358 0.090938
0.011363 0.090313
0.011367 0.089688
0.011371 0.089063
0.011375 0.088438
0.011379 0.087813
0.011382 0.087188
0.011385 0.086563
0.011388 0.085938
0.011391 0.085313
0.011393 0.084688
0.011395 0.084063
0.011398 0.083437
0.0114 0.082813
0.011402 0.082188
0.011403 0.081563
0.011405 0.080938
0.011406 0.080313
0.011408 0.079688
0.011409 0.079063
0.01141 0.078438
0.011411 0.077813
0.011412 0.077188
0.011413 0.076563
0.011414 0.075938
0.011414 0.075313
0.011415 0.074688
0.011416 0.074063
0.011416 0.073438
0.011417 0.072813
0.011417 0.072188
0.011418 0.071563
0.011418 0.070938
0.011418 0.070313
0.011419 0.069688
0.011419 0.069063
0.011419 0.068438
0.011419 0.067812
0.011419 0.067188
0.01142 0.066562
0.01142 0.065938
0.01142 0.065313
0.01142 0.064688
0.01142 0.064063
0.01142 0.063438
0.01142 0.062813
0.01142 0.062188
0.01142 0.061563
0.011421 0.060938
0.011421 0.060313
0.011421 0.059688
0.011421 0.059063
0.011421 0.058438
0.011421 0.057813
0.011421 0.057188
0.011421 0.056563
0.011421 0.055938
0.011422 0.055313
0.011422 0.054688
0.011422 0.054063
0.011423 0.053438
0.011423 0.052813
0.011423 0.052188
0.011424 0.051563
0.011425 0.050938
0.011425 0.050313
0.011426 0.049688
0.011427 0.049063
0.011428 0.048438
0.01143 0.047813
0.011432 0.047188
0.011433 0.046563
0.011436 0.045938
0.011438 0.045313
0.011441 0.044688
0.011445 0.044063
0.011449 0.043438
0.011453 0.042813
0.011458 0.042188
0.011464 0.041563
0.011471 0.040938
0.011479 0.040313
0.011488 0.039688
0.011498 0.039063
0.011509 0.038438
0.011522 0.037813
0.011536 0.037188
0.011553 0.036563
0.011563 0.036228
0.011571 0.035938
0.011593 0.035313
0.011617 0.034688
0.011644 0.034063
0.011674 0.033438
0.011708 0.032813
0.011746 0.032188
0.011788 0.031563
0.011834 0.030938
0.011886 0.030313
0.011943 0.029688
0.012007 0.029063
0.012077 0.028438
0.012155 0.027813
0.012188 0.027571
0.012242 0.027188
0.01234 0.026563
0.012449 0.025938
0.012568 0.025313
0.012699 0.024688
0.012813 0.024191
0.012844 0.024063
0.013008 0.023438
0.013189 0.022813
0.013387 0.022188
0.013438 0.022043
0.013613 0.021563
0.013862 0.020938
0.014063 0.020478
0.014139 0.020313
0.014453 0.019688
0.014688 0.019261
0.014803 0.019063
0.0152 0.018438
0.015313 0.018275
0.015653 0.017813
0.015938 0.017457
0.016169 0.017188
0.016563 0.016763
0.016763 0.016563
0.017188 0.016169
0.017457 0.015938
0.017813 0.015653
0.018275 0.015313
0.018438 0.0152
0.019063 0.014803
0.019261 0.014688
0.019688 0.014453
0.020313 0.014139
0.020478 0.014063
0.020938 0.013862
0.021563 0.013613
0.022043 0.013438
0.022188 0.013387
0.022813 0.013189
0.023438 0.013008
0.024063 0.012844
0.024191 0.012813
0.024688 0.012699
0.025313 0.012568
0.025938 0.012449
0.026563 0.01234
0.027188 0.012242
0.027571 0.012188
0.027813 0.012155
0.028438 0.012077
0.029063 0.012007
0.029688 0.011943
0.030313 0.011886
0.030938 0.011834
0.031563 0.011788
0.032188 0.011746
0.032813 0.011708
0.033438 0.011674
0.034063 0.011644
0.034688 0.011617
0.035313 0.011593
0.035938 0.011571
0.036231 0.011563
0.036563 0.011553
0.037188 0.011536
0.037813 0.011522
0.038438 0.011509
0.039063 0.011498
0.039688 0.011488
0.040313 0.011479
0.040938 0.011471
0.041563 0.011465
0.042188 0.011459
0.042813 0.011454
0.043438 0.011449
0.044063 0.011446
0.044688 0.011442
0.045313 0.01144
0.045938 0.011437
0.046563 0.011435
0.047188 0.011434
0.047813 0.011433
0.048438 0.011432
0.049063 0.011431
0.049688 0.011431
0.050313 0.011431
0.050938 0.011431
0.051563 0.011432
0.052188 0.011433
0.052813 0.011434
0.053438 0.011435
0.054063 0.011437
0.054688 0.01144
0.055313 0.011442
0.055938 0.011446
0.056563 0.011449
0.057188 0.011454
0.057813 0.011459
0.058438 0.011465
0.059063 0.011471
0.059688 0.011479
0.060313 0.011488
0.060938 0.011498
0.061563 0.011509
0.062188 0.011522
0.062813 0.011536
0.063438 0.011553
0.063769 0.011563
0.064063 0.011571
0.064688 0.011593
0.065313 0.011617
0.065938 0.011644
0.066562 0.011674
0.067188 0.011708
0.067812 0.011746
0.068438 0.011788
0.069063 0.011834
0.069688 0.011886
0.070313 0.011943
0.070938 0.012007
0.071563 0.012077
0.072188 0.012155
0.072429 0.012188
0.072813 0.012242
0.073438 0.01234
0.074063 0.012449
0.074688 0.012568
0.075313 0.012699
0.075809 0.012813
0.075938 0.012844
0.076563 0.013008
0.077188 0.013189
0.077813 0.013387
0.077957 0.013438
0.078438 0.013613
0.079063 0.013862
0.079522 0.014063
0.079688 0.014139
0.080313 0.014453
0.080739 0.014688
0.080938 0.014803
0.081563 0.0152
0.081725 0.015313
0.082188 0.015653
0.082543 0.015938
0.082813 0.016169
0.083237 0.016563
0.083437 0.016763
0.083831 0.017188
0.084063 0.017457
0.084347 0.017813
0.084688 0.018275
0.0848 0.018438
0.085197 0.019063
0.085313 0.019261
0.085547 0.019688
0.085861 0.020313
0.085938 0.020478
0.086138 0.020938
0.086387 0.021563
0.086563 0.022043
0.086613 0.022188
0.086811 0.022813
0.086992 0.023438
0.087156 0.024063
0.087188 0.024191
0.087301 0.024688
0.087432 0.025313
0.087551 0.025938
0.08766 0.026563
0.087758 0.027188
0.087813 0.027571
0.087845 0.027813
0.087923 0.028438
0.087993 0.029063
0.088057 0.029688
0.088114 0.030313
0.088166 0.030938
0.088212 0.031563
0.088254 0.032188
0.088292 0.032813
0.088326 0.033438
0.088356 0.034063
0.088383 0.034688
0.088407 0.035313
0.088429 0.035938
0.088438 0.036228
0.088447 0.036563
0.088464 0.037188
0.088478 0.037813
0.088491 0.038438
0.088502 0.039063
0.088512 0.039688
0.088521 0.040313
0.088529 0.040938
0.088536 0.041563
0.088542 0.042188
0.088547 0.042813
0.088551 0.043438
0.088555 0.044063
0.088559 0.044688
0.088562 0.045313
0.088564 0.045938
0.088567 0.046563
0.088568 0.047188
0.08857 0.047813
0.088572 0.048438
0.088573 0.049063
0.088574 0.049688
0.088575 0.050313
0.088575 0.050938
0.088576 0.051563
0.088577 0.052188
0.088577 0.052813
0.088577 0.053438
0.088578 0.054063
0.088578 0.054688
0.088578 0.055313
0.088579 0.055938
0.088579 0.056563
0.088579 0.057188
0.088579 0.057813
0.088579 0.058438
0.088579 0.059063
0.088579 0.059688
0.088579 0.060313
0.088579 0.060938
0.08858 0.061563
0.08858 0.062188
0.08858 0.062813
0.08858 0.063438
0.08858 0.064063
0.08858 0.064688
0.08858 0.065313
0.08858 0.065938
0.08858 0.066562
0.088581 0.067188
0.088581 0.067812
0.088581 0.068438
0.088581 0.069063
0.088581 0.069688
0.088582 0.070313
0.088582 0.070938
0.088582 0.071563
0.088583 0.072188
0.088583 0.072813
0.088584 0.073438
0.088584 0.074063
0.088585 0.074688
0.088586 0.075313
0.088586 0.075938
0.088587 0.076563
0.088588 0.077188
0.088589 0.077813
0.08859 0.078438
0.088591 0.079063
0.088592 0.079688
0.088594 0.080313
0.088595 0.080938
0.088597 0.081563
0.088598 0.082188
0.0886 0.082813
0.088602 0.083437
0.088605 0.084063
0.088607 0.084688
0.088609 0.085313
0.088612 0.085938
0.088615 0.086563
0.088618 0.087188
0.088621 0.087813
0.088625 0.088438
0.088629 0.089063
0.088633 0.089688
0.088637 0.090313
0.088642 0.090938
0.088646 0.091563
0.088652 0.092188
0.088657 0.092813
0.088663 0.093438
0.088669 0.094063
0.088675 0.094688
0.088682 0.095313
0.088689 0.095938
0.088697 0.096563
0.088705 0.097188
0.088714 0.097813
0.088723 0.098438
0.088733 0.099063
0.088746 0.099688


==> Cont160t1.0_0.6_3DN1_anl.txt <==
0.011905 0.099688
0.011905 0.099063
0.011905 0.098438
0.011905 0.097813
0.011905 0.097188
0.011905 0.096563
0.011905 0.095938
0.011905 0.095313
0.011905 0.094688
0.011905 0.094063
0.011905 0.093438
0.011905 0.092813
0.011905 0.092188
0.011905 0.091563
0.011905 0.090938
0.011905 0.090313
0.011905 0.089688
0.011905 0.089063
0.011905 0.088438
0.011905 0.087813
0.011905 0.087188
0.011905 0.086563
0.011905 0.085938
0.011905 0.085313
0.011905 0.084688
0.011905 0.084063
0.011905 0.083438
0.011905 0.082813
0.011905 0.082188
0.011905 0.081563
0.011905 0.080938
0.011905 0.080313
0.011905 0.079688
0.011905 0.079063
0.011905 0.078438
0.011905 0.077813
0.011905 0.077188
0.011905 0.076563
0.011905 0.075938
0.011905 0.075313
0.011905 0.074688
0.011905 0.074063
0.011905 0.073438
0.011905 0.072813
0.011905 0.072188
0.011905 0.071563
0.011905 0.070938
0.011905 0.070313
0.011905 0.069688
0.011905 0.069063
0.011905 0.068438
0.011905 0.067813
0.011905 0.067188
0.011905 0.066563
0.011905 0.065938
0.011905 0.065313
0.011905 0.064688
0.011905 0.064063
0.011905 0.063438
0.011905 0.062813
0.011905 0.062188
0.011905 0.061563
0.011905 0.060938
0.011906 0.060313
0.011906 0.059688
0.011906 0.059063
0.011906 0.058438
0.011906 0.057813
0.011906 0.057188
0.011906 0.056563
0.011906 0.055938
0.011907 0.055313
0.011907 0.054688
0.011907 0.054063
0.011908 0.053438
0.011908 0.052813
0.011909 0.052188
0.011909 0.051563
0.01191 0.050938
0.011911 0.050313
0.011912 0.049688
0.011913 0.049063
0.011915 0.048438
0.011916 0.047813
0.011918 0.047188
0.01192 0.046562
0.011923 0.045937
0.011926 0.045312
0.011929 0.044687
0.011933 0.044063
0.011937 0.043438
0.011943 0.042813
0.011948 0.042188
0.011955 0.041563
0.011963 0.040938
0.011972 0.040313
0.011981 0.039688
0.011993 0.039062
0.012005 0.038437
0.01202 0.037812
0.012036 0.037187
0.012054 0.036562
0.012074 0.035938
0.012097 0.035313
0.012123 0.034688
0.012151 0.034063
0.012183 0.033438
0.012188 0.033367
0.01222 0.032813
0.012262 0.032188
0.012308 0.031563
0.012359 0.030937
0.012415 0.030312
0.012478 0.029688
0.012547 0.029063
0.012624 0.028438
0.012708 0.027813
0.012801 0.027187
0.012813 0.027118
0.012907 0.026562
0.013025 0.025938
0.013154 0.025313
0.013296 0.024688
0.013437 0.02412
0.013453 0.024063
0.013631 0.023438
0.013827 0.022812
0.014042 0.022188
0.014063 0.022134
0.014288 0.021563
0.014559 0.020938
0.014688 0.020664
0.014863 0.020313
0.015204 0.019688
0.015312 0.019505
0.015592 0.019062
0.015938 0.01856
0.016028 0.018437
0.016527 0.017813
0.016563 0.017771
0.017103 0.017188
0.017188 0.017103
0.017771 0.016563
0.017813 0.016527
0.018437 0.016028
0.01856 0.015938
0.019062 0.015592
0.019505 0.015312
0.019688 0.015204
0.020313 0.014863
0.020664 0.014688
0.020938 0.014559
0.021563 0.014288
0.022134 0.014063
0.022188 0.014042
0.022812 0.013827
0.023438 0.013631
0.024063 0.013453
0.02412 0.013437
0.024688 0.013296
0.025313 0.013154
0.025938 0.013025
0.026562 0.012907
0.027118 0.012813
0.027187 0.012801
0.027813 0.012708
0.028438 0.012624
0.029063 0.012547
0.029688 0.012478
0.030312 0.012415
0.030937 0.012359
0.031563 0.012308
0.032188 0.012262
0.032813 0.01222
0.033368 0.012188
0.033438 0.012184
0.034063 0.012151
0.034688 0.012123
0.035313 0.012097
0.035938 0.012074
0.036562 0.012054
0.037187 0.012036
0.037812 0.01202
0.038437 0.012005
0.039062 0.011993
0.039688 0.011982
0.040313 0.011972
0.040938 0.011963
0.041563 0.011956
0.042188 0.011949
0.042813 0.011943
0.043438 0.011938
0.044063 0.011934
0.044687 0.011931
0.045312 0.011927
0.045937 0.011925
0.046562 0.011923
0.047188 0.011921
0.047813 0.01192
0.048438 0.011919
0.049063 0.011918
0.049688 0.011918
0.050313 0.011918
0.050938 0.011918
0.051563 0.011919
0.052188 0.01192
0.052813 0.011921
0.053438 0.011923
0.054063 0.011925
0.054688 0.011927
0.055313 0.011931
0.055938 0.011934
0.056563 0.011938
0.057188 0.011943
0.057813 0.011949
0.058438 0.011956
0.059063 0.011963
0.059688 0.011972
0.060313 0.011982
0.060938 0.011993
0.061563 0.012005
0.062188 0.01202
0.062813 0.012036
0.063438 0.012054
0.064063 0.012074
0.064688 0.012097
0.065313 0.012123
0.065938 0.012151
0.066563 0.012184
0.066632 0.012188
0.067188 0.01222
0.067813 0.012262
0.068438 0.012308
0.069063 0.012359
0.069688 0.012415
0.070313 0.012478
0.070938 0.012547
0.071563 0.012624
0.072188 0.012708
0.072813 0.012801
0.072882 0.012813
0.073438 0.012907
0.074063 0.013025
0.074688 0.013154
0.075313 0.013296
0.07588 0.013437
0.075938 0.013453
0.076563 0.013631
0.077188 0.013827
0.077813 0.014042
0.077866 0.014063
0.078438 0.014288
0.079063 0.014559
0.079336 0.014688
0.079688 0.014863
0.080313 0.015204
0.080495 0.015312
0.080938 0.015592
0.08144 0.015938
0.081563 0.016028
0.082188 0.016527
0.082229 0.016563
0.082813 0.017103
0.082897 0.017188
0.083438 0.017771
0.083473 0.017813
0.083972 0.018437
0.084063 0.01856
0.084408 0.019062
0.084688 0.019505
0.084796 0.019688
0.085137 0.020313
0.085313 0.020664
0.085441 0.020938
0.085712 0.021563
0.085938 0.022134
0.085958 0.022188
0.086173 0.022812
0.086369 0.023438
0.086547 0.024063
0.086563 0.02412
0.086704 0.024688
0.086846 0.025313
0.086975 0.025938
0.087093 0.026562
0.087188 0.027118
0.087199 0.027187
0.087292 0.027813
0.087376 0.028438
0.087453 0.029063
0.087522 0.029688
0.087585 0.030312
0.087641 0.030937
0.087692 0.031563
0.087738 0.032188
0.08778 0.032813
0.087813 0.033367
0.087817 0.033438
0.087849 0.034063
0.087877 0.034688
0.087903 0.035313
0.087926 0.035938
0.087946 0.036562
0.087964 0.037187
0.08798 0.037812
0.087995 0.038437
0.088007 0.039062
0.088019 0.039688
0.088028 0.040313
0.088037 0.040938
0.088045 0.041563
0.088052 0.042188
0.088057 0.042813
0.088063 0.043438
0.088067 0.044063
0.088071 0.044687
0.088074 0.045312
0.088077 0.045937
0.08808 0.046562
0.088082 0.047188
0.088084 0.047813
0.088085 0.048438
0.088087 0.049063
0.088088 0.049688
0.088089 0.050313
0.08809 0.050938
0.088091 0.051563
0.088091 0.052188
0.088092 0.052813
0.088092 0.053438
0.088093 0.054063
0.088093 0.054688
0.088093 0.055313
0.088094 0.055938
0.088094 0.056563
0.088094 0.057188
0.088094 0.057813
0.088094 0.058438
0.088094 0.059063
0.088094 0.059688
0.088094 0.060313
0.088095 0.060938
0.088095 0.061563
0.088095 0.062188
0.088095 0.062813
0.088095 0.063438
0.088095 0.064063
0.088095 0.064688
0.088095 0.065313
0.088095 0.065938
0.088095 0.066563
0.088095 0.067188
0.088095 0.067813
0.088095 0.068438
0.088095 0.069063
0.088095 0.069688
0.088095 0.070313
0.088095 0.070938
0.088095 0.071563
0.088095 0.072188
0.088095 0.072813
0.088095 0.073438
0.088095 0.074063
0.088095 0.074688
0.088095 0.075313
0.088095 0.075938
0.088095 0.076563
0.088095 0.077188
0.088095 0.077813
0.088095 0.078438
0.088095 0.079063
0.088095 0.079688
0.088095 0.080313
0.088095 0.080938
0.088095 0.081563
0.088095 0.082188
0.088095 0.082813
0.088095 0.083438
0.088095 0.084063
0.088095 0.084688
0.088095 0.085313
0.088095 0.085938
0.088095 0.086563
0.088095 0.087188
0.088095 0.087813
0.088095 0.088438
0.088095 0.089063
0.088095 0.089688
0.088095 0.090313
0.088095 0.090938
0.088095 0.091563
0.088095 0.092188
0.088095 0.092813
0.088095 0.093438
0.088095 0.094063
0.088095 0.094688
0.088095 0.095313
0.088095 0.095938
0.088095 0.096563
0.088095 0.097188
0.088095 0.097813
0.088095 0.098438
0.088095 0.099063
0.088095 0.099688


==> Cont160t1.0_0.6_SPH.txt <==
0.011563 0.063769
0.011571 0.064063
0.011593 0.064688
0.011617 0.065313
0.011644 0.065938
0.011674 0.066562
0.011708 0.067188
0.011746 0.067812
0.011788 0.068438
0.011834 0.069063
0.011886 0.069688
0.011943 0.070313
0.012007 0.070938
0.012077 0.071563
0.012155 0.072188
0.012188 0.072429
0.012242 0.072813
0.01234 0.073438
0.012449 0.074063
0.012568 0.074688
0.012699 0.075313
0.012813 0.075809
0.012844 0.075938
0.013008 0.076563
0.013189 0.077188
0.013387 0.077813
0.013438 0.077957
0.013613 0.078438
0.013862 0.079063
0.014063 0.079522
0.014139 0.079688
0.014453 0.080313
0.014688 0.080739
0.014803 0.080938
0.0152 0.081563
0.015313 0.081725
0.015653 0.082188
0.015938 0.082543
0.016169 0.082813
0.016563 0.083237
0.016763 0.083437
0.017188 0.083831
0.017457 0.084063
0.017813 0.084347
0.018275 0.084688
0.018438 0.0848
0.019063 0.085197
0.019261 0.085313
0.019688 0.085547
0.020313 0.085861
0.020478 0.085938
0.020938 0.086138
0.021563 0.086387
0.022043 0.086563
0.022188 0.086613
0.022813 0.086811
0.023438 0.086992
0.024063 0.087156
0.024191 0.087188
0.024688 0.087301
0.025313 0.087432
0.025938 0.087551
0.026563 0.08766
0.027188 0.087758
0.027571 0.087813
0.027813 0.087845
0.028438 0.087923
0.029063 0.087993
0.029688 0.088057
0.030313 0.088114
0.030938 0.088166
0.031563 0.088212
0.032188 0.088254
0.032813 0.088292
0.033438 0.088326
0.034063 0.088356
0.034688 0.088383
0.035313 0.088407
0.035938 0.088429
0.036231 0.088438
0.036563 0.088447
0.037188 0.088464
0.037813 0.088478
0.038438 0.088491
0.039063 0.088502
0.039688 0.088512
0.040313 0.088521
0.040938 0.088529
0.041563 0.088535
0.042188 0.088541
0.042813 0.088546
0.043438 0.088551
0.044063 0.088554
0.044688 0.088558
0.045313 0.08856
0.045938 0.088563
0.046563 0.088565
0.047188 0.088566
0.047813 0.088567
0.048438 0.088568
0.049063 0.088569
0.049688 0.088569
0.050313 0.088569
0.050938 0.088569
0.051563 0.088568
0.052188 0.088567
0.052813 0.088566
0.053438 0.088565
0.054063 0.088563
0.054688 0.08856
0.055313 0.088558
0.055938 0.088554
0.056563 0.088551
0.057188 0.088546
0.057813 0.088541
0.058438 0.088535
0.059063 0.088529
0.059688 0.088521
0.060313 0.088512
0.060938 0.088502
0.061563 0.088491
0.062188 0.088478
0.062813 0.088464
0.063438 0.088447
0.063769 0.088438
0.064063 0.088429
0.064688 0.088407
0.065313 0.088383
0.065938 0.088356
0.066562 0.088326
0.067188 0.088292
0.067812 0.088254
0.068438 0.088212
0.069063 0.088166
0.069688 0.088114
0.070313 0.088057
0.070938 0.087993
0.071563 0.087923
0.072188 0.087845
0.072429 0.087813
0.072813 0.087758
0.073438 0.08766
0.074063 0.087551
0.074688 0.087432
0.075313 0.087301
0.075809 0.087188
0.075938 0.087156
0.076563 0.086992
0.077188 0.086811
0.077813 0.086613
0.077957 0.086563
0.078438 0.086387
0.079063 0.086138
0.079522 0.085938
0.079688 0.085861
0.080313 0.085547
0.080739 0.085313
0.080938 0.085197
0.081563 0.0848
0.081725 0.084688
0.082188 0.084347
0.082543 0.084063
0.082813 0.083831
0.083237 0.083437
0.083437 0.083237
0.083831 0.082813
0.084063 0.082543
0.084347 0.082188
0.084688 0.081725
0.0848 0.081563
0.085197 0.080938
0.085313 0.080739
0.085547 0.080313
0.085861 0.079688
0.085938 0.079522
0.086138 0.079063
0.086387 0.078438
0.086563 0.077957
0.086613 0.077813
0.086811 0.077188
0.086992 0.076563
0.087156 0.075938
0.087188 0.075809
0.087301 0.075313
0.087432 0.074688
0.087551 0.074063
0.08766 0.073438
0.087758 0.072813
0.087813 0.072429
0.087845 0.072188
0.087923 0.071563
0.087993 0.070938
0.088057 0.070313
0.088114 0.069688
0.088166 0.069063
0.088212 0.068438
0.088254 0.067812
0.088292 0.067188
0.088326 0.066562
0.088356 0.065938
0.088383 0.065313
0.088407 0.064688
0.088429 0.064063
0.088438 0.063769
0.088447 0.063438
0.088464 0.062813
0.088478 0.062188
0.088491 0.061563
0.088502 0.060938
0.088512 0.060313
0.088521 0.059688
0.088529 0.059063
0.088535 0.058438
0.088541 0.057813
0.088546 0.057188
0.088551 0.056563
0.088554 0.055938
0.088558 0.055313
0.08856 0.054688
0.088563 0.054063
0.088565 0.053438
0.088566 0.052813
0.088567 0.052188
0.088568 0.051563
0.088569 0.050938
0.088569 0.050313
0.088569 0.049688
0.088569 0.049063
0.088568 0.048438
0.088567 0.047813
0.088566 0.047188
0.088565 0.046563
0.088563 0.045938
0.08856 0.045313
0.088558 0.044688
0.088554 0.044063
0.088551 0.043438
0.088546 0.042813
0.088541 0.042188
0.088535 0.041563
0.088529 0.040938
0.088521 0.040313
0.088512 0.039688
0.088502 0.039063
0.088491 0.038438
0.088478 0.037813
0.088464 0.037188
0.088447 0.036563
0.088438 0.036231
0.088429 0.035938
0.088407 0.035313
0.088383 0.034688
0.088356 0.034063
0.088326 0.033438
0.088292 0.032813
0.088254 0.032188
0.088212 0.031563
0.088166 0.030938
0.088114 0.030313
0.088057 0.029688
0.087993 0.029063
0.087923 0.028438
0.087845 0.027813
0.087813 0.027571
0.087758 0.027188
0.08766 0.026563
0.087551 0.025938
0.087432 0.025313
0.087301 0.024688
0.087188 0.024191
0.087156 0.024063
0.086992 0.023438
0.086811 0.022813
0.086613 0.022188
0.086563 0.022043
0.086387 0.021563
0.086138 0.020938
0.085938 0.020478
0.085861 0.020313
0.085547 0.019688
0.085313 0.019261
0.085197 0.019063
0.0848 0.018438
0.084688 0.018275
0.084347 0.017813
0.084063 0.017457
0.083831 0.017188
0.083437 0.016763
0.083237 0.016563
0.082813 0.016169
0.082543 0.015938
0.082188 0.015653
0.081725 0.015313
0.081563 0.0152
0.080938 0.014803
0.080739 0.014688
0.080313 0.014453
0.079688 0.014139
0.079522 0.014063
0.079063 0.013862
0.078438 0.013613
0.077957 0.013438
0.077813 0.013387
0.077188 0.013189
0.076563 0.013008
0.075938 0.012844
0.075809 0.012813
0.075313 0.012699
0.074688 0.012568
0.074063 0.012449
0.073438 0.01234
0.072813 0.012242
0.072429 0.012188
0.072188 0.012155
0.071563 0.012077
0.070938 0.012007
0.070313 0.011943
0.069688 0.011886
0.069063 0.011834
0.068438 0.011788
0.067812 0.011746
0.067188 0.011708
0.066562 0.011674
0.065938 0.011644
0.065313 0.011617
0.064688 0.011593
0.064063 0.011571
0.063769 0.011563
0.063438 0.011553
0.062813 0.011536
0.062188 0.011522
0.061563 0.011509
0.060938 0.011498
0.060313 0.011488
0.059688 0.011479
0.059063 0.011471
0.058438 0.011465
0.057813 0.011459
0.057188 0.011454
0.056563 0.011449
0.055938 0.011446
0.055313 0.011442
0.054688 0.01144
0.054063 0.011437
0.053438 0.011435
0.052813 0.011434
0.052188 0.011433
0.051563 0.011432
0.050938 0.011431
0.050313 0.011431
0.049688 0.011431
0.049063 0.011431
0.048438 0.011432
0.047813 0.011433
0.047188 0.011434
0.046563 0.011435
0.045938 0.011437
0.045313 0.01144
0.044688 0.011442
0.044063 0.011446
0.043438 0.011449
0.042813 0.011454
0.042188 0.011459
0.041563 0.011465
0.040938 0.011471
0.040313 0.011479
0.039688 0.011488
0.039063 0.011498
0.038438 0.011509
0.037813 0.011522
0.037188 0.011536
0.036563 0.011553
0.036231 0.011563
0.035938 0.011571
0.035313 0.011593
0.034688 0.011617
0.034063 0.011644
0.033438 0.011674
0.032813 0.011708
0.032188 0.011746
0.031563 0.011788
0.030938 0.011834
0.030313 0.011886
0.029688 0.011943
0.029063 0.012007
0.028438 0.012077
0.027813 0.012155
0.027571 0.012188
0.027188 0.012242
0.026563 0.01234
0.025938 0.012449
0.025313 0.012568
0.024688 0.012699
0.024191 0.012813
0.024063 0.012844
0.023438 0.013008
0.022813 0.013189
0.022188 0.013387
0.022043 0.013438
0.021563 0.013613
0.020938 0.013862
0.020478 0.014063
0.020313 0.014139
0.019688 0.014453
0.019261 0.014688
0.019063 0.014803
0.018438 0.0152
0.018275 0.015313
0.017813 0.015653
0.017457 0.015938
0.017188 0.016169
0.016763 0.016563
0.016563 0.016763
0.016169 0.017188
0.015938 0.017457
0.015653 0.017813
0.015313 0.018275
0.0152 0.018438
0.014803 0.019063
0.014688 0.019261
0.014453 0.019688
0.014139 0.020313
0.014063 0.020478
0.013862 0.020938
0.013613 0.021563
0.013438 0.022043
0.013387 0.022188
0.013189 0.022813
0.013008 0.023438
0.012844 0.024063
0.012813 0.024191
0.012699 0.024688
0.012568 0.025313
0.012449 0.025938
0.01234 0.026563
0.012242 0.027188
0.012188 0.027571
0.012155 0.027813
0.012077 0.028438
0.012007 0.029063
0.011943 0.029688
0.011886 0.030313
0.011834 0.030938
0.011788 0.031563
0.011746 0.032188
0.011708 0.032813
0.011674 0.033438
0.011644 0.034063
0.011617 0.034688
0.011593 0.035313
0.011571 0.035938
0.011563 0.036231
0.011553 0.036563
0.011536 0.037188
0.011522 0.037813
0.011509 0.038438
0.011498 0.039063
0.011488 0.039688
0.011479 0.040313
0.011471 0.040938
0.011465 0.041563
0.011459 0.042188
0.011454 0.042813
0.011449 0.043438
0.011446 0.044063
0.011442 0.044688
0.01144 0.045313
0.011437 0.045938
0.011435 0.046563
0.011434 0.047188
0.011433 0.047813
0.011432 0.048438
0.011431 0.049063
0.011431 0.049688
0.011431 0.050313
0.011431 0.050938
0.011432 0.051563
0.011433 0.052188
0.011434 0.052813
0.011435 0.053438
0.011437 0.054063
0.01144 0.054688
0.011442 0.055313
0.011446 0.055938
0.011449 0.056563
0.011454 0.057188
0.011459 0.057813
0.011465 0.058438
0.011471 0.059063
0.011479 0.059688
0.011488 0.060313
0.011498 0.060938
0.011509 0.061563
0.011522 0.062188
0.011536 0.062813
0.011553 0.063438
0.011563 0.063769


==> Cont160t1.0_0.6_anl.txt <==
0.012188 0.066632
0.01222 0.067188
0.012262 0.067813
0.012308 0.068438
0.012359 0.069063
0.012415 0.069688
0.012478 0.070313
0.012547 0.070938
0.012624 0.071563
0.012708 0.072188
0.012801 0.072813
0.012813 0.072882
0.012907 0.073438
0.013025 0.074063
0.013154 0.074688
0.013296 0.075313
0.013437 0.07588
0.013453 0.075938
0.013631 0.076563
0.013827 0.077188
0.014042 0.077813
0.014063 0.077866
0.014288 0.078438
0.014559 0.079063
0.014688 0.079336
0.014863 0.079688
0.015204 0.080313
0.015312 0.080495
0.015592 0.080938
0.015938 0.08144
0.016028 0.081563
0.016527 0.082188
0.016563 0.082229
0.017103 0.082813
0.017188 0.082897
0.017771 0.083438
0.017813 0.083473
0.018437 0.083972
0.01856 0.084063
0.019062 0.084408
0.019505 0.084688
0.019688 0.084796
0.020313 0.085137
0.020664 0.085313
0.020938 0.085441
0.021563 0.085712
0.022134 0.085938
0.022188 0.085958
0.022812 0.086173
0.023438 0.086369
0.024063 0.086547
0.02412 0.086563
0.024688 0.086704
0.025313 0.086846
0.025938 0.086975
0.026562 0.087093
0.027118 0.087188
0.027187 0.087199
0.027813 0.087292
0.028438 0.087376
0.029063 0.087453
0.029688 0.087522
0.030312 0.087585
0.030937 0.087641
0.031563 0.087692
0.032188 0.087738
0.032813 0.08778
0.033368 0.087813
0.033438 0.087816
0.034063 0.087849
0.034688 0.087877
0.035313 0.087903
0.035938 0.087926
0.036562 0.087946
0.037187 0.087964
0.037812 0.08798
0.038437 0.087995
0.039062 0.088007
0.039688 0.088018
0.040313 0.088028
0.040938 0.088037
0.041563 0.088044
0.042188 0.088051
0.042813 0.088057
0.043438 0.088062
0.044063 0.088066
0.044687 0.088069
0.045312 0.088073
0.045937 0.088075
0.046562 0.088077
0.047188 0.088079
0.047813 0.08808
0.048438 0.088081
0.049063 0.088082
0.049688 0.088082
0.050313 0.088082
0.050938 0.088082
0.051563 0.088081
0.052188 0.08808
0.052813 0.088079
0.053438 0.088077
0.054063 0.088075
0.054688 0.088073
0.055313 0.088069
0.055938 0.088066
0.056563 0.088062
0.057188 0.088057
0.057813 0.088051
0.058438 0.088044
0.059063 0.088037
0.059688 0.088028
0.060313 0.088018
0.060938 0.088007
0.061563 0.087995
0.062188 0.08798
0.062813 0.087964
0.063438 0.087946
0.064063 0.087926
0.064688 0.087903
0.065313 0.087877
0.065938 0.087849
0.066563 0.087816
0.066632 0.087813
0.067188 0.08778
0.067813 0.087738
0.068438 0.087692
0.069063 0.087641
0.069688 0.087585
0.070313 0.087522
0.070938 0.087453
0.071563 0.087376
0.072188 0.087292
0.072813 0.087199
0.072882 0.087188
0.073438 0.087093
0.074063 0.086975
0.074688 0.086846
0.075313 0.086704
0.07588 0.086563
0.075938 0.086547
0.076563 0.086369
0.077188 0.086173
0.077813 0.085958
0.077866 0.085938
0.078438 0.085712
0.079063 0.085441
0.079336 0.085313
0.079688 0.085137
0.080313 0.084796
0.080495 0.084688
0.080938 0.084408
0.08144 0.084063
0.081563 0.083972
0.082188 0.083473
0.082229 0.083438
0.082813 0.082897
0.082897 0.082813
0.083438 0.082229
0.083473 0.082188
0.083972 0.081563
0.084063 0.08144
0.084408 0.080938
0.084688 0.080495
0.084796 0.080313
0.085137 0.079688
0.085313 0.079336
0.085441 0.079063
0.085712 0.078438
0.085938 0.077866
0.085958 0.077813
0.086173 0.077188
0.086369 0.076563
0.086547 0.075938
0.086563 0.07588
0.086704 0.075313
0.086846 0.074688
0.086975 0.074063
0.087093 0.073438
0.087188 0.072882
0.087199 0.072813
0.087292 0.072188
0.087376 0.071563
0.087453 0.070938
0.087522 0.070313
0.087585 0.069688
0.087641 0.069063
0.087692 0.068438
0.087738 0.067813
0.08778 0.067188
0.087813 0.066632
0.087816 0.066563
0.087849 0.065938
0.087877 0.065313
0.087903 0.064688
0.087926 0.064063
0.087946 0.063438
0.087964 0.062813
0.08798 0.062188
0.087995 0.061563
0.088007 0.060938
0.088018 0.060313
0.088028 0.059688
0.088037 0.059063
0.088044 0.058438
0.088051 0.057813
0.088057 0.057188
0.088062 0.056563
0.088066 0.055938
0.088069 0.055313
0.088073 0.054688
0.088075 0.054063
0.088077 0.053438
0.088079 0.052813
0.08808 0.052188
0.088081 0.051563
0.088082 0.050938
0.088082 0.050313
0.088082 0.049688
0.088082 0.049063
0.088081 0.048438
0.08808 0.047813
0.088079 0.047188
0.088077 0.046562
0.088075 0.045937
0.088073 0.045312
0.088069 0.044687
0.088066 0.044063
0.088062 0.043438
0.088057 0.042813
0.088051 0.042188
0.088044 0.041563
0.088037 0.040938
0.088028 0.040313
0.088018 0.039688
0.088007 0.039062
0.087995 0.038437
0.08798 0.037812
0.087964 0.037187
0.087946 0.036562
0.087926 0.035938
0.087903 0.035313
0.087877 0.034688
0.087849 0.034063
0.087816 0.033438
0.087813 0.033368
0.08778 0.032813
0.087738 0.032188
0.087692 0.031563
0.087641 0.030937
0.087585 0.030312
0.087522 0.029688
0.087453 0.029063
0.087376 0.028438
0.087292 0.027813
0.087199 0.027187
0.087188 0.027118
0.087093 0.026562
0.086975 0.025938
0.086846 0.025313
0.086704 0.024688
0.086563 0.02412
0.086547 0.024063
0.086369 0.023438
0.086173 0.022812
0.085958 0.022188
0.085938 0.022134
0.085712 0.021563
0.085441 0.020938
0.085313 0.020664
0.085137 0.020313
0.084796 0.019688
0.084688 0.019505
0.084408 0.019062
0.084063 0.01856
0.083972 0.018437
0.083473 0.017813
0.083438 0.017771
0.082897 0.017188
0.082813 0.017103
0.082229 0.016563
0.082188 0.016527
0.081563 0.016028
0.08144 0.015938
0.080938 0.015592
0.080495 0.015312
0.080313 0.015204
0.079688 0.014863
0.079336 0.014688
0.079063 0.014559
0.078438 0.014288
0.077866 0.014063
0.077813 0.014042
0.077188 0.013827
0.076563 0.013631
0.075938 0.013453
0.07588 0.013437
0.075313 0.013296
0.074688 0.013154
0.074063 0.013025
0.073438 0.012907
0.072882 0.012813
0.072813 0.012801
0.072188 0.012708
0.071563 0.012624
0.070938 0.012547
0.070313 0.012478
0.069688 0.012415
0.069063 0.012359
0.068438 0.012308
0.067813 0.012262
0.067188 0.01222
0.066632 0.012188
0.066563 0.012184
0.065938 0.012151
0.065313 0.012123
0.064688 0.012097
0.064063 0.012074
0.063438 0.012054
0.062813 0.012036
0.062188 0.01202
0.061563 0.012005
0.060938 0.011993
0.060313 0.011982
0.059688 0.011972
0.059063 0.011963
0.058438 0.011956
0.057813 0.011949
0.057188 0.011943
0.056563 0.011938
0.055938 0.011934
0.055313 0.011931
0.054688 0.011927
0.054063 0.011925
0.053438 0.011923
0.052813 0.011921
0.052188 0.01192
0.051563 0.011919
0.050938 0.011918
0.050313 0.011918
0.049688 0.011918
0.049063 0.011918
0.048438 0.011919
0.047813 0.01192
0.047188 0.011921
0.046562 0.011923
0.045937 0.011925
0.045312 0.011927
0.044687 0.011931
0.044063 0.011934
0.043438 0.011938
0.042813 0.011943
0.042188 0.011949
0.041563 0.011956
0.040938 0.011963
0.040313 0.011972
0.039688 0.011982
0.039062 0.011993
0.038437 0.012005
0.037812 0.01202
0.037187 0.012036
0.036562 0.012054
0.035938 0.012074
0.035313 0.012097
0.034688 0.012123
0.034063 0.012151
0.033438 0.012184
0.033368 0.012188
0.032813 0.01222
0.032188 0.012262
0.031563 0.012308
0.030937 0.012359
0.030312 0.012415
0.029688 0.012478
0.029063 0.012547
0.028438 0.012624
0.027813 0.012708
0.027187 0.012801
0.027118 0.012813
0.026562 0.012907
0.025938 0.013025
0.025313 0.013154
0.024688 0.013296
0.02412 0.013437
0.024063 0.013453
0.023438 0.013631
0.022812 0.013827
0.022188 0.014042
0.022134 0.014063
0.021563 0.014288
0.020938 0.014559
0.020664 0.014688
0.020313 0.014863
0.019688 0.015204
0.019505 0.015312
0.019062 0.015592
0.01856 0.015938
0.018437 0.016028
0.017813 0.016527
0.017771 0.016563
0.017188 0.017103
0.017103 0.017188
0.016563 0.017771
0.016527 0.017813
0.016028 0.018437
0.015938 0.01856
0.015592 0.019062
0.015312 0.019505
0.015204 0.019688
0.014863 0.020313
0.014688 0.020664
0.014559 0.020938
0.014288 0.021563
0.014063 0.022134
0.014042 0.022188
0.013827 0.022812
0.013631 0.023438
0.013453 0.024063
0.013437 0.02412
0.013296 0.024688
0.013154 0.025313
0.013025 0.025938
0.012907 0.026562
0.012813 0.027118
0.012801 0.027187
0.012708 0.027813
0.012624 0.028438
0.012547 0.029063
0.012478 0.029688
0.012415 0.030312
0.012359 0.030937
0.012308 0.031563
0.012262 0.032188
0.01222 0.032813
0.012188 0.033368
0.012184 0.033438
0.012151 0.034063
0.012123 0.034688
0.012097 0.035313
0.012074 0.035938
0.012054 0.036562
0.012036 0.037187
0.01202 0.037812
0.012005 0.038437
0.011993 0.039062
0.011982 0.039688
0.011972 0.040313
0.011963 0.040938
0.011956 0.041563
0.011949 0.042188
0.011943 0.042813
0.011938 0.043438
0.011934 0.044063
0.011931 0.044687
0.011927 0.045312
0.011925 0.045937
0.011923 0.046562
0.011921 0.047188
0.01192 0.047813
0.011919 0.048438
0.011918 0.049063
0.011918 0.049688
0.011918 0.050313
0.011918 0.050938
0.011919 0.051563
0.01192 0.052188
0.011921 0.052813
0.011923 0.053438
0.011925 0.054063
0.011927 0.054688
0.011931 0.055313
0.011934 0.055938
0.011938 0.056563
0.011943 0.057188
0.011949 0.057813
0.011956 0.058438
0.011963 0.059063
0.011972 0.059688
0.011982 0.060313
0.011993 0.060938
0.012005 0.061563
0.01202 0.062188
0.012036 0.062813
0.012054 0.063438
0.012074 0.064063
0.012097 0.064688
0.012123 0.065313
0.012151 0.065938
0.012184 0.066563
0.012188 0.066632


==> Cont160t1.0_0.98_3DN1_SPH.txt <==
0.031886 0.099688
0.031922 0.099063
0.031949 0.098438
0.031975 0.097813
0.031999 0.097188
0.032022 0.096563
0.032045 0.095938
0.032066 0.095313
0.032086 0.094688
0.032105 0.094063
0.032122 0.093438
0.032139 0.092813
0.032155 0.092188
0.032171 0.091563
0.032185 0.090938
0.032188 0.090812
0.032199 0.090313
0.032213 0.089688
0.032226 0.089063
0.032239 0.088438
0.03225 0.087813
0.032261 0.087188
0.032271 0.086563
0.03228 0.085938
0.032289 0.085313
0.032297 0.084688
0.032304 0.084063
0.032311 0.083437
0.032318 0.082813
0.032323 0.082188
0.032329 0.081563
0.032334 0.080938
0.032339 0.080313
0.032343 0.079688
0.032347 0.079063
0.03235 0.078438
0.032353 0.077813
0.032356 0.077188
0.032359 0.076563
0.032361 0.075938
0.032364 0.075313
0.032366 0.074688
0.032367 0.074063
0.032369 0.073438
0.032371 0.072813
0.032372 0.072188
0.032373 0.071563
0.032374 0.070938
0.032375 0.070313
0.032376 0.069688
0.032377 0.069063
0.032378 0.068438
0.032378 0.067812
0.032379 0.067188
0.032379 0.066562
0.03238 0.065938
0.03238 0.065313
0.032381 0.064688
0.032381 0.064063
0.032382 0.063438
0.032383 0.062813
0.032383 0.062188
0.032384 0.061563
0.032385 0.060938
0.032385 0.060313
0.032386 0.059688
0.032388 0.059063
0.032389 0.058438
0.032391 0.057813
0.032393 0.057188
0.032395 0.056563
0.032398 0.055938
0.032402 0.055313
0.032406 0.054688
0.03241 0.054063
0.032416 0.053438
0.032423 0.052813
0.032431 0.052188
0.032441 0.051563
0.032452 0.050938
0.032465 0.050313
0.03248 0.049688
0.032499 0.049063
0.03252 0.048438
0.032545 0.047813
0.032573 0.047188
0.032607 0.046563
0.032646 0.045938
0.032691 0.045313
0.032743 0.044688
0.032803 0.044063
0.032813 0.043977
0.032879 0.043438
0.032967 0.042813
0.033068 0.042188
0.033184 0.041563
0.033316 0.040938
0.033438 0.040436
0.033471 0.040313
0.033662 0.039688
0.033879 0.039063
0.034063 0.038596
0.034132 0.038438
0.034443 0.037813
0.034688 0.037376
0.034806 0.037188
0.035248 0.036563
0.035313 0.036481
0.035797 0.035938
0.035938 0.035797
0.036482 0.035313
0.036563 0.035249
0.037188 0.034807
0.037379 0.034688
0.037813 0.034445
0.038438 0.034135
0.038603 0.034063
0.039063 0.033882
0.039688 0.033666
0.040313 0.033476
0.040458 0.033438
0.040938 0.033323
0.041563 0.033192
0.042188 0.033078
0.042813 0.032979
0.043438 0.032893
0.044063 0.03282
0.044134 0.032813
0.044688 0.032762
0.045313 0.032714
0.045938 0.032674
0.046563 0.032641
0.047188 0.032614
0.047813 0.032593
0.048438 0.032578
0.049063 0.032568
0.049688 0.032563
0.050313 0.032563
0.050938 0.032568
0.051563 0.032578
0.052188 0.032593
0.052813 0.032614
0.053438 0.032641
0.054063 0.032674
0.054688 0.032714
0.055313 0.032762
0.055866 0.032813
0.055938 0.03282
0.056563 0.032893
0.057188 0.032979
0.057813 0.033078
0.058438 0.033192
0.059063 0.033323
0.059542 0.033438
0.059688 0.033476
0.060313 0.033666
0.060938 0.033882
0.061397 0.034063
0.061563 0.034135
0.062188 0.034445
0.062621 0.034688
0.062813 0.034807
0.063438 0.035249
0.063518 0.035313
0.064063 0.035797
0.064203 0.035938
0.064688 0.036481
0.064752 0.036563
0.065194 0.037188
0.065313 0.037376
0.065557 0.037813
0.065868 0.038438
0.065938 0.038596
0.066121 0.039063
0.066338 0.039688
0.066529 0.040313
0.066562 0.040436
0.066684 0.040938
0.066816 0.041563
0.066932 0.042188
0.067033 0.042813
0.067121 0.043438
0.067188 0.043977
0.067197 0.044063
0.067257 0.044688
0.067309 0.045313
0.067354 0.045938
0.067393 0.046563
0.067427 0.047188
0.067455 0.047813
0.06748 0.048438
0.067501 0.049063
0.06752 0.049688
0.067535 0.050313
0.067548 0.050938
0.067559 0.051563
0.067569 0.052188
0.067577 0.052813
0.067584 0.053438
0.06759 0.054063
0.067594 0.054688
0.067598 0.055313
0.067602 0.055938
0.067605 0.056563
0.067607 0.057188
0.067609 0.057813
0.067611 0.058438
0.067612 0.059063
0.067614 0.059688
0.067615 0.060313
0.067615 0.060938
0.067616 0.061563
0.067617 0.062188
0.067617 0.062813
0.067618 0.063438
0.067619 0.064063
0.067619 0.064688
0.06762 0.065313
0.06762 0.065938
0.067621 0.066562
0.067621 0.067188
0.067622 0.067812
0.067622 0.068438
0.067623 0.069063
0.067624 0.069688
0.067625 0.070313
0.067626 0.070938
0.067627 0.071563
0.067628 0.072188
0.067629 0.072813
0.067631 0.073438
0.067633 0.074063
0.067634 0.074688
0.067636 0.075313
0.067639 0.075938
0.067641 0.076563
0.067644 0.077188
0.067647 0.077813
0.06765 0.078438
0.067653 0.079063
0.067657 0.079688
0.067661 0.080313
0.067666 0.080938
0.067671 0.081563
0.067677 0.082188
0.067682 0.082813
0.067689 0.083437
0.067696 0.084063
0.067703 0.084688
0.067711 0.085313
0.06772 0.085938
0.067729 0.086563
0.067739 0.087188
0.06775 0.087813
0.067761 0.088438
0.067774 0.089063
0.067787 0.089688
0.067801 0.090313
0.067812 0.090812
0.067815 0.090938
0.067829 0.091563
0.067845 0.092188
0.067861 0.092813
0.067878 0.093438
0.067895 0.094063
0.067914 0.094688
0.067934 0.095313
0.067955 0.095938
0.067978 0.096563
0.068001 0.097188
0.068025 0.097813
0.068051 0.098438
0.068078 0.099063
0.068114 0.099688


==> Cont160t1.0_0.98_3DN1_anl.txt <==
0.032904 0.099688
0.032904 0.099063
0.032904 0.098438
0.032904 0.097813
0.032904 0.097188
0.032904 0.096563
0.032904 0.095938
0.032904 0.095313
0.032904 0.094688
0.032904 0.094063
0.032904 0.093438
0.032904 0.092813
0.032904 0.092188
0.032904 0.091563
0.032904 0.090938
0.032904 0.090313
0.032904 0.089688
0.032904 0.089063
0.032904 0.088438
0.032904 0.087813
0.032904 0.087188
0.032904 0.086563
0.032904 0.085938
0.032904 0.085313
0.032904 0.084688
0.032904 0.084063
0.032904 0.083438
0.032904 0.082813
0.032904 0.082188
0.032904 0.081563
0.032904 0.080938
0.032904 0.080313
0.032904 0.079688
0.032904 0.079063
0.032904 0.078438
0.032904 0.077813
0.032904 0.077188
0.032904 0.076563
0.032904 0.075938
0.032904 0.075313
0.032904 0.074688
0.032904 0.074063
0.032904 0.073438
0.032904 0.072813
0.032904 0.072188
0.032904 0.071563
0.032904 0.070938
0.032904 0.070313
0.032904 0.069688
0.032904 0.069063
0.032904 0.068438
0.032904 0.067813
0.032905 0.067188
0.032905 0.066563
0.032905 0.065938
0.032905 0.065313
0.032905 0.064688
0.032906 0.064063
0.032906 0.063438
0.032906 0.062813
0.032907 0.062188
0.032908 0.061563
0.032908 0.060938
0.032909 0.060313
0.032911 0.059688
0.032912 0.059063
0.032914 0.058438
0.032916 0.057813
0.032918 0.057188
0.032921 0.056563
0.032925 0.055938
0.032929 0.055313
0.032934 0.054688
0.03294 0.054063
0.032947 0.053438
0.032955 0.052813
0.032964 0.052188
0.032976 0.051563
0.032989 0.050938
0.033005 0.050313
0.033023 0.049688
0.033045 0.049063
0.03307 0.048438
0.033099 0.047813
0.033133 0.047188
0.033172 0.046562
0.033218 0.045937
0.03327 0.045312
0.033331 0.044687
0.0334 0.044063
0.033438 0.04377
0.033485 0.043438
0.033586 0.042813
0.033702 0.042188
0.033835 0.041563
0.033986 0.040938
0.034063 0.040661
0.034169 0.040313
0.034387 0.039688
0.034633 0.039062
0.034688 0.03894
0.034938 0.038437
0.035289 0.037812
0.035313 0.037775
0.035728 0.037187
0.035938 0.036924
0.03626 0.036562
0.036562 0.03626
0.036926 0.035938
0.037187 0.035729
0.037778 0.035313
0.037812 0.035291
0.038437 0.034941
0.038949 0.034688
0.039062 0.034637
0.039688 0.034392
0.040313 0.034176
0.040688 0.034063
0.040938 0.033994
0.041563 0.033845
0.042188 0.033715
0.042813 0.033601
0.043438 0.033503
0.04392 0.033438
0.044063 0.03342
0.044687 0.033355
0.045312 0.033299
0.045937 0.033253
0.046562 0.033214
0.047188 0.033183
0.047813 0.033159
0.048438 0.033141
0.049063 0.03313
0.049688 0.033124
0.050313 0.033124
0.050938 0.03313
0.051563 0.033141
0.052188 0.033159
0.052813 0.033183
0.053438 0.033214
0.054063 0.033253
0.054688 0.033299
0.055313 0.033355
0.055938 0.03342
0.05608 0.033438
0.056563 0.033503
0.057188 0.033601
0.057813 0.033715
0.058438 0.033845
0.059063 0.033994
0.059312 0.034063
0.059688 0.034176
0.060313 0.034392
0.060938 0.034637
0.061051 0.034688
0.061563 0.034941
0.062188 0.035291
0.062222 0.035313
0.062813 0.035729
0.063074 0.035938
0.063438 0.03626
0.06374 0.036562
0.064063 0.036924
0.064272 0.037187
0.064688 0.037775
0.064711 0.037812
0.065062 0.038437
0.065313 0.03894
0.065367 0.039062
0.065613 0.039688
0.065831 0.040313
0.065938 0.040661
0.066014 0.040938
0.066165 0.041563
0.066298 0.042188
0.066414 0.042813
0.066515 0.043438
0.066563 0.04377
0.0666 0.044063
0.066669 0.044687
0.06673 0.045312
0.066782 0.045937
0.066828 0.046562
0.066867 0.047188
0.066901 0.047813
0.06693 0.048438
0.066955 0.049063
0.066977 0.049688
0.066995 0.050313
0.067011 0.050938
0.067024 0.051563
0.067036 0.052188
0.067045 0.052813
0.067053 0.053438
0.06706 0.054063
0.067066 0.054688
0.067071 0.055313
0.067075 0.055938
0.067079 0.056563
0.067082 0.057188
0.067084 0.057813
0.067086 0.058438
0.067088 0.059063
0.067089 0.059688
0.067091 0.060313
0.067092 0.060938
0.067092 0.061563
0.067093 0.062188
0.067094 0.062813
0.067094 0.063438
0.067094 0.064063
0.067095 0.064688
0.067095 0.065313
0.067095 0.065938
0.067095 0.066563
0.067095 0.067188
0.067096 0.067813
0.067096 0.068438
0.067096 0.069063
0.067096 0.069688
0.067096 0.070313
0.067096 0.070938
0.067096 0.071563
0.067096 0.072188
0.067096 0.072813
0.067096 0.073438
0.067096 0.074063
0.067096 0.074688
0.067096 0.075313
0.067096 0.075938
0.067096 0.076563
0.067096 0.077188
0.067096 0.077813
0.067096 0.078438
0.067096 0.079063
0.067096 0.079688
0.067096 0.080313
0.067096 0.080938
0.067096 0.081563
0.067096 0.082188
0.067096 0.082813
0.067096 0.083438
0.067096 0.084063
0.067096 0.084688
0.067096 0.085313
0.067096 0.085938
0.067096 0.086563
0.067096 0.087188
0.067096 0.087813
0.067096 0.088438
0.067096 0.089063
0.067096 0.089688
0.067096 0.090313
0.067096 0.090938
0.067096 0.091563
0.067096 0.092188
0.067096 0.092813
0.067096 0.093438
0.067096 0.094063
0.067096 0.094688
0.067096 0.095313
0.067096 0.095938
0.067096 0.096563
0.067096 0.097188
0.067096 0.097813
0.067096 0.098438
0.067096 0.099063
0.067096 0.099688


==> Cont160t1.0_0.98_SPH.txt <==
0.032813 0.055861
0.03282 0.055938
0.032894 0.056563
0.032979 0.057188
0.033078 0.057813
0.033192 0.058438
0.033323 0.059063
0.033438 0.05954
0.033477 0.059688
0.033667 0.060313
0.033883 0.060938
0.034063 0.061395
0.034136 0.061563
0.034446 0.062188
0.034688 0.062619
0.034809 0.062813
0.03525 0.063438
0.035313 0.063516
0.035799 0.064063
0.035938 0.064201
0.036484 0.064688
0.036563 0.06475
0.037188 0.065191
0.037381 0.065313
0.037813 0.065554
0.038438 0.065864
0.038605 0.065938
0.039063 0.066117
0.039688 0.066333
0.040313 0.066523
0.04046 0.066562
0.040938 0.066677
0.041563 0.066808
0.042188 0.066922
0.042813 0.067021
0.043438 0.067106
0.044063 0.06718
0.044139 0.067188
0.044688 0.067237
0.045313 0.067285
0.045938 0.067326
0.046563 0.067359
0.047188 0.067385
0.047813 0.067406
0.048438 0.067422
0.049063 0.067432
0.049688 0.067437
0.050313 0.067437
0.050938 0.067432
0.051563 0.067422
0.052188 0.067406
0.052813 0.067385
0.053438 0.067359
0.054063 0.067326
0.054688 0.067285
0.055313 0.067237
0.055861 0.067188
0.055938 0.06718
0.056563 0.067106
0.057188 0.067021
0.057813 0.066922
0.058438 0.066808
0.059063 0.066677
0.05954 0.066562
0.059688 0.066523
0.060313 0.066333
0.060938 0.066117
0.061395 0.065938
0.061563 0.065864
0.062188 0.065554
0.062619 0.065313
0.062813 0.065191
0.063438 0.06475
0.063516 0.064688
0.064063 0.064201
0.064201 0.064063
0.064688 0.063516
0.06475 0.063438
0.065191 0.062813
0.065313 0.062619
0.065554 0.062188
0.065864 0.061563
0.065938 0.061395
0.066117 0.060938
0.066333 0.060313
0.066523 0.059688
0.066562 0.05954
0.066677 0.059063
0.066808 0.058438
0.066922 0.057813
0.067021 0.057188
0.067106 0.056563
0.06718 0.055938
0.067188 0.055861
0.067237 0.055313
0.067285 0.054688
0.067326 0.054063
0.067359 0.053438
0.067385 0.052813
0.067406 0.052188
0.067422 0.051563
0.067432 0.050938
0.067437 0.050313
0.067437 0.049688
0.067432 0.049063
0.067422 0.048438
0.067406 0.047813
0.067385 0.047188
0.067359 0.046563
0.067326 0.045938
0.067285 0.045313
0.067237 0.044688
0.067188 0.044139
0.06718 0.044063
0.067106 0.043438
0.067021 0.042813
0.066922 0.042188
0.066808 0.041563
0.066677 0.040938
0.066562 0.04046
0.066523 0.040313
0.066333 0.039688
0.066117 0.039063
0.065938 0.038605
0.065864 0.038438
0.065554 0.037813
0.065313 0.037381
0.065191 0.037188
0.06475 0.036563
0.064688 0.036484
0.064201 0.035938
0.064063 0.035799
0.063516 0.035313
0.063438 0.03525
0.062813 0.034809
0.062619 0.034688
0.062188 0.034446
0.061563 0.034136
0.061395 0.034063
0.060938 0.033883
0.060313 0.033667
0.059688 0.033477
0.05954 0.033438
0.059063 0.033323
0.058438 0.033192
0.057813 0.033078
0.057188 0.032979
0.056563 0.032894
0.055938 0.03282
0.055861 0.032813
0.055313 0.032763
0.054688 0.032715
0.054063 0.032674
0.053438 0.032641
0.052813 0.032615
0.052188 0.032594
0.051563 0.032578
0.050938 0.032568
0.050313 0.032563
0.049688 0.032563
0.049063 0.032568
0.048438 0.032578
0.047813 0.032594
0.047188 0.032615
0.046563 0.032641
0.045938 0.032674
0.045313 0.032715
0.044688 0.032763
0.044139 0.032813
0.044063 0.03282
0.043438 0.032894
0.042813 0.032979
0.042188 0.033078
0.041563 0.033192
0.040938 0.033323
0.04046 0.033438
0.040313 0.033477
0.039688 0.033667
0.039063 0.033883
0.038605 0.034063
0.038438 0.034136
0.037813 0.034446
0.037381 0.034688
0.037188 0.034809
0.036563 0.03525
0.036484 0.035313
0.035938 0.035799
0.035799 0.035938
0.035313 0.036484
0.03525 0.036563
0.034809 0.037188
0.034688 0.037381
0.034446 0.037813
0.034136 0.038438
0.034063 0.038605
0.033883 0.039063
0.033667 0.039688
0.033477 0.040313
0.033438 0.04046
0.033323 0.040938
0.033192 0.041563
0.033078 0.042188
0.032979 0.042813
0.032894 0.043438
0.03282 0.044063
0.032813 0.044139
0.032763 0.044688
0.032715 0.045313
0.032674 0.045938
0.032641 0.046563
0.032615 0.047188
0.032594 0.047813
0.032578 0.048438
0.032568 0.049063
0.032563 0.049688
0.032563 0.050313
0.032568 0.050938
0.032578 0.051563
0.032594 0.052188
0.032615 0.052813
0.032641 0.053438
0.032674 0.054063
0.032715 0.054688
0.032763 0.055313
0.032813 0.055861


==> Cont160t1.0_0.98_anl.txt <==
0.033438 0.056074
0.033504 0.056563
0.033602 0.057188
0.033716 0.057813
0.033846 0.058438
0.033995 0.059063
0.034063 0.059309
0.034177 0.059688
0.034393 0.060313
0.034639 0.060938
0.034688 0.061048
0.034943 0.061563
0.035293 0.062188
0.035313 0.062219
0.035732 0.062813
0.035938 0.063071
0.036264 0.063438
0.036562 0.063736
0.036929 0.064063
0.037187 0.064268
0.037781 0.064688
0.037812 0.064707
0.038437 0.065057
0.038952 0.065313
0.039062 0.065361
0.039688 0.065607
0.040313 0.065823
0.040691 0.065938
0.040938 0.066005
0.041563 0.066154
0.042188 0.066284
0.042813 0.066398
0.043438 0.066496
0.043926 0.066563
0.044063 0.066579
0.044687 0.066645
0.045312 0.0667
0.045937 0.066747
0.046562 0.066785
0.047188 0.066816
0.047813 0.06684
0.048438 0.066858
0.049063 0.06687
0.049688 0.066875
0.050313 0.066875
0.050938 0.06687
0.051563 0.066858
0.052188 0.06684
0.052813 0.066816
0.053438 0.066785
0.054063 0.066747
0.054688 0.0667
0.055313 0.066645
0.055938 0.066579
0.056074 0.066563
0.056563 0.066496
0.057188 0.066398
0.057813 0.066284
0.058438 0.066154
0.059063 0.066005
0.059309 0.065938
0.059688 0.065823
0.060313 0.065607
0.060938 0.065361
0.061048 0.065313
0.061563 0.065057
0.062188 0.064707
0.062219 0.064688
0.062813 0.064268
0.063071 0.064063
0.063438 0.063736
0.063736 0.063438
0.064063 0.063071
0.064268 0.062813
0.064688 0.062219
0.064707 0.062188
0.065057 0.061563
0.065313 0.061048
0.065361 0.060938
0.065607 0.060313
0.065823 0.059688
0.065938 0.059309
0.066005 0.059063
0.066154 0.058438
0.066284 0.057813
0.066398 0.057188
0.066496 0.056563
0.066563 0.056074
0.066579 0.055938
0.066645 0.055313
0.0667 0.054688
0.066747 0.054063
0.066785 0.053438
0.066816 0.052813
0.06684 0.052188
0.066858 0.051563
0.06687 0.050938
0.066875 0.050313
0.066875 0.049688
0.06687 0.049063
0.066858 0.048438
0.06684 0.047813
0.066816 0.047188
0.066785 0.046562
0.066747 0.045937
0.0667 0.045312
0.066645 0.044687
0.066579 0.044063
0.066563 0.043926
0.066496 0.043438
0.066398 0.042813
0.066284 0.042188
0.066154 0.041563
0.066005 0.040938
0.065938 0.040691
0.065823 0.040313
0.065607 0.039688
0.065361 0.039062
0.065313 0.038952
0.065057 0.038437
0.064707 0.037812
0.064688 0.037781
0.064268 0.037187
0.064063 0.036929
0.063736 0.036562
0.063438 0.036264
0.063071 0.035938
0.062813 0.035732
0.062219 0.035313
0.062188 0.035293
0.061563 0.034943
0.061048 0.034688
0.060938 0.034639
0.060313 0.034393
0.059688 0.034177
0.059309 0.034063
0.059063 0.033995
0.058438 0.033846
0.057813 0.033716
0.057188 0.033602
0.056563 0.033504
0.056074 0.033438
0.055938 0.033421
0.055313 0.033355
0.054688 0.0333
0.054063 0.033253
0.053438 0.033215
0.052813 0.033184
0.052188 0.03316
0.051563 0.033142
0.050938 0.03313
0.050313 0.033125
0.049688 0.033125
0.049063 0.03313
0.048438 0.033142
0.047813 0.03316
0.047188 0.033184
0.046562 0.033215
0.045937 0.033253
0.045312 0.0333
0.044687 0.033355
0.044063 0.033421
0.043926 0.033438
0.043438 0.033504
0.042813 0.033602
0.042188 0.033716
0.041563 0.033846
0.040938 0.033995
0.040691 0.034063
0.040313 0.034177
0.039688 0.034393
0.039062 0.034639
0.038952 0.034688
0.038437 0.034943
0.037812 0.035293
0.037781 0.035313
0.037187 0.035732
0.036929 0.035938
0.036562 0.036264
0.036264 0.036562
0.035938 0.036929
0.035732 0.037187
0.035313 0.037781
0.035293 0.037812
0.034943 0.038437
0.034688 0.038952
0.034639 0.039062
0.034393 0.039688
0.034177 0.040313
0.034063 0.040691
0.033995 0.040938
0.033846 0.041563
0.033716 0.042188
0.033602 0.042813
0.033504 0.043438
0.033438 0.043926
0.033421 0.044063
0.033355 0.044687
0.0333 0.045312
0.033253 0.045937
0.033215 0.046562
0.033184 0.047188
0.03316 0.047813
0.033142 0.048438
0.03313 0.049063
0.033125 0.049688
0.033125 0.050313
0.03313 0.050938
0.033142 0.051563
0.03316 0.052188
0.033184 0.052813
0.033215 0.053438
0.033253 0.054063
0.0333 0.054688
0.033355 0.055313
0.033421 0.055938
0.033438 0.056074


==> Cont160t1.0_0.9_3DN1_SPH.txt <==
0.022422 0.099688
0.022448 0.099063
0.022467 0.098438
0.022485 0.097813
0.022503 0.097188
0.02252 0.096563
0.022536 0.095938
0.022551 0.095313
0.022565 0.094688
0.022579 0.094063
0.022592 0.093438
0.022605 0.092813
0.022616 0.092188
0.022627 0.091563
0.022638 0.090938
0.022647 0.090313
0.022657 0.089688
0.022665 0.089063
0.022673 0.088438
0.022681 0.087813
0.022688 0.087188
0.022694 0.086563
0.022701 0.085938
0.022706 0.085313
0.022712 0.084688
0.022716 0.084063
0.022721 0.083437
0.022725 0.082813
0.022729 0.082188
0.022733 0.081563
0.022736 0.080938
0.022739 0.080313
0.022742 0.079688
0.022744 0.079063
0.022747 0.078438
0.022749 0.077813
0.022751 0.077188
0.022753 0.076563
0.022754 0.075938
0.022756 0.075313
0.022757 0.074688
0.022758 0.074063
0.022759 0.073438
0.02276 0.072813
0.022761 0.072188
0.022762 0.071563
0.022763 0.070938
0.022763 0.070313
0.022764 0.069688
0.022764 0.069063
0.022765 0.068438
0.022765 0.067812
0.022766 0.067188
0.022766 0.066562
0.022766 0.065938
0.022766 0.065313
0.022767 0.064688
0.022767 0.064063
0.022767 0.063438
0.022767 0.062813
0.022768 0.062188
0.022768 0.061563
0.022768 0.060938
0.022768 0.060313
0.022769 0.059688
0.022769 0.059063
0.022769 0.058438
0.02277 0.057813
0.02277 0.057188
0.022771 0.056563
0.022771 0.055938
0.022772 0.055313
0.022773 0.054688
0.022774 0.054063
0.022776 0.053438
0.022777 0.052813
0.022779 0.052188
0.022781 0.051563
0.022784 0.050938
0.022787 0.050313
0.02279 0.049688
0.022794 0.049063
0.022799 0.048438
0.022805 0.047813
0.022811 0.047188
0.022813 0.047082
0.022819 0.046563
0.022829 0.045938
0.02284 0.045313
0.022852 0.044688
0.022867 0.044063
0.022884 0.043438
0.022903 0.042813
0.022925 0.042188
0.022951 0.041563
0.02298 0.040938
0.023013 0.040313
0.02305 0.039688
0.023093 0.039063
0.023142 0.038438
0.023197 0.037813
0.023259 0.037188
0.023329 0.036563
0.023407 0.035938
0.023438 0.035724
0.0235 0.035313
0.023607 0.034688
0.023727 0.034063
0.023862 0.033438
0.024011 0.032813
0.024063 0.032621
0.024188 0.032188
0.024388 0.031563
0.024612 0.030938
0.024688 0.030746
0.024874 0.030313
0.025171 0.029688
0.025313 0.029418
0.025516 0.029063
0.025911 0.028438
0.025938 0.028399
0.026382 0.027813
0.026563 0.027596
0.026935 0.027188
0.027188 0.026935
0.027596 0.026563
0.027813 0.026382
0.028399 0.025938
0.028438 0.025911
0.029063 0.025516
0.029418 0.025313
0.029688 0.025171
0.030313 0.024874
0.030746 0.024688
0.030938 0.024612
0.031563 0.024388
0.032188 0.024188
0.032621 0.024063
0.032813 0.024011
0.033438 0.023862
0.034063 0.023728
0.034688 0.023608
0.035313 0.023501
0.035726 0.023438
0.035938 0.023408
0.036563 0.023329
0.037188 0.023259
0.037813 0.023197
0.038438 0.023142
0.039063 0.023094
0.039688 0.023051
0.040313 0.023014
0.040938 0.022981
0.041563 0.022953
0.042188 0.022928
0.042813 0.022906
0.043438 0.022887
0.044063 0.022871
0.044688 0.022857
0.045313 0.022846
0.045938 0.022836
0.046563 0.022828
0.047188 0.022821
0.047813 0.022816
0.048415 0.022813
0.048438 0.022812
0.049063 0.02281
0.049688 0.022809
0.050313 0.022809
0.050938 0.02281
0.051563 0.022812
0.051585 0.022813
0.052188 0.022816
0.052813 0.022821
0.053438 0.022828
0.054063 0.022836
0.054688 0.022846
0.055313 0.022857
0.055938 0.022871
0.056563 0.022887
0.057188 0.022906
0.057813 0.022928
0.058438 0.022953
0.059063 0.022981
0.059688 0.023014
0.060313 0.023051
0.060938 0.023094
0.061563 0.023142
0.062188 0.023197
0.062813 0.023259
0.063438 0.023329
0.064063 0.023408
0.064274 0.023438
0.064688 0.023501
0.065313 0.023608
0.065938 0.023728
0.066562 0.023862
0.067188 0.024011
0.067379 0.024063
0.067812 0.024188
0.068438 0.024388
0.069063 0.024612
0.069254 0.024688
0.069688 0.024874
0.070313 0.025171
0.070582 0.025313
0.070938 0.025516
0.071563 0.025911
0.071601 0.025938
0.072188 0.026382
0.072404 0.026563
0.072813 0.026935
0.073065 0.027188
0.073438 0.027596
0.073618 0.027813
0.074063 0.028399
0.074089 0.028438
0.074484 0.029063
0.074688 0.029418
0.074829 0.029688
0.075126 0.030313
0.075313 0.030746
0.075388 0.030938
0.075612 0.031563
0.075812 0.032188
0.075938 0.032621
0.075989 0.032813
0.076138 0.033438
0.076273 0.034063
0.076393 0.034688
0.0765 0.035313
0.076563 0.035724
0.076593 0.035938
0.076671 0.036563
0.076741 0.037188
0.076803 0.037813
0.076858 0.038438
0.076907 0.039063
0.07695 0.039688
0.076987 0.040313
0.07702 0.040938
0.077049 0.041563
0.077075 0.042188
0.077097 0.042813
0.077116 0.043438
0.077133 0.044063
0.077148 0.044688
0.07716 0.045313
0.077171 0.045938
0.077181 0.046563
0.077188 0.047082
0.077189 0.047188
0.077195 0.047813
0.077201 0.048438
0.077206 0.049063
0.07721 0.049688
0.077213 0.050313
0.077216 0.050938
0.077219 0.051563
0.077221 0.052188
0.077223 0.052813
0.077224 0.053438
0.077226 0.054063
0.077227 0.054688
0.077228 0.055313
0.077229 0.055938
0.077229 0.056563
0.07723 0.057188
0.07723 0.057813
0.077231 0.058438
0.077231 0.059063
0.077231 0.059688
0.077232 0.060313
0.077232 0.060938
0.077232 0.061563
0.077232 0.062188
0.077233 0.062813
0.077233 0.063438
0.077233 0.064063
0.077233 0.064688
0.077234 0.065313
0.077234 0.065938
0.077234 0.066562
0.077234 0.067188
0.077235 0.067812
0.077235 0.068438
0.077236 0.069063
0.077236 0.069688
0.077237 0.070313
0.077237 0.070938
0.077238 0.071563
0.077239 0.072188
0.07724 0.072813
0.077241 0.073438
0.077242 0.074063
0.077243 0.074688
0.077244 0.075313
0.077246 0.075938
0.077247 0.076563
0.077249 0.077188
0.077251 0.077813
0.077253 0.078438
0.077256 0.079063
0.077258 0.079688
0.077261 0.080313
0.077264 0.080938
0.077267 0.081563
0.077271 0.082188
0.077275 0.082813
0.077279 0.083437
0.077284 0.084063
0.077288 0.084688
0.077294 0.085313
0.077299 0.085938
0.077306 0.086563
0.077312 0.087188
0.077319 0.087813
0.077327 0.088438
0.077335 0.089063
0.077343 0.089688
0.077353 0.090313
0.077362 0.090938
0.077373 0.091563
0.077384 0.092188
0.077395 0.092813
0.077408 0.093438
0.077421 0.094063
0.077435 0.094688
0.077449 0.095313
0.077464 0.095938
0.07748 0.096563
0.077497 0.097188
0.077515 0.097813
0.077533 0.098438
0.077552 0.099063
0.077578 0.099688


==> Cont160t1.0_0.9_3DN1_anl.txt <==
0.023266 0.099688
0.023266 0.099063
0.023266 0.098438
0.023266 0.097813
0.023266 0.097188
0.023266 0.096563
0.023266 0.095938
0.023266 0.095313
0.023266 0.094688
0.023266 0.094063
0.023266 0.093438
0.023266 0.092813
0.023266 0.092188
0.023266 0.091563
0.023266 0.090938
0.023266 0.090313
0.023266 0.089688
0.023266 0.089063
0.023266 0.088438
0.023266 0.087813
0.023266 0.087188
0.023266 0.086563
0.023266 0.085938
0.023266 0.085313
0.023266 0.084688
0.023266 0.084063
0.023266 0.083438
0.023266 0.082813
0.023266 0.082188
0.023266 0.081563
0.023266 0.080938
0.023266 0.080313
0.023266 0.079688
0.023266 0.079063
0.023266 0.078438
0.023266 0.077813
0.023266 0.077188
0.023266 0.076563
0.023266 0.075938
0.023266 0.075313
0.023266 0.074688
0.023266 0.074063
0.023266 0.073438
0.023266 0.072813
0.023266 0.072188
0.023266 0.071563
0.023266 0.070938
0.023266 0.070313
0.023266 0.069688
0.023266 0.069063
0.023266 0.068438
0.023266 0.067813
0.023266 0.067188
0.023266 0.066563
0.023266 0.065938
0.023267 0.065313
0.023267 0.064688
0.023267 0.064063
0.023267 0.063438
0.023267 0.062813
0.023267 0.062188
0.023267 0.061563
0.023267 0.060938
0.023268 0.060313
0.023268 0.059688
0.023268 0.059063
0.023268 0.058438
0.023269 0.057813
0.023269 0.057188
0.02327 0.056563
0.023271 0.055938
0.023272 0.055313
0.023273 0.054688
0.023274 0.054063
0.023276 0.053438
0.023278 0.052813
0.02328 0.052188
0.023282 0.051563
0.023285 0.050938
0.023289 0.050313
0.023293 0.049688
0.023298 0.049063
0.023304 0.048438
0.02331 0.047813
0.023318 0.047188
0.023327 0.046562
0.023337 0.045937
0.023349 0.045312
0.023362 0.044687
0.023378 0.044063
0.023396 0.043438
0.023417 0.042813
0.023438 0.042256
0.02344 0.042188
0.023469 0.041563
0.023502 0.040938
0.02354 0.040313
0.023582 0.039688
0.023631 0.039062
0.023685 0.038437
0.023747 0.037812
0.023817 0.037187
0.023895 0.036562
0.023983 0.035938
0.024063 0.035436
0.024084 0.035313
0.024203 0.034688
0.024337 0.034063
0.024486 0.033438
0.024652 0.032813
0.024688 0.032692
0.024849 0.032188
0.025071 0.031563
0.025313 0.030952
0.025319 0.030937
0.025615 0.030312
0.025938 0.029698
0.025943 0.029688
0.026337 0.029063
0.026562 0.028737
0.02679 0.028438
0.027187 0.02796
0.027322 0.027813
0.027813 0.027322
0.02796 0.027187
0.028438 0.02679
0.028737 0.026562
0.029063 0.026337
0.029688 0.025943
0.029698 0.025938
0.030312 0.025615
0.030937 0.025319
0.030952 0.025313
0.031563 0.025071
0.032188 0.024849
0.032693 0.024688
0.032813 0.024652
0.033438 0.024486
0.034063 0.024337
0.034688 0.024203
0.035313 0.024084
0.035438 0.024063
0.035938 0.023984
0.036562 0.023896
0.037187 0.023817
0.037812 0.023748
0.038437 0.023686
0.039062 0.023632
0.039688 0.023584
0.040313 0.023541
0.040938 0.023504
0.041563 0.023472
0.042188 0.023443
0.042329 0.023438
0.042813 0.02342
0.043438 0.0234
0.044063 0.023383
0.044687 0.023368
0.045312 0.023355
0.045937 0.023345
0.046562 0.023336
0.047188 0.023329
0.047813 0.023324
0.048438 0.02332
0.049063 0.023317
0.049688 0.023316
0.050313 0.023316
0.050938 0.023317
0.051563 0.02332
0.052188 0.023324
0.052813 0.023329
0.053438 0.023336
0.054063 0.023345
0.054688 0.023355
0.055313 0.023368
0.055938 0.023383
0.056563 0.0234
0.057188 0.02342
0.057671 0.023438
0.057813 0.023443
0.058438 0.023472
0.059063 0.023504
0.059688 0.023541
0.060313 0.023584
0.060938 0.023632
0.061563 0.023686
0.062188 0.023748
0.062813 0.023817
0.063438 0.023896
0.064063 0.023984
0.064562 0.024063
0.064688 0.024084
0.065313 0.024203
0.065938 0.024337
0.066563 0.024486
0.067188 0.024652
0.067307 0.024688
0.067813 0.024849
0.068438 0.025071
0.069048 0.025313
0.069063 0.025319
0.069688 0.025615
0.070302 0.025938
0.070313 0.025943
0.070938 0.026337
0.071263 0.026562
0.071563 0.02679
0.07204 0.027187
0.072188 0.027322
0.072678 0.027813
0.072813 0.02796
0.07321 0.028438
0.073438 0.028737
0.073663 0.029063
0.074057 0.029688
0.074063 0.029698
0.074385 0.030312
0.074681 0.030937
0.074688 0.030952
0.074929 0.031563
0.075151 0.032188
0.075313 0.032692
0.075348 0.032813
0.075514 0.033438
0.075663 0.034063
0.075797 0.034688
0.075916 0.035313
0.075938 0.035436
0.076017 0.035938
0.076105 0.036562
0.076183 0.037187
0.076253 0.037812
0.076315 0.038437
0.076369 0.039062
0.076418 0.039688
0.07646 0.040313
0.076498 0.040938
0.076531 0.041563
0.07656 0.042188
0.076563 0.042256
0.076583 0.042813
0.076604 0.043438
0.076622 0.044063
0.076638 0.044687
0.076651 0.045312
0.076663 0.045937
0.076673 0.046562
0.076682 0.047188
0.07669 0.047813
0.076696 0.048438
0.076702 0.049063
0.076707 0.049688
0.076711 0.050313
0.076715 0.050938
0.076718 0.051563
0.07672 0.052188
0.076722 0.052813
0.076724 0.053438
0.076726 0.054063
0.076727 0.054688
0.076728 0.055313
0.076729 0.055938
0.07673 0.056563
0.076731 0.057188
0.076731 0.057813
0.076732 0.058438
0.076732 0.059063
0.076732 0.059688
0.076732 0.060313
0.076733 0.060938
0.076733 0.061563
0.076733 0.062188
0.076733 0.062813
0.076733 0.063438
0.076733 0.064063
0.076733 0.064688
0.076733 0.065313
0.076734 0.065938
0.076734 0.066563
0.076734 0.067188
0.076734 0.067813
0.076734 0.068438
0.076734 0.069063
0.076734 0.069688
0.076734 0.070313
0.076734 0.070938
0.076734 0.071563
0.076734 0.072188
0.076734 0.072813
0.076734 0.073438
0.076734 0.074063
0.076734 0.074688
0.076734 0.075313
0.076734 0.075938
0.076734 0.076563
0.076734 0.077188
0.076734 0.077813
0.076734 0.078438
0.076734 0.079063
0.076734 0.079688
0.076734 0.080313
0.076734 0.080938
0.076734 0.081563
0.076734 0.082188
0.076734 0.082813
0.076734 0.083438
0.076734 0.084063
0.076734 0.084688
0.076734 0.085313
0.076734 0.085938
0.076734 0.086563
0.076734 0.087188
0.076734 0.087813
0.076734 0.088438
0.076734 0.089063
0.076734 0.089688
0.076734 0.090313
0.076734 0.090938
0.076734 0.091563
0.076734 0.092188
0.076734 0.092813
0.076734 0.093438
0.076734 0.094063
0.076734 0.094688
0.076734 0.095313
0.076734 0.095938
0.076734 0.096563
0.076734 0.097188
0.076734 0.097813
0.076734 0.098438
0.076734 0.099063
0.076734 0.099688


==> Cont160t1.0_0.9_SPH.txt <==
0.022813 0.051584
0.022816 0.052188
0.022821 0.052813
0.022828 0.053438
0.022836 0.054063
0.022846 0.054688
0.022857 0.055313
0.022871 0.055938
0.022887 0.056563
0.022906 0.057188
0.022928 0.057813
0.022953 0.058438
0.022981 0.059063
0.023014 0.059688
0.023051 0.060313
0.023094 0.060938
0.023142 0.061563
0.023197 0.062188
0.023259 0.062813
0.023329 0.063438
0.023408 0.064063
0.023438 0.064274
0.023501 0.064688
0.023608 0.065313
0.023728 0.065938
0.023862 0.066562
0.024011 0.067188
0.024063 0.067379
0.024188 0.067812
0.024388 0.068438
0.024612 0.069063
0.024688 0.069254
0.024874 0.069688
0.025171 0.070313
0.025313 0.070582
0.025516 0.070938
0.025911 0.071563
0.025938 0.071601
0.026382 0.072188
0.026563 0.072404
0.026935 0.072813
0.027188 0.073065
0.027596 0.073438
0.027813 0.073618
0.028399 0.074063
0.028438 0.074089
0.029063 0.074484
0.029418 0.074688
0.029688 0.074829
0.030313 0.075126
0.030746 0.075313
0.030938 0.075388
0.031563 0.075612
0.032188 0.075812
0.032621 0.075938
0.032813 0.075989
0.033438 0.076138
0.034063 0.076272
0.034688 0.076392
0.035313 0.076499
0.035726 0.076563
0.035938 0.076592
0.036563 0.076671
0.037188 0.076741
0.037813 0.076803
0.038438 0.076858
0.039063 0.076906
0.039688 0.076949
0.040313 0.076986
0.040938 0.077019
0.041563 0.077047
0.042188 0.077072
0.042813 0.077094
0.043438 0.077113
0.044063 0.077129
0.044688 0.077143
0.045313 0.077154
0.045938 0.077164
0.046563 0.077172
0.047188 0.077179
0.047813 0.077184
0.048416 0.077188
0.048438 0.077188
0.049063 0.07719
0.049688 0.077191
0.050313 0.077191
0.050938 0.07719
0.051563 0.077188
0.051584 0.077188
0.052188 0.077184
0.052813 0.077179
0.053438 0.077172
0.054063 0.077164
0.054688 0.077154
0.055313 0.077143
0.055938 0.077129
0.056563 0.077113
0.057188 0.077094
0.057813 0.077072
0.058438 0.077047
0.059063 0.077019
0.059688 0.076986
0.060313 0.076949
0.060938 0.076906
0.061563 0.076858
0.062188 0.076803
0.062813 0.076741
0.063438 0.076671
0.064063 0.076592
0.064274 0.076563
0.064688 0.076499
0.065313 0.076392
0.065938 0.076272
0.066562 0.076138
0.067188 0.075989
0.067379 0.075938
0.067812 0.075812
0.068438 0.075612
0.069063 0.075388
0.069254 0.075313
0.069688 0.075126
0.070313 0.074829
0.070582 0.074688
0.070938 0.074484
0.071563 0.074089
0.071601 0.074063
0.072188 0.073618
0.072404 0.073438
0.072813 0.073065
0.073065 0.072813
0.073438 0.072404
0.073618 0.072188
0.074063 0.071601
0.074089 0.071563
0.074484 0.070938
0.074688 0.070582
0.074829 0.070313
0.075126 0.069688
0.075313 0.069254
0.075388 0.069063
0.075612 0.068438
0.075812 0.067812
0.075938 0.067379
0.075989 0.067188
0.076138 0.066562
0.076272 0.065938
0.076392 0.065313
0.076499 0.064688
0.076563 0.064274
0.076592 0.064063
0.076671 0.063438
0.076741 0.062813
0.076803 0.062188
0.076858 0.061563
0.076906 0.060938
0.076949 0.060313
0.076986 0.059688
0.077019 0.059063
0.077047 0.058438
0.077072 0.057813
0.077094 0.057188
0.077113 0.056563
0.077129 0.055938
0.077143 0.055313
0.077154 0.054688
0.077164 0.054063
0.077172 0.053438
0.077179 0.052813
0.077184 0.052188
0.077188 0.051584
0.077188 0.051563
0.07719 0.050938
0.077191 0.050313
0.077191 0.049688
0.07719 0.049063
0.077188 0.048438
0.077188 0.048416
0.077184 0.047813
0.077179 0.047188
0.077172 0.046563
0.077164 0.045938
0.077154 0.045313
0.077143 0.044688
0.077129 0.044063
0.077113 0.043438
0.077094 0.042813
0.077072 0.042188
0.077047 0.041563
0.077019 0.040938
0.076986 0.040313
0.076949 0.039688
0.076906 0.039063
0.076858 0.038438
0.076803 0.037813
0.076741 0.037188
0.076671 0.036563
0.076592 0.035938
0.076563 0.035726
0.076499 0.035313
0.076392 0.034688
0.076272 0.034063
0.076138 0.033438
0.075989 0.032813
0.075938 0.032621
0.075812 0.032188
0.075612 0.031563
0.075388 0.030938
0.075313 0.030746
0.075126 0.030313
0.074829 0.029688
0.074688 0.029418
0.074484 0.029063
0.074089 0.028438
0.074063 0.028399
0.073618 0.027813
0.073438 0.027596
0.073065 0.027188
0.072813 0.026935
0.072404 0.026563
0.072188 0.026382
0.071601 0.025938
0.071563 0.025911
0.070938 0.025516
0.070582 0.025313
0.070313 0.025171
0.069688 0.024874
0.069254 0.024688
0.069063 0.024612
0.068438 0.024388
0.067812 0.024188
0.067379 0.024063
0.067188 0.024011
0.066562 0.023862
0.065938 0.023728
0.065313 0.023608
0.064688 0.023501
0.064274 0.023438
0.064063 0.023408
0.063438 0.023329
0.062813 0.023259
0.062188 0.023197
0.061563 0.023142
0.060938 0.023094
0.060313 0.023051
0.059688 0.023014
0.059063 0.022981
0.058438 0.022953
0.057813 0.022928
0.057188 0.022906
0.056563 0.022887
0.055938 0.022871
0.055313 0.022857
0.054688 0.022846
0.054063 0.022836
0.053438 0.022828
0.052813 0.022821
0.052188 0.022816
0.051584 0.022813
0.051563 0.022812
0.050938 0.02281
0.050313 0.022809
0.049688 0.022809
0.049063 0.02281
0.048438 0.022812
0.048416 0.022813
0.047813 0.022816
0.047188 0.022821
0.046563 0.022828
0.045938 0.022836
0.045313 0.022846
0.044688 0.022857
0.044063 0.022871
0.043438 0.022887
0.042813 0.022906
0.042188 0.022928
0.041563 0.022953
0.040938 0.022981
0.040313 0.023014
0.039688 0.023051
0.039063 0.023094
0.038438 0.023142
0.037813 0.023197
0.037188 0.023259
0.036563 0.023329
0.035938 0.023408
0.035726 0.023438
0.035313 0.023501
0.034688 0.023608
0.034063 0.023728
0.033438 0.023862
0.032813 0.024011
0.032621 0.024063
0.032188 0.024188
0.031563 0.024388
0.030938 0.024612
0.030746 0.024688
0.030313 0.024874
0.029688 0.025171
0.029418 0.025313
0.029063 0.025516
0.028438 0.025911
0.028399 0.025938
0.027813 0.026382
0.027596 0.026563
0.027188 0.026935
0.026935 0.027188
0.026563 0.027596
0.026382 0.027813
0.025938 0.028399
0.025911 0.028438
0.025516 0.029063
0.025313 0.029418
0.025171 0.029688
0.024874 0.030313
0.024688 0.030746
0.024612 0.030938
0.024388 0.031563
0.024188 0.032188
0.024063 0.032621
0.024011 0.032813
0.023862 0.033438
0.023728 0.034063
0.023608 0.034688
0.023501 0.035313
0.023438 0.035726
0.023408 0.035938
0.023329 0.036563
0.023259 0.037188
0.023197 0.037813
0.023142 0.038438
0.023094 0.039063
0.023051 0.039688
0.023014 0.040313
0.022981 0.040938
0.022953 0.041563
0.022928 0.042188
0.022906 0.042813
0.022887 0.043438
0.022871 0.044063
0.022857 0.044688
0.022846 0.045313
0.022836 0.045938
0.022828 0.046563
0.022821 0.047188
0.022816 0.047813
0.022813 0.048416
0.022812 0.048438
0.02281 0.049063
0.022809 0.049688
0.022809 0.050313
0.02281 0.050938
0.022812 0.051563
0.022813 0.051584


==> Cont160t1.0_0.9_anl.txt <==
0.023438 0.057671
0.023443 0.057813
0.023472 0.058438
0.023504 0.059063
0.023541 0.059688
0.023584 0.060313
0.023632 0.060938
0.023686 0.061563
0.023748 0.062188
0.023817 0.062813
0.023896 0.063438
0.023984 0.064063
0.024063 0.064562
0.024084 0.064688
0.024203 0.065313
0.024337 0.065938
0.024486 0.066563
0.024652 0.067188
0.024688 0.067307
0.024849 0.067813
0.025071 0.068438
0.025313 0.069048
0.025319 0.069063
0.025615 0.069688
0.025938 0.070302
0.025943 0.070313
0.026337 0.070938
0.026562 0.071263
0.02679 0.071563
0.027187 0.07204
0.027322 0.072188
0.027813 0.072678
0.02796 0.072813
0.028438 0.07321
0.028737 0.073438
0.029063 0.073663
0.029688 0.074057
0.029698 0.074063
0.030312 0.074385
0.030937 0.074681
0.030952 0.074688
0.031563 0.074929
0.032188 0.075151
0.032693 0.075313
0.032813 0.075348
0.033438 0.075514
0.034063 0.075663
0.034688 0.075797
0.035313 0.075916
0.035438 0.075938
0.035938 0.076016
0.036562 0.076104
0.037187 0.076183
0.037812 0.076252
0.038437 0.076314
0.039062 0.076368
0.039688 0.076416
0.040313 0.076459
0.040938 0.076496
0.041563 0.076528
0.042188 0.076557
0.042329 0.076563
0.042813 0.07658
0.043438 0.0766
0.044063 0.076617
0.044687 0.076632
0.045312 0.076645
0.045937 0.076655
0.046562 0.076664
0.047188 0.076671
0.047813 0.076676
0.048438 0.07668
0.049063 0.076683
0.049688 0.076684
0.050313 0.076684
0.050938 0.076683
0.051563 0.07668
0.052188 0.076676
0.052813 0.076671
0.053438 0.076664
0.054063 0.076655
0.054688 0.076645
0.055313 0.076632
0.055938 0.076617
0.056563 0.0766
0.057188 0.07658
0.057671 0.076563
0.057813 0.076557
0.058438 0.076528
0.059063 0.076496
0.059688 0.076459
0.060313 0.076416
0.060938 0.076368
0.061563 0.076314
0.062188 0.076252
0.062813 0.076183
0.063438 0.076104
0.064063 0.076016
0.064562 0.075938
0.064688 0.075916
0.065313 0.075797
0.065938 0.075663
0.066563 0.075514
0.067188 0.075348
0.067307 0.075313
0.067813 0.075151
0.068438 0.074929
0.069048 0.074688
0.069063 0.074681
0.069688 0.074385
0.070302 0.074063
0.070313 0.074057
0.070938 0.073663
0.071263 0.073438
0.071563 0.07321
0.07204 0.072813
0.072188 0.072678
0.072678 0.072188
0.072813 0.07204
0.07321 0.071563
0.073438 0.071263
0.073663 0.070938
0.074057 0.070313
0.074063 0.070302
0.074385 0.069688
0.074681 0.069063
0.074688 0.069048
0.074929 0.068438
0.075151 0.067813
0.075313 0.067307
0.075348 0.067188
0.075514 0.066563
0.075663 0.065938
0.075797 0.065313
0.075916 0.064688
0.075938 0.064562
0.076016 0.064063
0.076104 0.063438
0.076183 0.062813
0.076252 0.062188
0.076314 0.061563
0.076368 0.060938
0.076416 0.060313
0.076459 0.059688
0.076496 0.059063
0.076528 0.058438
0.076557 0.057813
0.076563 0.057671
0.07658 0.057188
0.0766 0.056563
0.076617 0.055938
0.076632 0.055313
0.076645 0.054688
0.076655 0.054063
0.076664 0.053438
0.076671 0.052813
0.076676 0.052188
0.07668 0.051563
0.076683 0.050938
0.076684 0.050313
0.076684 0.049688
0.076683 0.049063
0.07668 0.048438
0.076676 0.047813
0.076671 0.047188
0.076664 0.046562
0.076655 0.045937
0.076645 0.045312
0.076632 0.044687
0.076617 0.044063
0.0766 0.043438
0.07658 0.042813
0.076563 0.042329
0.076557 0.042188
0.076528 0.041563
0.076496 0.040938
0.076459 0.040313
0.076416 0.039688
0.076368 0.039062
0.076314 0.038437
0.076252 0.037812
0.076183 0.037187
0.076104 0.036562
0.076016 0.035938
0.075938 0.035438
0.075916 0.035313
0.075797 0.034688
0.075663 0.034063
0.075514 0.033438
0.075348 0.032813
0.075313 0.032693
0.075151 0.032188
0.074929 0.031563
0.074688 0.030952
0.074681 0.030937
0.074385 0.030312
0.074063 0.029698
0.074057 0.029688
0.073663 0.029063
0.073438 0.028737
0.07321 0.028438
0.072813 0.02796
0.072678 0.027813
0.072188 0.027322
0.07204 0.027187
0.071563 0.02679
0.071263 0.026562
0.070938 0.026337
0.070313 0.025943
0.070302 0.025938
0.069688 0.025615
0.069063 0.025319
0.069048 0.025313
0.068438 0.025071
0.067813 0.024849
0.067307 0.024688
0.067188 0.024652
0.066563 0.024486
0.065938 0.024337
0.065313 0.024203
0.064688 0.024084
0.064562 0.024063
0.064063 0.023984
0.063438 0.023896
0.062813 0.023817
0.062188 0.023748
0.061563 0.023686
0.060938 0.023632
0.060313 0.023584
0.059688 0.023541
0.059063 0.023504
0.058438 0.023472
0.057813 0.023443
0.057671 0.023438
0.057188 0.02342
0.056563 0.0234
0.055938 0.023383
0.055313 0.023368
0.054688 0.023355
0.054063 0.023345
0.053438 0.023336
0.052813 0.023329
0.052188 0.023324
0.051563 0.02332
0.050938 0.023317
0.050313 0.023316
0.049688 0.023316
0.049063 0.023317
0.048438 0.02332
0.047813 0.023324
0.047188 0.023329
0.046562 0.023336
0.045937 0.023345
0.045312 0.023355
0.044687 0.023368
0.044063 0.023383
0.043438 0.0234
0.042813 0.02342
0.042329 0.023438
0.042188 0.023443
0.041563 0.023472
0.040938 0.023504
0.040313 0.023541
0.039688 0.023584
0.039062 0.023632
0.038437 0.023686
0.037812 0.023748
0.037187 0.023817
0.036562 0.023896
0.035938 0.023984
0.035438 0.024063
0.035313 0.024084
0.034688 0.024203
0.034063 0.024337
0.033438 0.024486
0.032813 0.024652
0.032693 0.024688
0.032188 0.024849
0.031563 0.025071
0.030952 0.025313
0.030937 0.025319
0.030312 0.025615
0.029698 0.025938
0.029688 0.025943
0.029063 0.026337
0.028737 0.026562
0.028438 0.02679
0.02796 0.027187
0.027813 0.027322
0.027322 0.027813
0.027187 0.02796
0.02679 0.028438
0.026562 0.028737
0.026337 0.029063
0.025943 0.029688
0.025938 0.029698
0.025615 0.030312
0.025319 0.030937
0.025313 0.030952
0.025071 0.031563
0.024849 0.032188
0.024688 0.032693
0.024652 0.032813
0.024486 0.033438
0.024337 0.034063
0.024203 0.034688
0.024084 0.035313
0.024063 0.035438
0.023984 0.035938
0.023896 0.036562
0.023817 0.037187
0.023748 0.037812
0.023686 0.038437
0.023632 0.039062
0.023584 0.039688
0.023541 0.040313
0.023504 0.040938
0.023472 0.041563
0.023443 0.042188
0.023438 0.042329
0.02342 0.042813
0.0234 0.043438
0.023383 0.044063
0.023368 0.044687
0.023355 0.045312
0.023345 0.045937
0.023336 0.046562
0.023329 0.047188
0.023324 0.047813
0.02332 0.048438
0.023317 0.049063
0.023316 0.049688
0.023316 0.050313
0.023317 0.050938
0.02332 0.051563
0.023324 0.052188
0.023329 0.052813
0.023336 0.053438
0.023345 0.054063
0.023355 0.054688
0.023368 0.055313
0.023383 0.055938
0.0234 0.056563
0.02342 0.057188
0.023438 0.057671


==> Cont160t4.0_0.1_3DN1_SPH.txt <==
0.0031076 0.099688
0.0031052 0.099063
0.003101 0.098438
0.0030958 0.097813
0.0030909 0.097188
0.0030865 0.096563
0.0030831 0.095938
0.0030803 0.095313
0.0030783 0.094688
0.0030768 0.094063
0.0030757 0.093438
0.0030751 0.092813
0.0030746 0.092188
0.0030745 0.091563
0.0030745 0.090938
0.0030746 0.090313
0.0030749 0.089688
0.0030753 0.089063
0.0030758 0.088438
0.0030764 0.087813
0.003077 0.087188
0.0030777 0.086563
0.0030785 0.085938
0.0030793 0.085313
0.0030802 0.084688
0.0030812 0.084063
0.0030822 0.083437
0.0030833 0.082813
0.0030844 0.082188
0.0030856 0.081563
0.0030869 0.080938
0.0030882 0.080313
0.0030896 0.079688
0.0030911 0.079063
0.0030926 0.078438
0.0030942 0.077813
0.0030959 0.077188
0.0030977 0.076563
0.0030996 0.075938
0.0031015 0.075313
0.0031036 0.074688
0.0031058 0.074063
0.0031081 0.073438
0.0031105 0.072813
0.003113 0.072188
0.0031157 0.071563
0.0031185 0.070938
0.0031214 0.070313
0.0031245 0.069688
0.0031278 0.069063
0.0031312 0.068438
0.0031348 0.067812
0.0031387 0.067188
0.0031427 0.066562
0.0031469 0.065938
0.0031513 0.065313
0.003156 0.064688
0.0031609 0.064063
0.0031661 0.063438
0.0031715 0.062813
0.0031772 0.062188
0.0031832 0.061563
0.0031896 0.060938
0.0031962 0.060313
0.0032032 0.059688
0.0032105 0.059063
0.0032182 0.058438
0.0032263 0.057813
0.0032348 0.057188
0.0032437 0.056563
0.0032531 0.055938
0.0032629 0.055313
0.0032732 0.054688
0.003284 0.054063
0.0032954 0.053438
0.0033073 0.052813
0.0033198 0.052188
0.0033328 0.051563
0.0033466 0.050938
0.0033609 0.050313
0.003376 0.049688
0.0033918 0.049063
0.0034083 0.048438
0.0034257 0.047813
0.0034375 0.047404
0.0034438 0.047188
0.0034629 0.046563
0.0034829 0.045938
0.0035038 0.045313
0.0035258 0.044688
0.0035487 0.044063
0.0035728 0.043438
0.0035979 0.042813
0.0036243 0.042188
0.0036519 0.041563
0.0036809 0.040938
0.0037112 0.040313
0.0037429 0.039688
0.0037761 0.039063
0.003811 0.038438
0.0038475 0.037813
0.0038858 0.037188
0.0039259 0.036563
0.0039679 0.035938
0.004012 0.035313
0.0040583 0.034688
0.0040625 0.034633
0.004107 0.034063
0.0041582 0.033438
0.0042119 0.032813
0.0042683 0.032188
0.0043276 0.031563
0.0043899 0.030938
0.0044555 0.030313
0.0045245 0.029688
0.0045971 0.029063
0.0046736 0.028438
0.0046875 0.028328
0.0047545 0.027813
0.00484 0.027188
0.0049302 0.026563
0.0050254 0.025938
0.0051262 0.025313
0.0052328 0.024688
0.0053125 0.024244
0.0053459 0.024063
0.0054662 0.023438
0.0055939 0.022813
0.0057295 0.022188
0.0058739 0.021563
0.0059375 0.021301
0.0060282 0.020938
0.0061932 0.020313
0.0063694 0.019688
0.0065581 0.019063
0.0065625 0.019049
0.0067615 0.018438
0.0069801 0.017813
0.0071875 0.01726
0.0072155 0.017188
0.0074709 0.016563
0.0077471 0.015938
0.0078125 0.015797
0.0080481 0.015313
0.0083758 0.014688
0.0084375 0.014576
0.0087354 0.014063
0.0090625 0.01354
0.0091299 0.013438
0.009566 0.012813
0.0096875 0.012649
0.01005 0.012188
0.010313 0.011874
0.010589 0.011563
0.010938 0.011194
0.011195 0.010938
0.011563 0.010592
0.01188 0.010313
0.012188 0.010056
0.01266 0.0096875
0.012813 0.0095745
0.013438 0.0091409
0.013558 0.0090625
0.014063 0.0087486
0.014603 0.0084375
0.014688 0.008391
0.015313 0.0080653
0.015837 0.0078125
0.015938 0.0077662
0.016563 0.0074919
0.017188 0.0072384
0.01732 0.0071875
0.017813 0.0070047
0.018438 0.006788
0.019063 0.0065865
0.019141 0.0065625
0.019688 0.0063996
0.020313 0.0062253
0.020938 0.0060623
0.021447 0.0059375
0.021563 0.0059099
0.022188 0.0057676
0.022813 0.0056341
0.023438 0.0055087
0.024063 0.0053907
0.0245 0.0053125
0.024688 0.0052799
0.025313 0.0051758
0.025938 0.0050776
0.026563 0.0049851
0.027188 0.0048977
0.027813 0.0048153
0.028438 0.0047374
0.028859 0.0046875
0.029063 0.0046639
0.029688 0.0045946
0.030313 0.0045291
0.030938 0.0044672
0.031563 0.0044087
0.032188 0.0043535
0.032813 0.0043012
0.033438 0.0042519
0.034063 0.0042054
0.034688 0.0041614
0.035313 0.00412
0.035938 0.004081
0.036252 0.0040625
0.036563 0.0040444
0.037188 0.0040101
0.037813 0.0039778
0.038438 0.0039476
0.039063 0.0039194
0.039688 0.0038931
0.040313 0.0038686
0.040938 0.0038459
0.041563 0.0038249
0.042188 0.0038056
0.042813 0.0037879
0.043438 0.0037719
0.044063 0.0037574
0.044688 0.0037445
0.045313 0.003733
0.045938 0.0037231
0.046563 0.0037146
0.047188 0.0037075
0.047813 0.0037019
0.048438 0.0036977
0.049063 0.0036949
0.049688 0.0036935
0.050313 0.0036935
0.050938 0.0036949
0.051563 0.0036977
0.052188 0.0037019
0.052813 0.0037075
0.053438 0.0037146
0.054063 0.0037231
0.054688 0.003733
0.055313 0.0037445
0.055938 0.0037574
0.056563 0.0037719
0.057188 0.0037879
0.057813 0.0038056
0.058438 0.0038249
0.059063 0.0038459
0.059688 0.0038686
0.060313 0.0038931
0.060938 0.0039194
0.061563 0.0039476
0.062188 0.0039778
0.062813 0.0040101
0.063438 0.0040444
0.063748 0.0040625
0.064063 0.004081
0.064688 0.00412
0.065313 0.0041614
0.065938 0.0042054
0.066562 0.0042519
0.067188 0.0043012
0.067812 0.0043535
0.068438 0.0044087
0.069063 0.0044672
0.069688 0.0045291
0.070313 0.0045946
0.070938 0.0046639
0.071141 0.0046875
0.071563 0.0047374
0.072188 0.0048153
0.072813 0.0048977
0.073438 0.0049851
0.074063 0.0050776
0.074688 0.0051758
0.075313 0.0052799
0.0755 0.0053125
0.075938 0.0053907
0.076563 0.0055087
0.077188 0.0056341
0.077813 0.0057676
0.078438 0.0059099
0.078553 0.0059375
0.079063 0.0060623
0.079688 0.0062253
0.080313 0.0063996
0.080859 0.0065625
0.080938 0.0065865
0.081563 0.006788
0.082188 0.0070047
0.08268 0.0071875
0.082813 0.0072384
0.083437 0.0074919
0.084063 0.0077662
0.084163 0.0078125
0.084688 0.0080653
0.085313 0.008391
0.085397 0.0084375
0.085938 0.0087486
0.086442 0.0090625
0.086563 0.0091409
0.087188 0.0095745
0.08734 0.0096875
0.087813 0.010056
0.08812 0.010313
0.088438 0.010592
0.088805 0.010938
0.089063 0.011194
0.089411 0.011563
0.089688 0.011874
0.08995 0.012188
0.090313 0.012649
0.090434 0.012813
0.09087 0.013438
0.090938 0.01354
0.091265 0.014063
0.091563 0.014576
0.091624 0.014688
0.091952 0.015313
0.092188 0.015797
0.092253 0.015938
0.092529 0.016563
0.092784 0.017188
0.092813 0.01726
0.09302 0.017813
0.093238 0.018438
0.093438 0.019049
0.093442 0.019063
0.093631 0.019688
0.093807 0.020313
0.093972 0.020938
0.094063 0.021301
0.094126 0.021563
0.09427 0.022188
0.094406 0.022813
0.094534 0.023438
0.094654 0.024063
0.094688 0.024244
0.094767 0.024688
0.094874 0.025313
0.094975 0.025938
0.09507 0.026563
0.09516 0.027188
0.095245 0.027813
0.095313 0.028328
0.095326 0.028438
0.095403 0.029063
0.095476 0.029688
0.095545 0.030313
0.09561 0.030938
0.095672 0.031563
0.095732 0.032188
0.095788 0.032813
0.095842 0.033438
0.095893 0.034063
0.095938 0.034633
0.095942 0.034688
0.095988 0.035313
0.096032 0.035938
0.096074 0.036563
0.096114 0.037188
0.096153 0.037813
0.096189 0.038438
0.096224 0.039063
0.096257 0.039688
0.096289 0.040313
0.096319 0.040938
0.096348 0.041563
0.096376 0.042188
0.096402 0.042813
0.096427 0.043438
0.096451 0.044063
0.096474 0.044688
0.096496 0.045313
0.096517 0.045938
0.096537 0.046563
0.096556 0.047188
0.096563 0.047404
0.096574 0.047813
0.096592 0.048438
0.096608 0.049063
0.096624 0.049688
0.096639 0.050313
0.096653 0.050938
0.096667 0.051563
0.09668 0.052188
0.096693 0.052813
0.096705 0.053438
0.096716 0.054063
0.096727 0.054688
0.096737 0.055313
0.096747 0.055938
0.096756 0.056563
0.096765 0.057188
0.096774 0.057813
0.096782 0.058438
0.096789 0.059063
0.096797 0.059688
0.096804 0.060313
0.09681 0.060938
0.096817 0.061563
0.096823 0.062188
0.096828 0.062813
0.096834 0.063438
0.096839 0.064063
0.096844 0.064688
0.096849 0.065313
0.096853 0.065938
0.096857 0.066562
0.096861 0.067188
0.096865 0.067812
0.096869 0.068438
0.096872 0.069063
0.096875 0.069688
0.096879 0.070313
0.096882 0.070938
0.096884 0.071563
0.096887 0.072188
0.09689 0.072813
0.096892 0.073438
0.096894 0.074063
0.096896 0.074688
0.096898 0.075313
0.0969 0.075938
0.096902 0.076563
0.096904 0.077188
0.096906 0.077813
0.096907 0.078438
0.096909 0.079063
0.09691 0.079688
0.096912 0.080313
0.096913 0.080938
0.096914 0.081563
0.096916 0.082188
0.096917 0.082813
0.096918 0.083437
0.096919 0.084063
0.09692 0.084688
0.096921 0.085313
0.096921 0.085938
0.096922 0.086563
0.096923 0.087188
0.096924 0.087813
0.096924 0.088438
0.096925 0.089063
0.096925 0.089688
0.096925 0.090313
0.096926 0.090938
0.096926 0.091563
0.096925 0.092188
0.096925 0.092813
0.096924 0.093438
0.096923 0.094063
0.096922 0.094688
0.09692 0.095313
0.096917 0.095938
0.096913 0.096563
0.096909 0.097188
0.096904 0.097813
0.096899 0.098438
0.096895 0.099063
0.096892 0.099688


==> Cont160t4.0_0.1_3DN1_anl.txt <==
0.0035716 0.099688
0.0035717 0.099063
0.0035717 0.098438
0.0035718 0.097813
0.0035718 0.097188
0.0035719 0.096563
0.003572 0.095938
0.0035722 0.095313
0.0035723 0.094688
0.0035725 0.094063
0.0035727 0.093438
0.003573 0.092813
0.0035732 0.092188
0.0035735 0.091563
0.0035738 0.090938
0.0035742 0.090313
0.0035745 0.089688
0.0035749 0.089063
0.0035754 0.088438
0.0035758 0.087813
0.0035763 0.087188
0.0035769 0.086563
0.0035775 0.085938
0.0035781 0.085313
0.0035788 0.084688
0.0035795 0.084063
0.0035803 0.083438
0.0035811 0.082813
0.003582 0.082188
0.003583 0.081563
0.003584 0.080938
0.0035851 0.080313
0.0035863 0.079688
0.0035875 0.079063
0.0035888 0.078438
0.0035902 0.077813
0.0035917 0.077188
0.0035933 0.076563
0.003595 0.075938
0.0035968 0.075313
0.0035987 0.074688
0.0036007 0.074063
0.0036029 0.073438
0.0036052 0.072813
0.0036076 0.072188
0.0036102 0.071563
0.0036129 0.070938
0.0036157 0.070313
0.0036188 0.069688
0.003622 0.069063
0.0036254 0.068438
0.003629 0.067813
0.0036328 0.067188
0.0036368 0.066563
0.003641 0.065938
0.0036455 0.065313
0.0036502 0.064688
0.0036552 0.064063
0.0036605 0.063438
0.003666 0.062813
0.0036718 0.062188
0.0036779 0.061563
0.0036844 0.060938
0.0036912 0.060313
0.0036983 0.059688
0.0037059 0.059063
0.0037138 0.058438
0.0037221 0.057813
0.0037308 0.057188
0.00374 0.056563
0.0037497 0.055938
0.0037598 0.055313
0.0037704 0.054688
0.0037816 0.054063
0.0037933 0.053438
0.0038056 0.052813
0.0038185 0.052188
0.003832 0.051563
0.0038462 0.050938
0.0038611 0.050313
0.0038766 0.049688
0.003893 0.049063
0.0039101 0.048438
0.003928 0.047813
0.0039468 0.047188
0.0039665 0.046562
0.0039872 0.045937
0.0040088 0.045312
0.0040314 0.044687
0.0040551 0.044063
0.0040625 0.043876
0.00408 0.043438
0.0041061 0.042813
0.0041334 0.042188
0.0041621 0.041563
0.004192 0.040938
0.0042235 0.040313
0.0042564 0.039688
0.0042909 0.039062
0.004327 0.038437
0.0043649 0.037812
0.0044046 0.037187
0.0044463 0.036562
0.0044899 0.035938
0.0045357 0.035313
0.0045838 0.034688
0.0046342 0.034063
0.0046872 0.033438
0.0046875 0.033434
0.0047431 0.032813
0.0048018 0.032188
0.0048635 0.031563
0.0049283 0.030937
0.0049966 0.030312
0.0050685 0.029688
0.0051442 0.029063
0.005224 0.028438
0.0053081 0.027813
0.0053125 0.027781
0.0053973 0.027187
0.0054915 0.026562
0.0055912 0.025938
0.0056965 0.025313
0.0058082 0.024688
0.0059265 0.024063
0.0059375 0.024007
0.0060526 0.023438
0.0061866 0.022812
0.0063292 0.022188
0.0064811 0.021563
0.0065625 0.021245
0.0066435 0.020938
0.0068174 0.020313
0.0070035 0.019688
0.0071875 0.01911
0.0072031 0.019062
0.0074185 0.018437
0.0076503 0.017813
0.0078125 0.017402
0.0079008 0.017188
0.0081727 0.016563
0.0084375 0.015999
0.0084674 0.015938
0.0087897 0.015312
0.0090625 0.014823
0.0091415 0.014688
0.0095284 0.014063
0.0096875 0.013822
0.0099551 0.013437
0.010313 0.012959
0.010428 0.012813
0.010938 0.012206
0.010954 0.012188
0.011544 0.011562
0.011562 0.011544
0.012188 0.010958
0.01221 0.010938
0.012813 0.010435
0.012969 0.010313
0.013437 0.0099651
0.01384 0.0096875
0.014063 0.0095411
0.014688 0.0091566
0.01485 0.0090625
0.015312 0.008807
0.015938 0.008487
0.01604 0.0084375
0.016563 0.0081942
0.017188 0.0079244
0.017463 0.0078125
0.017813 0.0076758
0.018437 0.0074461
0.019062 0.0072328
0.019202 0.0071875
0.019688 0.0070351
0.020313 0.0068511
0.020938 0.0066793
0.021389 0.0065625
0.021563 0.0065189
0.022188 0.0063693
0.022812 0.006229
0.023438 0.0060974
0.024063 0.0059737
0.024255 0.0059375
0.024688 0.0058578
0.025313 0.0057488
0.025938 0.0056462
0.026562 0.0055495
0.027187 0.0054582
0.027813 0.0053721
0.028269 0.0053125
0.028438 0.005291
0.029063 0.0052145
0.029688 0.0051424
0.030312 0.0050742
0.030937 0.0050097
0.031563 0.0049489
0.032188 0.0048914
0.032813 0.0048371
0.033438 0.0047858
0.034063 0.0047375
0.034688 0.0046918
0.03475 0.0046875
0.035313 0.004649
0.035938 0.0046087
0.036562 0.0045707
0.037187 0.0045351
0.037812 0.0045016
0.038437 0.0044703
0.039062 0.0044411
0.039688 0.0044138
0.040313 0.0043884
0.040938 0.0043649
0.041563 0.0043431
0.042188 0.0043231
0.042813 0.0043048
0.043438 0.0042882
0.044063 0.0042732
0.044687 0.0042598
0.045312 0.004248
0.045937 0.0042376
0.046562 0.0042288
0.047188 0.0042215
0.047813 0.0042157
0.048438 0.0042114
0.049063 0.0042085
0.049688 0.004207
0.050313 0.004207
0.050938 0.0042085
0.051563 0.0042114
0.052188 0.0042157
0.052813 0.0042215
0.053438 0.0042288
0.054063 0.0042376
0.054688 0.004248
0.055313 0.0042598
0.055938 0.0042732
0.056563 0.0042882
0.057188 0.0043048
0.057813 0.0043231
0.058438 0.0043431
0.059063 0.0043649
0.059688 0.0043884
0.060313 0.0044138
0.060938 0.0044411
0.061563 0.0044703
0.062188 0.0045016
0.062813 0.0045351
0.063438 0.0045707
0.064063 0.0046087
0.064688 0.004649
0.06525 0.0046875
0.065313 0.0046918
0.065938 0.0047375
0.066563 0.0047858
0.067188 0.0048371
0.067813 0.0048914
0.068438 0.0049489
0.069063 0.0050097
0.069688 0.0050742
0.070313 0.0051424
0.070938 0.0052145
0.071563 0.005291
0.071731 0.0053125
0.072188 0.0053721
0.072813 0.0054582
0.073438 0.0055495
0.074063 0.0056462
0.074688 0.0057488
0.075313 0.0058578
0.075745 0.0059375
0.075938 0.0059737
0.076563 0.0060974
0.077188 0.006229
0.077813 0.0063693
0.078438 0.0065189
0.078611 0.0065625
0.079063 0.0066793
0.079688 0.0068511
0.080313 0.0070351
0.080798 0.0071875
0.080938 0.0072328
0.081563 0.0074461
0.082188 0.0076758
0.082537 0.0078125
0.082813 0.0079244
0.083438 0.0081942
0.08396 0.0084375
0.084063 0.008487
0.084688 0.008807
0.08515 0.0090625
0.085313 0.0091566
0.085938 0.0095411
0.08616 0.0096875
0.086563 0.0099651
0.087031 0.010313
0.087188 0.010435
0.08779 0.010938
0.087813 0.010958
0.088438 0.011544
0.088456 0.011562
0.089046 0.012188
0.089063 0.012206
0.089572 0.012813
0.089688 0.012959
0.090045 0.013437
0.090313 0.013822
0.090472 0.014063
0.090858 0.014688
0.090938 0.014823
0.09121 0.015312
0.091533 0.015938
0.091563 0.015999
0.091827 0.016563
0.092099 0.017188
0.092188 0.017402
0.09235 0.017813
0.092581 0.018437
0.092797 0.019062
0.092813 0.01911
0.092996 0.019688
0.093183 0.020313
0.093357 0.020938
0.093438 0.021245
0.093519 0.021563
0.093671 0.022188
0.093813 0.022812
0.093947 0.023438
0.094063 0.024007
0.094074 0.024063
0.094192 0.024688
0.094303 0.025313
0.094409 0.025938
0.094508 0.026562
0.094603 0.027187
0.094688 0.027781
0.094692 0.027813
0.094776 0.028438
0.094856 0.029063
0.094932 0.029688
0.095003 0.030312
0.095072 0.030937
0.095137 0.031563
0.095198 0.032188
0.095257 0.032813
0.095313 0.033434
0.095313 0.033438
0.095366 0.034063
0.095416 0.034688
0.095464 0.035313
0.09551 0.035938
0.095554 0.036562
0.095595 0.037187
0.095635 0.037812
0.095673 0.038437
0.095709 0.039062
0.095744 0.039688
0.095777 0.040313
0.095808 0.040938
0.095838 0.041563
0.095867 0.042188
0.095894 0.042813
0.09592 0.043438
0.095938 0.043876
0.095945 0.044063
0.095969 0.044687
0.095991 0.045312
0.096013 0.045937
0.096033 0.046562
0.096053 0.047188
0.096072 0.047813
0.09609 0.048438
0.096107 0.049063
0.096123 0.049688
0.096139 0.050313
0.096154 0.050938
0.096168 0.051563
0.096182 0.052188
0.096194 0.052813
0.096207 0.053438
0.096218 0.054063
0.09623 0.054688
0.09624 0.055313
0.09625 0.055938
0.09626 0.056563
0.096269 0.057188
0.096278 0.057813
0.096286 0.058438
0.096294 0.059063
0.096302 0.059688
0.096309 0.060313
0.096316 0.060938
0.096322 0.061563
0.096328 0.062188
0.096334 0.062813
0.09634 0.063438
0.096345 0.064063
0.09635 0.064688
0.096354 0.065313
0.096359 0.065938
0.096363 0.066563
0.096367 0.067188
0.096371 0.067813
0.096375 0.068438
0.096378 0.069063
0.096381 0.069688
0.096384 0.070313
0.096387 0.070938
0.09639 0.071563
0.096392 0.072188
0.096395 0.072813
0.096397 0.073438
0.096399 0.074063
0.096401 0.074688
0.096403 0.075313
0.096405 0.075938
0.096407 0.076563
0.096408 0.077188
0.09641 0.077813
0.096411 0.078438
0.096412 0.079063
0.096414 0.079688
0.096415 0.080313
0.096416 0.080938
0.096417 0.081563
0.096418 0.082188
0.096419 0.082813
0.09642 0.083438
0.09642 0.084063
0.096421 0.084688
0.096422 0.085313
0.096423 0.085938
0.096423 0.086563
0.096424 0.087188
0.096424 0.087813
0.096425 0.088438
0.096425 0.089063
0.096425 0.089688
0.096426 0.090313
0.096426 0.090938
0.096426 0.091563
0.096427 0.092188
0.096427 0.092813
0.096427 0.093438
0.096427 0.094063
0.096428 0.094688
0.096428 0.095313
0.096428 0.095938
0.096428 0.096563
0.096428 0.097188
0.096428 0.097813
0.096428 0.098438
0.096428 0.099063
0.096428 0.099688


==> Cont160t4.0_0.1_SPH.txt <==
0.0040625 0.063466
0.0040977 0.064063
0.0041368 0.064688
0.0041784 0.065313
0.0042225 0.065938
0.0042692 0.066562
0.0043188 0.067188
0.0043712 0.067812
0.0044267 0.068438
0.0044854 0.069063
0.0045476 0.069688
0.0046133 0.070313
0.0046829 0.070938
0.0046875 0.070977
0.0047568 0.071563
0.004835 0.072188
0.0049178 0.072813
0.0050056 0.073438
0.0050985 0.074063
0.0051971 0.074688
0.0053016 0.075313
0.0053125 0.075375
0.0054131 0.075938
0.0055315 0.076563
0.0056575 0.077188
0.0057916 0.077813
0.0059346 0.078438
0.0059375 0.07845
0.0060878 0.079063
0.0062515 0.079688
0.0064267 0.080313
0.0065625 0.080768
0.0066146 0.080938
0.0068172 0.081563
0.007035 0.082188
0.0071875 0.082598
0.0072701 0.082813
0.0075249 0.083437
0.0078006 0.084063
0.0078125 0.084088
0.0081017 0.084688
0.0084293 0.085313
0.0084375 0.085327
0.0087892 0.085938
0.0090625 0.086376
0.0091843 0.086563
0.0096207 0.087188
0.0096875 0.087278
0.010106 0.087813
0.010313 0.08806
0.010646 0.088438
0.010938 0.088747
0.011253 0.089063
0.011563 0.089354
0.01194 0.089688
0.012188 0.089894
0.012722 0.090313
0.012813 0.090379
0.013438 0.090816
0.013624 0.090938
0.014063 0.091211
0.014673 0.091563
0.014688 0.091571
0.015313 0.091898
0.015912 0.092188
0.015938 0.092199
0.016563 0.092475
0.017188 0.09273
0.017402 0.092813
0.017813 0.092965
0.018438 0.093183
0.019063 0.093385
0.019232 0.093438
0.019688 0.093573
0.020313 0.093748
0.020938 0.093912
0.02155 0.094063
0.021563 0.094065
0.022188 0.094208
0.022813 0.094342
0.023438 0.094468
0.024063 0.094587
0.024625 0.094688
0.024688 0.094698
0.025313 0.094803
0.025938 0.094901
0.026563 0.094994
0.027188 0.095082
0.027813 0.095165
0.028438 0.095243
0.029023 0.095313
0.029063 0.095317
0.029688 0.095387
0.030313 0.095452
0.030938 0.095515
0.031563 0.095573
0.032188 0.095629
0.032813 0.095681
0.033438 0.095731
0.034063 0.095777
0.034688 0.095822
0.035313 0.095863
0.035938 0.095902
0.036534 0.095938
0.036563 0.095939
0.037188 0.095974
0.037813 0.096006
0.038438 0.096036
0.039063 0.096065
0.039688 0.096091
0.040313 0.096116
0.040938 0.096138
0.041563 0.09616
0.042188 0.096179
0.042813 0.096197
0.043438 0.096213
0.044063 0.096227
0.044688 0.09624
0.045313 0.096252
0.045938 0.096262
0.046563 0.09627
0.047188 0.096277
0.047813 0.096283
0.048438 0.096287
0.049063 0.09629
0.049688 0.096291
0.050313 0.096291
0.050938 0.09629
0.051563 0.096287
0.052188 0.096283
0.052813 0.096277
0.053438 0.09627
0.054063 0.096262
0.054688 0.096252
0.055313 0.09624
0.055938 0.096227
0.056563 0.096213
0.057188 0.096197
0.057813 0.096179
0.058438 0.09616
0.059063 0.096138
0.059688 0.096116
0.060313 0.096091
0.060938 0.096065
0.061563 0.096036
0.062188 0.096006
0.062813 0.095974
0.063438 0.095939
0.063466 0.095938
0.064063 0.095902
0.064688 0.095863
0.065313 0.095822
0.065938 0.095777
0.066562 0.095731
0.067188 0.095681
0.067812 0.095629
0.068438 0.095573
0.069063 0.095515
0.069688 0.095452
0.070313 0.095387
0.070938 0.095317
0.070977 0.095313
0.071563 0.095243
0.072188 0.095165
0.072813 0.095082
0.073438 0.094994
0.074063 0.094901
0.074688 0.094803
0.075313 0.094698
0.075375 0.094688
0.075938 0.094587
0.076563 0.094468
0.077188 0.094342
0.077813 0.094208
0.078438 0.094065
0.07845 0.094063
0.079063 0.093912
0.079688 0.093748
0.080313 0.093573
0.080768 0.093438
0.080938 0.093385
0.081563 0.093183
0.082188 0.092965
0.082598 0.092813
0.082813 0.09273
0.083437 0.092475
0.084063 0.092199
0.084088 0.092188
0.084688 0.091898
0.085313 0.091571
0.085327 0.091563
0.085938 0.091211
0.086376 0.090938
0.086563 0.090816
0.087188 0.090379
0.087278 0.090313
0.087813 0.089894
0.08806 0.089688
0.088438 0.089354
0.088747 0.089063
0.089063 0.088747
0.089354 0.088438
0.089688 0.08806
0.089894 0.087813
0.090313 0.087278
0.090379 0.087188
0.090816 0.086563
0.090938 0.086376
0.091211 0.085938
0.091563 0.085327
0.091571 0.085313
0.091898 0.084688
0.092188 0.084088
0.092199 0.084063
0.092475 0.083437
0.09273 0.082813
0.092813 0.082598
0.092965 0.082188
0.093183 0.081563
0.093385 0.080938
0.093438 0.080768
0.093573 0.080313
0.093748 0.079688
0.093912 0.079063
0.094063 0.07845
0.094065 0.078438
0.094208 0.077813
0.094342 0.077188
0.094468 0.076563
0.094587 0.075938
0.094688 0.075375
0.094698 0.075313
0.094803 0.074688
0.094901 0.074063
0.094994 0.073438
0.095082 0.072813
0.095165 0.072188
0.095243 0.071563
0.095313 0.070977
0.095317 0.070938
0.095387 0.070313
0.095452 0.069688
0.095515 0.069063
0.095573 0.068438
0.095629 0.067812
0.095681 0.067188
0.095731 0.066562
0.095777 0.065938
0.095822 0.065313
0.095863 0.064688
0.095902 0.064063
0.095938 0.063466
0.095939 0.063438
0.095974 0.062813
0.096006 0.062188
0.096036 0.061563
0.096065 0.060938
0.096091 0.060313
0.096116 0.059688
0.096138 0.059063
0.09616 0.058438
0.096179 0.057813
0.096197 0.057188
0.096213 0.056563
0.096227 0.055938
0.09624 0.055313
0.096252 0.054688
0.096262 0.054063
0.09627 0.053438
0.096277 0.052813
0.096283 0.052188
0.096287 0.051563
0.09629 0.050938
0.096291 0.050313
0.096291 0.049688
0.09629 0.049063
0.096287 0.048438
0.096283 0.047813
0.096277 0.047188
0.09627 0.046563
0.096262 0.045938
0.096252 0.045313
0.09624 0.044688
0.096227 0.044063
0.096213 0.043438
0.096197 0.042813
0.096179 0.042188
0.09616 0.041563
0.096138 0.040938
0.096116 0.040313
0.096091 0.039688
0.096065 0.039063
0.096036 0.038438
0.096006 0.037813
0.095974 0.037188
0.095939 0.036563
0.095938 0.036534
0.095902 0.035938
0.095863 0.035313
0.095822 0.034688
0.095777 0.034063
0.095731 0.033438
0.095681 0.032813
0.095629 0.032188
0.095573 0.031563
0.095515 0.030938
0.095452 0.030313
0.095387 0.029688
0.095317 0.029063
0.095313 0.029023
0.095243 0.028438
0.095165 0.027813
0.095082 0.027188
0.094994 0.026563
0.094901 0.025938
0.094803 0.025313
0.094698 0.024688
0.094688 0.024625
0.094587 0.024063
0.094468 0.023438
0.094342 0.022813
0.094208 0.022188
0.094065 0.021563
0.094063 0.02155
0.093912 0.020938
0.093748 0.020313
0.093573 0.019688
0.093438 0.019232
0.093385 0.019063
0.093183 0.018438
0.092965 0.017813
0.092813 0.017402
0.09273 0.017188
0.092475 0.016563
0.092199 0.015938
0.092188 0.015912
0.091898 0.015313
0.091571 0.014688
0.091563 0.014673
0.091211 0.014063
0.090938 0.013624
0.090816 0.013438
0.090379 0.012813
0.090313 0.012722
0.089894 0.012188
0.089688 0.01194
0.089354 0.011563
0.089063 0.011253
0.088747 0.010938
0.088438 0.010646
0.08806 0.010313
0.087813 0.010106
0.087278 0.0096875
0.087188 0.0096207
0.086563 0.0091843
0.086376 0.0090625
0.085938 0.0087892
0.085327 0.0084375
0.085313 0.0084293
0.084688 0.0081017
0.084088 0.0078125
0.084063 0.0078006
0.083437 0.0075249
0.082813 0.0072701
0.082598 0.0071875
0.082188 0.007035
0.081563 0.0068172
0.080938 0.0066146
0.080768 0.0065625
0.080313 0.0064267
0.079688 0.0062515
0.079063 0.0060878
0.07845 0.0059375
0.078438 0.0059346
0.077813 0.0057916
0.077188 0.0056575
0.076563 0.0055315
0.075938 0.0054131
0.075375 0.0053125
0.075313 0.0053016
0.074688 0.0051971
0.074063 0.0050985
0.073438 0.0050056
0.072813 0.0049178
0.072188 0.004835
0.071563 0.0047568
0.070977 0.0046875
0.070938 0.0046829
0.070313 0.0046133
0.069688 0.0045476
0.069063 0.0044854
0.068438 0.0044267
0.067812 0.0043712
0.067188 0.0043188
0.066562 0.0042692
0.065938 0.0042225
0.065313 0.0041784
0.064688 0.0041368
0.064063 0.0040977
0.063466 0.0040625
0.063438 0.0040608
0.062813 0.0040263
0.062188 0.003994
0.061563 0.0039637
0.060938 0.0039353
0.060313 0.0039089
0.059688 0.0038843
0.059063 0.0038615
0.058438 0.0038405
0.057813 0.0038211
0.057188 0.0038034
0.056563 0.0037872
0.055938 0.0037727
0.055313 0.0037597
0.054688 0.0037482
0.054063 0.0037382
0.053438 0.0037297
0.052813 0.0037226
0.052188 0.003717
0.051563 0.0037127
0.050938 0.0037099
0.050313 0.0037085
0.049688 0.0037085
0.049063 0.0037099
0.048438 0.0037127
0.047813 0.003717
0.047188 0.0037226
0.046563 0.0037297
0.045938 0.0037382
0.045313 0.0037482
0.044688 0.0037597
0.044063 0.0037727
0.043438 0.0037872
0.042813 0.0038034
0.042188 0.0038211
0.041563 0.0038405
0.040938 0.0038615
0.040313 0.0038843
0.039688 0.0039089
0.039063 0.0039353
0.038438 0.0039637
0.037813 0.003994
0.037188 0.0040263
0.036563 0.0040608
0.036534 0.0040625
0.035938 0.0040977
0.035313 0.0041368
0.034688 0.0041784
0.034063 0.0042225
0.033438 0.0042692
0.032813 0.0043188
0.032188 0.0043712
0.031563 0.0044267
0.030938 0.0044854
0.030313 0.0045476
0.029688 0.0046133
0.029063 0.0046829
0.029023 0.0046875
0.028438 0.0047568
0.027813 0.004835
0.027188 0.0049178
0.026563 0.0050056
0.025938 0.0050985
0.025313 0.0051971
0.024688 0.0053016
0.024625 0.0053125
0.024063 0.0054131
0.023438 0.0055315
0.022813 0.0056575
0.022188 0.0057916
0.021563 0.0059346
0.02155 0.0059375
0.020938 0.0060878
0.020313 0.0062515
0.019688 0.0064267
0.019232 0.0065625
0.019063 0.0066146
0.018438 0.0068172
0.017813 0.007035
0.017402 0.0071875
0.017188 0.0072701
0.016563 0.0075249
0.015938 0.0078006
0.015912 0.0078125
0.015313 0.0081017
0.014688 0.0084293
0.014673 0.0084375
0.014063 0.0087892
0.013624 0.0090625
0.013438 0.0091843
0.012813 0.0096207
0.012722 0.0096875
0.012188 0.010106
0.01194 0.010313
0.011563 0.010646
0.011253 0.010938
0.010938 0.011253
0.010646 0.011563
0.010313 0.01194
0.010106 0.012188
0.0096875 0.012722
0.0096207 0.012813
0.0091843 0.013438
0.0090625 0.013624
0.0087892 0.014063
0.0084375 0.014673
0.0084293 0.014688
0.0081017 0.015313
0.0078125 0.015912
0.0078006 0.015938
0.0075249 0.016563
0.0072701 0.017188
0.0071875 0.017402
0.007035 0.017813
0.0068172 0.018438
0.0066146 0.019063
0.0065625 0.019232
0.0064267 0.019688
0.0062515 0.020313
0.0060878 0.020938
0.0059375 0.02155
0.0059346 0.021563
0.0057916 0.022188
0.0056575 0.022813
0.0055315 0.023438
0.0054131 0.024063
0.0053125 0.024625
0.0053016 0.024688
0.0051971 0.025313
0.0050985 0.025938
0.0050056 0.026563
0.0049178 0.027188
0.004835 0.027813
0.0047568 0.028438
0.0046875 0.029023
0.0046829 0.029063
0.0046133 0.029688
0.0045476 0.030313
0.0044854 0.030938
0.0044267 0.031563
0.0043712 0.032188
0.0043188 0.032813
0.0042692 0.033438
0.0042225 0.034063
0.0041784 0.034688
0.0041368 0.035313
0.0040977 0.035938
0.0040625 0.036534
0.0040608 0.036563
0.0040263 0.037188
0.003994 0.037813
0.0039637 0.038438
0.0039353 0.039063
0.0039089 0.039688
0.0038843 0.040313
0.0038615 0.040938
0.0038405 0.041563
0.0038211 0.042188
0.0038034 0.042813
0.0037872 0.043438
0.0037727 0.044063
0.0037597 0.044688
0.0037482 0.045313
0.0037382 0.045938
0.0037297 0.046563
0.0037226 0.047188
0.003717 0.047813
0.0037127 0.048438
0.0037099 0.049063
0.0037085 0.049688
0.0037085 0.050313
0.0037099 0.050938
0.0037127 0.051563
0.003717 0.052188
0.0037226 0.052813
0.0037297 0.053438
0.0037382 0.054063
0.0037482 0.054688
0.0037597 0.055313
0.0037727 0.055938
0.0037872 0.056563
0.0038034 0.057188
0.0038211 0.057813
0.0038405 0.058438
0.0038615 0.059063
0.0038843 0.059688
0.0039089 0.060313
0.0039353 0.060938
0.0039637 0.061563
0.003994 0.062188
0.0040263 0.062813
0.0040608 0.063438
0.0040625 0.063466


==> Cont160t4.0_0.1_anl.txt <==
0.0046875 0.064969
0.0047113 0.065313
0.0047572 0.065938
0.0048058 0.066563
0.0048572 0.067188
0.0049118 0.067813
0.0049696 0.068438
0.0050307 0.069063
0.0050954 0.069688
0.0051639 0.070313
0.0052365 0.070938
0.0053125 0.071557
0.0053132 0.071563
0.0053949 0.072188
0.0054814 0.072813
0.0055731 0.073438
0.0056703 0.074063
0.0057734 0.074688
0.0058829 0.075313
0.0059375 0.075609
0.0059996 0.075938
0.0061239 0.076563
0.0062562 0.077188
0.0063972 0.077813
0.0065475 0.078438
0.0065625 0.078497
0.0067089 0.079063
0.0068817 0.079688
0.0070666 0.080313
0.0071875 0.080697
0.0072656 0.080938
0.0074802 0.081563
0.0077112 0.082188
0.0078125 0.082446
0.0079615 0.082813
0.0082329 0.083438
0.0084375 0.083877
0.0085277 0.084063
0.0088499 0.084688
0.0090625 0.085072
0.0092021 0.085313
0.0095892 0.085938
0.0096875 0.086087
0.010017 0.086563
0.010313 0.086961
0.01049 0.087188
0.010938 0.087722
0.011018 0.087813
0.011562 0.08839
0.01161 0.088438
0.012188 0.088982
0.012278 0.089063
0.012813 0.08951
0.013039 0.089688
0.013437 0.089983
0.013913 0.090313
0.014063 0.090411
0.014688 0.090798
0.014928 0.090938
0.015312 0.09115
0.015938 0.091472
0.016123 0.091563
0.016563 0.091767
0.017188 0.092039
0.017554 0.092188
0.017813 0.092289
0.018437 0.09252
0.019062 0.092734
0.019303 0.092813
0.019688 0.092933
0.020313 0.093118
0.020938 0.093291
0.021503 0.093438
0.021563 0.093452
0.022188 0.093603
0.022812 0.093744
0.023438 0.093876
0.024063 0.094
0.024391 0.094063
0.024688 0.094117
0.025313 0.094227
0.025938 0.09433
0.026562 0.094427
0.027187 0.094519
0.027813 0.094605
0.028438 0.094687
0.028443 0.094688
0.029063 0.094764
0.029688 0.094836
0.030312 0.094905
0.030937 0.094969
0.031563 0.09503
0.032188 0.095088
0.032813 0.095143
0.033438 0.095194
0.034063 0.095243
0.034688 0.095289
0.035031 0.095313
0.035313 0.095332
0.035938 0.095372
0.036562 0.09541
0.037187 0.095446
0.037812 0.09548
0.038437 0.095511
0.039062 0.095541
0.039688 0.095568
0.040313 0.095594
0.040938 0.095617
0.041563 0.095639
0.042188 0.095659
0.042813 0.095677
0.043438 0.095694
0.044063 0.095709
0.044687 0.095723
0.045312 0.095735
0.045937 0.095745
0.046562 0.095754
0.047188 0.095761
0.047813 0.095767
0.048438 0.095771
0.049063 0.095774
0.049688 0.095776
0.050313 0.095776
0.050938 0.095774
0.051563 0.095771
0.052188 0.095767
0.052813 0.095761
0.053438 0.095754
0.054063 0.095745
0.054688 0.095735
0.055313 0.095723
0.055938 0.095709
0.056563 0.095694
0.057188 0.095677
0.057813 0.095659
0.058438 0.095639
0.059063 0.095617
0.059688 0.095594
0.060313 0.095568
0.060938 0.095541
0.061563 0.095511
0.062188 0.09548
0.062813 0.095446
0.063438 0.09541
0.064063 0.095372
0.064688 0.095332
0.064969 0.095313
0.065313 0.095289
0.065938 0.095243
0.066563 0.095194
0.067188 0.095143
0.067813 0.095088
0.068438 0.09503
0.069063 0.094969
0.069688 0.094905
0.070313 0.094836
0.070938 0.094764
0.071557 0.094688
0.071563 0.094687
0.072188 0.094605
0.072813 0.094519
0.073438 0.094427
0.074063 0.09433
0.074688 0.094227
0.075313 0.094117
0.075609 0.094063
0.075938 0.094
0.076563 0.093876
0.077188 0.093744
0.077813 0.093603
0.078438 0.093452
0.078497 0.093438
0.079063 0.093291
0.079688 0.093118
0.080313 0.092933
0.080697 0.092813
0.080938 0.092734
0.081563 0.09252
0.082188 0.092289
0.082446 0.092188
0.082813 0.092039
0.083438 0.091767
0.083877 0.091563
0.084063 0.091472
0.084688 0.09115
0.085072 0.090938
0.085313 0.090798
0.085938 0.090411
0.086087 0.090313
0.086563 0.089983
0.086961 0.089688
0.087188 0.08951
0.087722 0.089063
0.087813 0.088982
0.08839 0.088438
0.088438 0.08839
0.088982 0.087813
0.089063 0.087722
0.08951 0.087188
0.089688 0.086961
0.089983 0.086563
0.090313 0.086087
0.090411 0.085938
0.090798 0.085313
0.090938 0.085072
0.09115 0.084688
0.091472 0.084063
0.091563 0.083877
0.091767 0.083438
0.092039 0.082813
0.092188 0.082446
0.092289 0.082188
0.09252 0.081563
0.092734 0.080938
0.092813 0.080697
0.092933 0.080313
0.093118 0.079688
0.093291 0.079063
0.093438 0.078497
0.093452 0.078438
0.093603 0.077813
0.093744 0.077188
0.093876 0.076563
0.094 0.075938
0.094063 0.075609
0.094117 0.075313
0.094227 0.074688
0.09433 0.074063
0.094427 0.073438
0.094519 0.072813
0.094605 0.072188
0.094687 0.071563
0.094688 0.071557
0.094764 0.070938
0.094836 0.070313
0.094905 0.069688
0.094969 0.069063
0.09503 0.068438
0.095088 0.067813
0.095143 0.067188
0.095194 0.066563
0.095243 0.065938
0.095289 0.065313
0.095313 0.064969
0.095332 0.064688
0.095372 0.064063
0.09541 0.063438
0.095446 0.062813
0.09548 0.062188
0.095511 0.061563
0.095541 0.060938
0.095568 0.060313
0.095594 0.059688
0.095617 0.059063
0.095639 0.058438
0.095659 0.057813
0.095677 0.057188
0.095694 0.056563
0.095709 0.055938
0.095723 0.055313
0.095735 0.054688
0.095745 0.054063
0.095754 0.053438
0.095761 0.052813
0.095767 0.052188
0.095771 0.051563
0.095774 0.050938
0.095776 0.050313
0.095776 0.049688
0.095774 0.049063
0.095771 0.048438
0.095767 0.047813
0.095761 0.047188
0.095754 0.046562
0.095745 0.045937
0.095735 0.045312
0.095723 0.044687
0.095709 0.044063
0.095694 0.043438
0.095677 0.042813
0.095659 0.042188
0.095639 0.041563
0.095617 0.040938
0.095594 0.040313
0.095568 0.039688
0.095541 0.039062
0.095511 0.038437
0.09548 0.037812
0.095446 0.037187
0.09541 0.036562
0.095372 0.035938
0.095332 0.035313
0.095313 0.035031
0.095289 0.034688
0.095243 0.034063
0.095194 0.033438
0.095143 0.032813
0.095088 0.032188
0.09503 0.031563
0.094969 0.030937
0.094905 0.030312
0.094836 0.029688
0.094764 0.029063
0.094688 0.028443
0.094687 0.028438
0.094605 0.027813
0.094519 0.027187
0.094427 0.026562
0.09433 0.025938
0.094227 0.025313
0.094117 0.024688
0.094063 0.024391
0.094 0.024063
0.093876 0.023438
0.093744 0.022812
0.093603 0.022188
0.093452 0.021563
0.093438 0.021503
0.093291 0.020938
0.093118 0.020313
0.092933 0.019688
0.092813 0.019303
0.092734 0.019062
0.09252 0.018437
0.092289 0.017813
0.092188 0.017554
0.092039 0.017188
0.091767 0.016563
0.091563 0.016123
0.091472 0.015938
0.09115 0.015312
0.090938 0.014928
0.090798 0.014688
0.090411 0.014063
0.090313 0.013913
0.089983 0.013437
0.089688 0.013039
0.08951 0.012813
0.089063 0.012278
0.088982 0.012188
0.088438 0.01161
0.08839 0.011562
0.087813 0.011018
0.087722 0.010938
0.087188 0.01049
0.086961 0.010313
0.086563 0.010017
0.086087 0.0096875
0.085938 0.0095892
0.085313 0.0092021
0.085072 0.0090625
0.084688 0.0088499
0.084063 0.0085277
0.083877 0.0084375
0.083438 0.0082329
0.082813 0.0079615
0.082446 0.0078125
0.082188 0.0077112
0.081563 0.0074802
0.080938 0.0072656
0.080697 0.0071875
0.080313 0.0070666
0.079688 0.0068817
0.079063 0.0067089
0.078497 0.0065625
0.078438 0.0065475
0.077813 0.0063972
0.077188 0.0062562
0.076563 0.0061239
0.075938 0.0059996
0.075609 0.0059375
0.075313 0.0058829
0.074688 0.0057734
0.074063 0.0056703
0.073438 0.0055731
0.072813 0.0054814
0.072188 0.0053949
0.071563 0.0053132
0.071557 0.0053125
0.070938 0.0052365
0.070313 0.0051639
0.069688 0.0050954
0.069063 0.0050307
0.068438 0.0049696
0.067813 0.0049118
0.067188 0.0048572
0.066563 0.0048058
0.065938 0.0047572
0.065313 0.0047113
0.064969 0.0046875
0.064688 0.0046682
0.064063 0.0046277
0.063438 0.0045896
0.062813 0.0045538
0.062188 0.0045202
0.061563 0.0044887
0.060938 0.0044593
0.060313 0.0044319
0.059688 0.0044064
0.059063 0.0043828
0.058438 0.004361
0.057813 0.0043409
0.057188 0.0043225
0.056563 0.0043058
0.055938 0.0042907
0.055313 0.0042773
0.054688 0.0042654
0.054063 0.004255
0.053438 0.0042462
0.052813 0.0042388
0.052188 0.004233
0.051563 0.0042286
0.050938 0.0042257
0.050313 0.0042242
0.049688 0.0042242
0.049063 0.0042257
0.048438 0.0042286
0.047813 0.004233
0.047188 0.0042388
0.046562 0.0042462
0.045937 0.004255
0.045312 0.0042654
0.044687 0.0042773
0.044063 0.0042907
0.043438 0.0043058
0.042813 0.0043225
0.042188 0.0043409
0.041563 0.004361
0.040938 0.0043828
0.040313 0.0044064
0.039688 0.0044319
0.039062 0.0044593
0.038437 0.0044887
0.037812 0.0045202
0.037187 0.0045538
0.036562 0.0045896
0.035938 0.0046277
0.035313 0.0046682
0.035031 0.0046875
0.034688 0.0047113
0.034063 0.0047572
0.033438 0.0048058
0.032813 0.0048572
0.032188 0.0049118
0.031563 0.0049696
0.030937 0.0050307
0.030312 0.0050954
0.029688 0.0051639
0.029063 0.0052365
0.028443 0.0053125
0.028438 0.0053132
0.027813 0.0053949
0.027187 0.0054814
0.026562 0.0055731
0.025938 0.0056703
0.025313 0.0057734
0.024688 0.0058829
0.024391 0.0059375
0.024063 0.0059996
0.023438 0.0061239
0.022812 0.0062562
0.022188 0.0063972
0.021563 0.0065475
0.021503 0.0065625
0.020938 0.0067089
0.020313 0.0068817
0.019688 0.0070666
0.019303 0.0071875
0.019062 0.0072656
0.018437 0.0074802
0.017813 0.0077112
0.017554 0.0078125
0.017188 0.0079615
0.016563 0.0082329
0.016123 0.0084375
0.015938 0.0085277
0.015312 0.0088499
0.014928 0.0090625
0.014688 0.0092021
0.014063 0.0095892
0.013913 0.0096875
0.013437 0.010017
0.013039 0.010313
0.012813 0.01049
0.012278 0.010938
0.012188 0.011018
0.01161 0.011562
0.011562 0.01161
0.011018 0.012188
0.010938 0.012278
0.01049 0.012813
0.010313 0.013039
0.010017 0.013437
0.0096875 0.013913
0.0095892 0.014063
0.0092021 0.014688
0.0090625 0.014928
0.0088499 0.015312
0.0085277 0.015938
0.0084375 0.016123
0.0082329 0.016563
0.0079615 0.017188
0.0078125 0.017554
0.0077112 0.017813
0.0074802 0.018437
0.0072656 0.019062
0.0071875 0.019303
0.0070666 0.019688
0.0068817 0.020313
0.0067089 0.020938
0.0065625 0.021503
0.0065475 0.021563
0.0063972 0.022188
0.0062562 0.022812
0.0061239 0.023438
0.0059996 0.024063
0.0059375 0.024391
0.0058829 0.024688
0.0057734 0.025313
0.0056703 0.025938
0.0055731 0.026562
0.0054814 0.027187
0.0053949 0.027813
0.0053132 0.028438
0.0053125 0.028443
0.0052365 0.029063
0.0051639 0.029688
0.0050954 0.030312
0.0050307 0.030937
0.0049696 0.031563
0.0049118 0.032188
0.0048572 0.032813
0.0048058 0.033438
0.0047572 0.034063
0.0047113 0.034688
0.0046875 0.035031
0.0046682 0.035313
0.0046277 0.035938
0.0045896 0.036562
0.0045538 0.037187
0.0045202 0.037812
0.0044887 0.038437
0.0044593 0.039062
0.0044319 0.039688
0.0044064 0.040313
0.0043828 0.040938
0.004361 0.041563
0.0043409 0.042188
0.0043225 0.042813
0.0043058 0.043438
0.0042907 0.044063
0.0042773 0.044687
0.0042654 0.045312
0.004255 0.045937
0.0042462 0.046562
0.0042388 0.047188
0.004233 0.047813
0.0042286 0.048438
0.0042257 0.049063
0.0042242 0.049688
0.0042242 0.050313
0.0042257 0.050938
0.0042286 0.051563
0.004233 0.052188
0.0042388 0.052813
0.0042462 0.053438
0.004255 0.054063
0.0042654 0.054688
0.0042773 0.055313
0.0042907 0.055938
0.0043058 0.056563
0.0043225 0.057188
0.0043409 0.057813
0.004361 0.058438
0.0043828 0.059063
0.0044064 0.059688
0.0044319 0.060313
0.0044593 0.060938
0.0044887 0.061563
0.0045202 0.062188
0.0045538 0.062813
0.0045896 0.063438
0.0046277 0.064063
0.0046682 0.064688
0.0046875 0.064969


==> Cont160t4.0_0.3_3DN1_SPH.txt <==
0.010401 0.099688
0.010404 0.099063
0.010407 0.098438
0.010409 0.097813
0.010411 0.097188
0.010414 0.096563
0.010416 0.095938
0.010418 0.095313
0.01042 0.094688
0.010422 0.094063
0.010424 0.093438
0.010426 0.092813
0.010428 0.092188
0.01043 0.091563
0.010432 0.090938
0.010435 0.090313
0.010437 0.089688
0.01044 0.089063
0.010442 0.088438
0.010445 0.087813
0.010448 0.087188
0.010451 0.086563
0.010454 0.085938
0.010457 0.085313
0.01046 0.084688
0.010463 0.084063
0.010467 0.083437
0.01047 0.082813
0.010474 0.082188
0.010478 0.081563
0.010482 0.080938
0.010487 0.080313
0.010491 0.079688
0.010496 0.079063
0.010501 0.078438
0.010506 0.077813
0.010512 0.077188
0.010518 0.076563
0.010524 0.075938
0.01053 0.075313
0.010537 0.074688
0.010544 0.074063
0.010551 0.073438
0.010559 0.072813
0.010567 0.072188
0.010576 0.071563
0.010585 0.070938
0.010594 0.070313
0.010604 0.069688
0.010615 0.069063
0.010626 0.068438
0.010637 0.067812
0.01065 0.067188
0.010663 0.066562
0.010676 0.065938
0.010691 0.065313
0.010706 0.064688
0.010721 0.064063
0.010738 0.063438
0.010756 0.062813
0.010774 0.062188
0.010793 0.061563
0.010814 0.060938
0.010835 0.060313
0.010858 0.059688
0.010881 0.059063
0.010906 0.058438
0.010932 0.057813
0.010938 0.057694
0.01096 0.057188
0.010989 0.056563
0.011019 0.055938
0.011051 0.055313
0.011085 0.054688
0.01112 0.054063
0.011157 0.053438
0.011196 0.052813
0.011237 0.052188
0.011279 0.051563
0.011324 0.050938
0.011371 0.050313
0.01142 0.049688
0.011471 0.049063
0.011525 0.048438
0.011563 0.048021
0.011582 0.047813
0.011641 0.047188
0.011704 0.046563
0.011769 0.045938
0.011838 0.045313
0.01191 0.044688
0.011985 0.044063
0.012064 0.043438
0.012147 0.042813
0.012188 0.042515
0.012233 0.042188
0.012325 0.041563
0.012421 0.040938
0.012521 0.040313
0.012626 0.039688
0.012737 0.039063
0.012813 0.03865
0.012852 0.038438
0.012975 0.037813
0.013103 0.037188
0.013237 0.036563
0.013378 0.035938
0.013438 0.035686
0.013527 0.035313
0.013684 0.034688
0.013848 0.034063
0.014021 0.033438
0.014063 0.033294
0.014204 0.032813
0.014397 0.032188
0.0146 0.031563
0.014688 0.031303
0.014815 0.030937
0.015041 0.030313
0.01528 0.029688
0.015313 0.029606
0.015535 0.029063
0.015803 0.028438
0.015938 0.028138
0.016088 0.027813
0.016391 0.027188
0.016563 0.026849
0.016713 0.026563
0.017055 0.025938
0.017188 0.025706
0.017421 0.025313
0.01781 0.024688
0.017813 0.024683
0.018228 0.024063
0.018438 0.023764
0.018676 0.023438
0.019063 0.02293
0.019156 0.022813
0.019673 0.022188
0.019688 0.022171
0.020233 0.021563
0.020313 0.021478
0.02084 0.020938
0.020938 0.020841
0.021499 0.020313
0.021563 0.020255
0.022188 0.019713
0.022218 0.019688
0.022813 0.019212
0.023008 0.019063
0.023438 0.018746
0.023878 0.018438
0.024063 0.018313
0.024688 0.017909
0.024843 0.017813
0.025313 0.017532
0.025922 0.017188
0.025938 0.017179
0.026563 0.01685
0.02714 0.016563
0.027188 0.01654
0.027813 0.016251
0.028438 0.015977
0.028533 0.015938
0.029063 0.015722
0.029688 0.015481
0.030149 0.015313
0.030313 0.015254
0.030938 0.015042
0.031563 0.014841
0.032067 0.014688
0.032188 0.014652
0.032813 0.014474
0.033438 0.014307
0.034063 0.014149
0.034424 0.014063
0.034688 0.014001
0.035313 0.013862
0.035938 0.013731
0.036563 0.013608
0.037188 0.013492
0.037502 0.013438
0.037813 0.013384
0.038438 0.013284
0.039063 0.01319
0.039688 0.013102
0.040313 0.013021
0.040938 0.012945
0.041563 0.012875
0.042171 0.012813
0.042188 0.012811
0.042813 0.012753
0.043438 0.0127
0.044063 0.012652
0.044688 0.012609
0.045313 0.012572
0.045938 0.012539
0.046563 0.012511
0.047188 0.012487
0.047813 0.012469
0.048438 0.012455
0.049063 0.012446
0.049688 0.012441
0.050313 0.012441
0.050938 0.012446
0.051563 0.012455
0.052188 0.012469
0.052813 0.012487
0.053438 0.012511
0.054063 0.012539
0.054688 0.012572
0.055313 0.012609
0.055938 0.012652
0.056563 0.0127
0.057188 0.012753
0.057813 0.012811
0.057829 0.012813
0.058438 0.012875
0.059063 0.012945
0.059688 0.013021
0.060313 0.013102
0.060938 0.01319
0.061563 0.013284
0.062188 0.013384
0.062498 0.013438
0.062813 0.013492
0.063438 0.013608
0.064063 0.013731
0.064688 0.013862
0.065313 0.014001
0.065576 0.014063
0.065938 0.014149
0.066562 0.014307
0.067188 0.014474
0.067812 0.014652
0.067933 0.014688
0.068438 0.014841
0.069063 0.015042
0.069688 0.015254
0.069851 0.015313
0.070313 0.015481
0.070938 0.015722
0.071467 0.015938
0.071563 0.015977
0.072188 0.016251
0.072813 0.01654
0.07286 0.016563
0.073438 0.01685
0.074063 0.017179
0.074078 0.017188
0.074688 0.017532
0.075157 0.017813
0.075313 0.017909
0.075938 0.018313
0.076122 0.018438
0.076563 0.018746
0.076992 0.019063
0.077188 0.019212
0.077782 0.019688
0.077813 0.019713
0.078438 0.020255
0.078501 0.020313
0.079063 0.020841
0.07916 0.020938
0.079688 0.021478
0.079767 0.021563
0.080313 0.022171
0.080327 0.022188
0.080844 0.022813
0.080938 0.02293
0.081324 0.023438
0.081563 0.023764
0.081772 0.024063
0.082188 0.024683
0.08219 0.024688
0.082579 0.025313
0.082813 0.025706
0.082945 0.025938
0.083287 0.026563
0.083437 0.026849
0.083609 0.027188
0.083912 0.027813
0.084063 0.028138
0.084197 0.028438
0.084465 0.029063
0.084688 0.029606
0.08472 0.029688
0.084959 0.030313
0.085185 0.030938
0.085313 0.031303
0.0854 0.031563
0.085603 0.032188
0.085796 0.032813
0.085938 0.033294
0.085979 0.033438
0.086152 0.034063
0.086316 0.034688
0.086473 0.035313
0.086563 0.035686
0.086622 0.035938
0.086763 0.036563
0.086897 0.037188
0.087025 0.037813
0.087148 0.038438
0.087188 0.03865
0.087263 0.039063
0.087374 0.039688
0.087479 0.040313
0.087579 0.040938
0.087675 0.041563
0.087767 0.042188
0.087813 0.042515
0.087853 0.042813
0.087936 0.043438
0.088015 0.044063
0.08809 0.044688
0.088162 0.045313
0.088231 0.045938
0.088296 0.046563
0.088359 0.047188
0.088418 0.047813
0.088438 0.048021
0.088475 0.048438
0.088529 0.049063
0.08858 0.049688
0.088629 0.050313
0.088676 0.050938
0.088721 0.051563
0.088763 0.052188
0.088804 0.052813
0.088843 0.053438
0.08888 0.054063
0.088915 0.054688
0.088949 0.055313
0.088981 0.055938
0.089011 0.056563
0.08904 0.057188
0.089063 0.057694
0.089068 0.057813
0.089094 0.058438
0.089119 0.059063
0.089142 0.059688
0.089165 0.060313
0.089186 0.060938
0.089207 0.061563
0.089226 0.062188
0.089244 0.062813
0.089262 0.063438
0.089279 0.064063
0.089294 0.064688
0.089309 0.065313
0.089324 0.065938
0.089337 0.066562
0.08935 0.067188
0.089363 0.067812
0.089374 0.068438
0.089385 0.069063
0.089396 0.069688
0.089406 0.070313
0.089415 0.070938
0.089424 0.071563
0.089433 0.072188
0.089441 0.072813
0.089449 0.073438
0.089456 0.074063
0.089463 0.074688
0.08947 0.075313
0.089476 0.075938
0.089482 0.076563
0.089488 0.077188
0.089494 0.077813
0.089499 0.078438
0.089504 0.079063
0.089509 0.079688
0.089513 0.080313
0.089518 0.080938
0.089522 0.081563
0.089526 0.082188
0.08953 0.082813
0.089533 0.083437
0.089537 0.084063
0.08954 0.084688
0.089543 0.085313
0.089546 0.085938
0.089549 0.086563
0.089552 0.087188
0.089555 0.087813
0.089558 0.088438
0.08956 0.089063
0.089563 0.089688
0.089565 0.090313
0.089568 0.090938
0.08957 0.091563
0.089572 0.092188
0.089574 0.092813
0.089576 0.093438
0.089578 0.094063
0.08958 0.094688
0.089582 0.095313
0.089584 0.095938
0.089586 0.096563
0.089589 0.097188
0.089591 0.097813
0.089593 0.098438
0.089596 0.099063
0.089599 0.099688


==> Cont160t4.0_0.3_3DN1_anl.txt <==
0.010967 0.099688
0.010968 0.099063
0.010968 0.098438
0.010968 0.097813
0.010968 0.097188
0.010968 0.096563
0.010969 0.095938
0.010969 0.095313
0.01097 0.094688
0.01097 0.094063
0.010971 0.093438
0.010972 0.092813
0.010973 0.092188
0.010974 0.091563
0.010975 0.090938
0.010976 0.090313
0.010977 0.089688
0.010978 0.089063
0.01098 0.088438
0.010981 0.087813
0.010983 0.087188
0.010984 0.086563
0.010986 0.085938
0.010988 0.085313
0.010991 0.084688
0.010993 0.084063
0.010995 0.083438
0.010998 0.082813
0.011001 0.082188
0.011004 0.081563
0.011007 0.080938
0.011011 0.080313
0.011015 0.079688
0.011019 0.079063
0.011023 0.078438
0.011028 0.077813
0.011032 0.077188
0.011038 0.076563
0.011043 0.075938
0.011049 0.075313
0.011055 0.074688
0.011062 0.074063
0.011069 0.073438
0.011076 0.072813
0.011084 0.072188
0.011092 0.071563
0.011101 0.070938
0.01111 0.070313
0.01112 0.069688
0.01113 0.069063
0.011141 0.068438
0.011153 0.067813
0.011165 0.067188
0.011178 0.066563
0.011192 0.065938
0.011206 0.065313
0.011221 0.064688
0.011238 0.064063
0.011255 0.063438
0.011272 0.062813
0.011291 0.062188
0.011311 0.061563
0.011332 0.060938
0.011354 0.060313
0.011377 0.059688
0.011401 0.059063
0.011427 0.058438
0.011454 0.057813
0.011482 0.057188
0.011512 0.056563
0.011543 0.055938
0.011562 0.055561
0.011576 0.055313
0.01161 0.054688
0.011647 0.054063
0.011685 0.053438
0.011725 0.052813
0.011767 0.052188
0.011811 0.051563
0.011858 0.050938
0.011906 0.050313
0.011957 0.049688
0.01201 0.049063
0.012066 0.048438
0.012125 0.047813
0.012186 0.047188
0.012188 0.047173
0.012251 0.046562
0.012319 0.045937
0.01239 0.045312
0.012465 0.044687
0.012543 0.044063
0.012625 0.043438
0.01271 0.042813
0.0128 0.042188
0.012813 0.042106
0.012895 0.041563
0.012995 0.040938
0.013099 0.040313
0.013208 0.039688
0.013323 0.039062
0.013437 0.038466
0.013443 0.038437
0.01357 0.037812
0.013704 0.037187
0.013844 0.036562
0.01399 0.035938
0.014063 0.035642
0.014145 0.035313
0.014308 0.034688
0.01448 0.034063
0.01466 0.033438
0.014688 0.033345
0.014851 0.032813
0.015052 0.032188
0.015264 0.031563
0.015312 0.031424
0.015488 0.030937
0.015725 0.030312
0.015938 0.02978
0.015975 0.029688
0.016242 0.029063
0.016523 0.028438
0.016563 0.028353
0.016823 0.027813
0.01714 0.027187
0.017188 0.027097
0.017479 0.026562
0.017813 0.025982
0.017839 0.025938
0.018225 0.025313
0.018437 0.024984
0.018637 0.024688
0.019062 0.024083
0.019077 0.024063
0.019552 0.023438
0.019688 0.023268
0.020064 0.022812
0.020313 0.022524
0.020615 0.022188
0.020938 0.021844
0.021212 0.021563
0.021563 0.021219
0.021861 0.020938
0.022188 0.020643
0.022569 0.020313
0.022812 0.02011
0.023345 0.019688
0.023438 0.019616
0.024063 0.019159
0.0242 0.019062
0.024688 0.018733
0.025148 0.018437
0.025313 0.018335
0.025938 0.017965
0.026207 0.017813
0.026562 0.017618
0.027187 0.017293
0.0274 0.017188
0.027813 0.016989
0.028438 0.016703
0.028762 0.016563
0.029063 0.016435
0.029688 0.016184
0.030312 0.015946
0.030337 0.015938
0.030937 0.015725
0.031563 0.015515
0.032188 0.015318
0.032204 0.015312
0.032813 0.015133
0.033438 0.014959
0.034063 0.014794
0.034491 0.014688
0.034688 0.01464
0.035313 0.014495
0.035938 0.014359
0.036562 0.014231
0.037187 0.014111
0.037455 0.014063
0.037812 0.013999
0.038437 0.013894
0.039062 0.013797
0.039688 0.013706
0.040313 0.013621
0.040938 0.013543
0.041563 0.01347
0.041866 0.013437
0.042188 0.013404
0.042813 0.013343
0.043438 0.013288
0.044063 0.013239
0.044687 0.013195
0.045312 0.013156
0.045937 0.013121
0.046562 0.013092
0.047188 0.013068
0.047813 0.013049
0.048438 0.013035
0.049063 0.013025
0.049688 0.01302
0.050313 0.01302
0.050938 0.013025
0.051563 0.013035
0.052188 0.013049
0.052813 0.013068
0.053438 0.013092
0.054063 0.013121
0.054688 0.013156
0.055313 0.013195
0.055938 0.013239
0.056563 0.013288
0.057188 0.013343
0.057813 0.013404
0.058134 0.013437
0.058438 0.01347
0.059063 0.013543
0.059688 0.013621
0.060313 0.013706
0.060938 0.013797
0.061563 0.013894
0.062188 0.013999
0.062545 0.014063
0.062813 0.014111
0.063438 0.014231
0.064063 0.014359
0.064688 0.014495
0.065313 0.01464
0.065509 0.014688
0.065938 0.014794
0.066563 0.014959
0.067188 0.015133
0.067796 0.015312
0.067813 0.015318
0.068438 0.015515
0.069063 0.015725
0.069663 0.015938
0.069688 0.015946
0.070313 0.016184
0.070938 0.016435
0.071238 0.016563
0.071563 0.016703
0.072188 0.016989
0.0726 0.017188
0.072813 0.017293
0.073438 0.017618
0.073793 0.017813
0.074063 0.017965
0.074688 0.018335
0.074852 0.018437
0.075313 0.018733
0.0758 0.019062
0.075938 0.019159
0.076563 0.019616
0.076655 0.019688
0.077188 0.02011
0.077431 0.020313
0.077813 0.020643
0.078139 0.020938
0.078438 0.021219
0.078788 0.021563
0.079063 0.021844
0.079385 0.022188
0.079688 0.022524
0.079936 0.022812
0.080313 0.023268
0.080448 0.023438
0.080923 0.024063
0.080938 0.024083
0.081363 0.024688
0.081563 0.024984
0.081775 0.025313
0.082161 0.025938
0.082188 0.025982
0.082521 0.026562
0.082813 0.027097
0.08286 0.027187
0.083177 0.027813
0.083438 0.028353
0.083477 0.028438
0.083758 0.029063
0.084025 0.029688
0.084063 0.02978
0.084275 0.030312
0.084512 0.030937
0.084688 0.031424
0.084736 0.031563
0.084948 0.032188
0.085149 0.032813
0.085313 0.033345
0.08534 0.033438
0.08552 0.034063
0.085692 0.034688
0.085855 0.035313
0.085938 0.035642
0.08601 0.035938
0.086156 0.036562
0.086296 0.037187
0.08643 0.037812
0.086557 0.038437
0.086563 0.038466
0.086677 0.039062
0.086792 0.039688
0.086901 0.040313
0.087005 0.040938
0.087105 0.041563
0.087188 0.042106
0.0872 0.042188
0.08729 0.042813
0.087375 0.043438
0.087457 0.044063
0.087535 0.044687
0.08761 0.045312
0.087681 0.045937
0.087749 0.046562
0.087813 0.047173
0.087814 0.047188
0.087875 0.047813
0.087934 0.048438
0.08799 0.049063
0.088043 0.049688
0.088094 0.050313
0.088142 0.050938
0.088189 0.051563
0.088233 0.052188
0.088275 0.052813
0.088315 0.053438
0.088353 0.054063
0.08839 0.054688
0.088424 0.055313
0.088438 0.055561
0.088457 0.055938
0.088488 0.056563
0.088518 0.057188
0.088546 0.057813
0.088573 0.058438
0.088599 0.059063
0.088623 0.059688
0.088646 0.060313
0.088668 0.060938
0.088689 0.061563
0.088709 0.062188
0.088728 0.062813
0.088745 0.063438
0.088762 0.064063
0.088779 0.064688
0.088794 0.065313
0.088808 0.065938
0.088822 0.066563
0.088835 0.067188
0.088847 0.067813
0.088859 0.068438
0.08887 0.069063
0.08888 0.069688
0.08889 0.070313
0.088899 0.070938
0.088908 0.071563
0.088916 0.072188
0.088924 0.072813
0.088931 0.073438
0.088938 0.074063
0.088945 0.074688
0.088951 0.075313
0.088957 0.075938
0.088962 0.076563
0.088968 0.077188
0.088972 0.077813
0.088977 0.078438
0.088981 0.079063
0.088985 0.079688
0.088989 0.080313
0.088993 0.080938
0.088996 0.081563
0.088999 0.082188
0.089002 0.082813
0.089005 0.083438
0.089007 0.084063
0.089009 0.084688
0.089012 0.085313
0.089014 0.085938
0.089016 0.086563
0.089017 0.087188
0.089019 0.087813
0.08902 0.088438
0.089022 0.089063
0.089023 0.089688
0.089024 0.090313
0.089025 0.090938
0.089026 0.091563
0.089027 0.092188
0.089028 0.092813
0.089029 0.093438
0.08903 0.094063
0.08903 0.094688
0.089031 0.095313
0.089031 0.095938
0.089032 0.096563
0.089032 0.097188
0.089032 0.097813
0.089032 0.098438
0.089032 0.099063
0.089033 0.099688


==> Cont160t4.0_0.3_SPH.txt <==
0.012813 0.057022
0.012827 0.057188
0.012886 0.057813
0.012951 0.058438
0.013022 0.059063
0.013098 0.059688
0.01318 0.060313
0.013269 0.060938
0.013364 0.061563
0.013438 0.062016
0.013466 0.062188
0.013575 0.062813
0.013692 0.063438
0.013817 0.064063
0.013949 0.064688
0.014063 0.065194
0.01409 0.065313
0.01424 0.065938
0.0144 0.066562
0.01457 0.067188
0.014688 0.0676
0.01475 0.067812
0.014942 0.068438
0.015145 0.069063
0.015313 0.06955
0.015361 0.069688
0.015592 0.070313
0.015836 0.070938
0.015938 0.071186
0.016096 0.071563
0.016373 0.072188
0.016563 0.072593
0.016668 0.072813
0.016983 0.073438
0.017188 0.073822
0.017319 0.074063
0.017679 0.074688
0.017813 0.074909
0.018064 0.075313
0.018438 0.07588
0.018476 0.075938
0.018921 0.076563
0.019063 0.076753
0.019399 0.077188
0.019688 0.077544
0.019914 0.077813
0.020313 0.078264
0.020471 0.078438
0.020938 0.078924
0.021076 0.079063
0.021563 0.079529
0.021736 0.079688
0.022188 0.080086
0.022456 0.080313
0.022813 0.080601
0.023247 0.080938
0.023438 0.081079
0.024063 0.081524
0.02412 0.081563
0.024688 0.081936
0.025091 0.082188
0.025313 0.082321
0.025938 0.082681
0.026178 0.082813
0.026563 0.083017
0.027188 0.083332
0.027407 0.083437
0.027813 0.083627
0.028438 0.083904
0.028814 0.084063
0.029063 0.084164
0.029688 0.084408
0.030313 0.084639
0.03045 0.084688
0.030938 0.084855
0.031563 0.085058
0.032188 0.08525
0.0324 0.085313
0.032813 0.08543
0.033438 0.0856
0.034063 0.08576
0.034688 0.08591
0.034806 0.085938
0.035313 0.086051
0.035938 0.086183
0.036563 0.086308
0.037188 0.086425
0.037813 0.086534
0.037984 0.086563
0.038438 0.086636
0.039063 0.086731
0.039688 0.08682
0.040313 0.086902
0.040938 0.086978
0.041563 0.087049
0.042188 0.087114
0.042813 0.087173
0.042978 0.087188
0.043438 0.087227
0.044063 0.087275
0.044688 0.087318
0.045313 0.087356
0.045938 0.087389
0.046563 0.087417
0.047188 0.087441
0.047813 0.08746
0.048438 0.087474
0.049063 0.087483
0.049688 0.087488
0.050313 0.087488
0.050938 0.087483
0.051563 0.087474
0.052188 0.08746
0.052813 0.087441
0.053438 0.087417
0.054063 0.087389
0.054688 0.087356
0.055313 0.087318
0.055938 0.087275
0.056563 0.087227
0.057022 0.087188
0.057188 0.087173
0.057813 0.087114
0.058438 0.087049
0.059063 0.086978
0.059688 0.086902
0.060313 0.08682
0.060938 0.086731
0.061563 0.086636
0.062016 0.086563
0.062188 0.086534
0.062813 0.086425
0.063438 0.086308
0.064063 0.086183
0.064688 0.086051
0.065194 0.085938
0.065313 0.08591
0.065938 0.08576
0.066562 0.0856
0.067188 0.08543
0.0676 0.085313
0.067812 0.08525
0.068438 0.085058
0.069063 0.084855
0.06955 0.084688
0.069688 0.084639
0.070313 0.084408
0.070938 0.084164
0.071186 0.084063
0.071563 0.083904
0.072188 0.083627
0.072593 0.083437
0.072813 0.083332
0.073438 0.083017
0.073822 0.082813
0.074063 0.082681
0.074688 0.082321
0.074909 0.082188
0.075313 0.081936
0.07588 0.081563
0.075938 0.081524
0.076563 0.081079
0.076753 0.080938
0.077188 0.080601
0.077544 0.080313
0.077813 0.080086
0.078264 0.079688
0.078438 0.079529
0.078924 0.079063
0.079063 0.078924
0.079529 0.078438
0.079688 0.078264
0.080086 0.077813
0.080313 0.077544
0.080601 0.077188
0.080938 0.076753
0.081079 0.076563
0.081524 0.075938
0.081563 0.07588
0.081936 0.075313
0.082188 0.074909
0.082321 0.074688
0.082681 0.074063
0.082813 0.073822
0.083017 0.073438
0.083332 0.072813
0.083437 0.072593
0.083627 0.072188
0.083904 0.071563
0.084063 0.071186
0.084164 0.070938
0.084408 0.070313
0.084639 0.069688
0.084688 0.06955
0.084855 0.069063
0.085058 0.068438
0.08525 0.067812
0.085313 0.0676
0.08543 0.067188
0.0856 0.066562
0.08576 0.065938
0.08591 0.065313
0.085938 0.065194
0.086051 0.064688
0.086183 0.064063
0.086308 0.063438
0.086425 0.062813
0.086534 0.062188
0.086563 0.062016
0.086636 0.061563
0.086731 0.060938
0.08682 0.060313
0.086902 0.059688
0.086978 0.059063
0.087049 0.058438
0.087114 0.057813
0.087173 0.057188
0.087188 0.057022
0.087227 0.056563
0.087275 0.055938
0.087318 0.055313
0.087356 0.054688
0.087389 0.054063
0.087417 0.053438
0.087441 0.052813
0.08746 0.052188
0.087474 0.051563
0.087483 0.050938
0.087488 0.050313
0.087488 0.049688
0.087483 0.049063
0.087474 0.048438
0.08746 0.047813
0.087441 0.047188
0.087417 0.046563
0.087389 0.045938
0.087356 0.045313
0.087318 0.044688
0.087275 0.044063
0.087227 0.043438
0.087188 0.042978
0.087173 0.042813
0.087114 0.042188
0.087049 0.041563
0.086978 0.040938
0.086902 0.040313
0.08682 0.039688
0.086731 0.039063
0.086636 0.038438
0.086563 0.037984
0.086534 0.037813
0.086425 0.037188
0.086308 0.036563
0.086183 0.035938
0.086051 0.035313
0.085938 0.034806
0.08591 0.034688
0.08576 0.034063
0.0856 0.033438
0.08543 0.032813
0.085313 0.0324
0.08525 0.032188
0.085058 0.031563
0.084855 0.030938
0.084688 0.03045
0.084639 0.030313
0.084408 0.029688
0.084164 0.029063
0.084063 0.028814
0.083904 0.028438
0.083627 0.027813
0.083437 0.027407
0.083332 0.027188
0.083017 0.026563
0.082813 0.026178
0.082681 0.025938
0.082321 0.025313
0.082188 0.025091
0.081936 0.024688
0.081563 0.02412
0.081524 0.024063
0.081079 0.023438
0.080938 0.023247
0.080601 0.022813
0.080313 0.022456
0.080086 0.022188
0.079688 0.021736
0.079529 0.021563
0.079063 0.021076
0.078924 0.020938
0.078438 0.020471
0.078264 0.020313
0.077813 0.019914
0.077544 0.019688
0.077188 0.019399
0.076753 0.019063
0.076563 0.018921
0.075938 0.018476
0.07588 0.018438
0.075313 0.018064
0.074909 0.017813
0.074688 0.017679
0.074063 0.017319
0.073822 0.017188
0.073438 0.016983
0.072813 0.016668
0.072593 0.016563
0.072188 0.016373
0.071563 0.016096
0.071186 0.015938
0.070938 0.015836
0.070313 0.015592
0.069688 0.015361
0.06955 0.015313
0.069063 0.015145
0.068438 0.014942
0.067812 0.01475
0.0676 0.014688
0.067188 0.01457
0.066562 0.0144
0.065938 0.01424
0.065313 0.01409
0.065194 0.014063
0.064688 0.013949
0.064063 0.013817
0.063438 0.013692
0.062813 0.013575
0.062188 0.013466
0.062016 0.013438
0.061563 0.013364
0.060938 0.013269
0.060313 0.01318
0.059688 0.013098
0.059063 0.013022
0.058438 0.012951
0.057813 0.012886
0.057188 0.012827
0.057022 0.012813
0.056563 0.012773
0.055938 0.012725
0.055313 0.012682
0.054688 0.012644
0.054063 0.012611
0.053438 0.012583
0.052813 0.012559
0.052188 0.01254
0.051563 0.012526
0.050938 0.012517
0.050313 0.012512
0.049688 0.012512
0.049063 0.012517
0.048438 0.012526
0.047813 0.01254
0.047188 0.012559
0.046563 0.012583
0.045938 0.012611
0.045313 0.012644
0.044688 0.012682
0.044063 0.012725
0.043438 0.012773
0.042978 0.012813
0.042813 0.012827
0.042188 0.012886
0.041563 0.012951
0.040938 0.013022
0.040313 0.013098
0.039688 0.01318
0.039063 0.013269
0.038438 0.013364
0.037984 0.013438
0.037813 0.013466
0.037188 0.013575
0.036563 0.013692
0.035938 0.013817
0.035313 0.013949
0.034806 0.014063
0.034688 0.01409
0.034063 0.01424
0.033438 0.0144
0.032813 0.01457
0.0324 0.014688
0.032188 0.01475
0.031563 0.014942
0.030938 0.015145
0.03045 0.015313
0.030313 0.015361
0.029688 0.015592
0.029063 0.015836
0.028814 0.015938
0.028438 0.016096
0.027813 0.016373
0.027407 0.016563
0.027188 0.016668
0.026563 0.016983
0.026178 0.017188
0.025938 0.017319
0.025313 0.017679
0.025091 0.017813
0.024688 0.018064
0.02412 0.018438
0.024063 0.018476
0.023438 0.018921
0.023247 0.019063
0.022813 0.019399
0.022456 0.019688
0.022188 0.019914
0.021736 0.020313
0.021563 0.020471
0.021076 0.020938
0.020938 0.021076
0.020471 0.021563
0.020313 0.021736
0.019914 0.022188
0.019688 0.022456
0.019399 0.022813
0.019063 0.023247
0.018921 0.023438
0.018476 0.024063
0.018438 0.02412
0.018064 0.024688
0.017813 0.025091
0.017679 0.025313
0.017319 0.025938
0.017188 0.026178
0.016983 0.026563
0.016668 0.027188
0.016563 0.027407
0.016373 0.027813
0.016096 0.028438
0.015938 0.028814
0.015836 0.029063
0.015592 0.029688
0.015361 0.030313
0.015313 0.03045
0.015145 0.030938
0.014942 0.031563
0.01475 0.032188
0.014688 0.0324
0.01457 0.032813
0.0144 0.033438
0.01424 0.034063
0.01409 0.034688
0.014063 0.034806
0.013949 0.035313
0.013817 0.035938
0.013692 0.036563
0.013575 0.037188
0.013466 0.037813
0.013438 0.037984
0.013364 0.038438
0.013269 0.039063
0.01318 0.039688
0.013098 0.040313
0.013022 0.040938
0.012951 0.041563
0.012886 0.042188
0.012827 0.042813
0.012813 0.042978
0.012773 0.043438
0.012725 0.044063
0.012682 0.044688
0.012644 0.045313
0.012611 0.045938
0.012583 0.046563
0.012559 0.047188
0.01254 0.047813
0.012526 0.048438
0.012517 0.049063
0.012512 0.049688
0.012512 0.050313
0.012517 0.050938
0.012526 0.051563
0.01254 0.052188
0.012559 0.052813
0.012583 0.053438
0.012611 0.054063
0.012644 0.054688
0.012682 0.055313
0.012725 0.055938
0.012773 0.056563
0.012813 0.057022


==> Cont160t4.0_0.3_anl.txt <==
0.013437 0.057284
0.01349 0.057813
0.013557 0.058438
0.01363 0.059063
0.01371 0.059688
0.013795 0.060313
0.013888 0.060938
0.013986 0.061563
0.014063 0.062015
0.014092 0.062188
0.014206 0.062813
0.014328 0.063438
0.014458 0.064063
0.014595 0.064688
0.014688 0.065083
0.014742 0.065313
0.014899 0.065938
0.015066 0.066563
0.015242 0.067188
0.015312 0.067423
0.015431 0.067813
0.015631 0.068438
0.015844 0.069063
0.015938 0.069325
0.01607 0.069688
0.016312 0.070313
0.016563 0.070927
0.016567 0.070938
0.016841 0.071563
0.017131 0.072188
0.017188 0.072303
0.017442 0.072813
0.017773 0.073438
0.017813 0.073509
0.018129 0.074063
0.018437 0.074575
0.018508 0.074688
0.018915 0.075313
0.019062 0.075528
0.019353 0.075938
0.019688 0.076387
0.019823 0.076563
0.020313 0.077166
0.02033 0.077188
0.02088 0.077813
0.020938 0.077875
0.021476 0.078438
0.021563 0.078524
0.022125 0.079063
0.022188 0.07912
0.022812 0.07967
0.022834 0.079688
0.023438 0.080177
0.023613 0.080313
0.024063 0.080647
0.024472 0.080938
0.024688 0.081085
0.025313 0.081492
0.025425 0.081563
0.025938 0.081871
0.026491 0.082188
0.026562 0.082227
0.027187 0.082558
0.027697 0.082813
0.027813 0.082869
0.028438 0.083159
0.029063 0.083433
0.029073 0.083438
0.029688 0.083688
0.030312 0.08393
0.030675 0.084063
0.030937 0.084156
0.031563 0.084369
0.032188 0.084569
0.032577 0.084688
0.032813 0.084758
0.033438 0.084934
0.034063 0.085101
0.034688 0.085258
0.034917 0.085313
0.035313 0.085405
0.035938 0.085542
0.036562 0.085672
0.037187 0.085794
0.037812 0.085908
0.037985 0.085938
0.038437 0.086014
0.039062 0.086112
0.039688 0.086205
0.040313 0.08629
0.040938 0.08637
0.041563 0.086443
0.042188 0.08651
0.042716 0.086563
0.042813 0.086572
0.043438 0.086627
0.044063 0.086677
0.044687 0.086722
0.045312 0.086762
0.045937 0.086796
0.046562 0.086825
0.047188 0.08685
0.047813 0.086869
0.048438 0.086884
0.049063 0.086893
0.049688 0.086898
0.050313 0.086898
0.050938 0.086893
0.051563 0.086884
0.052188 0.086869
0.052813 0.08685
0.053438 0.086825
0.054063 0.086796
0.054688 0.086762
0.055313 0.086722
0.055938 0.086677
0.056563 0.086627
0.057188 0.086572
0.057284 0.086563
0.057813 0.08651
0.058438 0.086443
0.059063 0.08637
0.059688 0.08629
0.060313 0.086205
0.060938 0.086112
0.061563 0.086014
0.062015 0.085938
0.062188 0.085908
0.062813 0.085794
0.063438 0.085672
0.064063 0.085542
0.064688 0.085405
0.065083 0.085313
0.065313 0.085258
0.065938 0.085101
0.066563 0.084934
0.067188 0.084758
0.067423 0.084688
0.067813 0.084569
0.068438 0.084369
0.069063 0.084156
0.069325 0.084063
0.069688 0.08393
0.070313 0.083688
0.070927 0.083438
0.070938 0.083433
0.071563 0.083159
0.072188 0.082869
0.072303 0.082813
0.072813 0.082558
0.073438 0.082227
0.073509 0.082188
0.074063 0.081871
0.074575 0.081563
0.074688 0.081492
0.075313 0.081085
0.075528 0.080938
0.075938 0.080647
0.076387 0.080313
0.076563 0.080177
0.077166 0.079688
0.077188 0.07967
0.077813 0.07912
0.077875 0.079063
0.078438 0.078524
0.078524 0.078438
0.079063 0.077875
0.07912 0.077813
0.07967 0.077188
0.079688 0.077166
0.080177 0.076563
0.080313 0.076387
0.080647 0.075938
0.080938 0.075528
0.081085 0.075313
0.081492 0.074688
0.081563 0.074575
0.081871 0.074063
0.082188 0.073509
0.082227 0.073438
0.082558 0.072813
0.082813 0.072303
0.082869 0.072188
0.083159 0.071563
0.083433 0.070938
0.083438 0.070927
0.083688 0.070313
0.08393 0.069688
0.084063 0.069325
0.084156 0.069063
0.084369 0.068438
0.084569 0.067813
0.084688 0.067423
0.084758 0.067188
0.084934 0.066563
0.085101 0.065938
0.085258 0.065313
0.085313 0.065083
0.085405 0.064688
0.085542 0.064063
0.085672 0.063438
0.085794 0.062813
0.085908 0.062188
0.085938 0.062015
0.086014 0.061563
0.086112 0.060938
0.086205 0.060313
0.08629 0.059688
0.08637 0.059063
0.086443 0.058438
0.08651 0.057813
0.086563 0.057284
0.086572 0.057188
0.086627 0.056563
0.086677 0.055938
0.086722 0.055313
0.086762 0.054688
0.086796 0.054063
0.086825 0.053438
0.08685 0.052813
0.086869 0.052188
0.086884 0.051563
0.086893 0.050938
0.086898 0.050313
0.086898 0.049688
0.086893 0.049063
0.086884 0.048438
0.086869 0.047813
0.08685 0.047188
0.086825 0.046562
0.086796 0.045937
0.086762 0.045312
0.086722 0.044687
0.086677 0.044063
0.086627 0.043438
0.086572 0.042813
0.086563 0.042716
0.08651 0.042188
0.086443 0.041563
0.08637 0.040938
0.08629 0.040313
0.086205 0.039688
0.086112 0.039062
0.086014 0.038437
0.085938 0.037985
0.085908 0.037812
0.085794 0.037187
0.085672 0.036562
0.085542 0.035938
0.085405 0.035313
0.085313 0.034917
0.085258 0.034688
0.085101 0.034063
0.084934 0.033438
0.084758 0.032813
0.084688 0.032577
0.084569 0.032188
0.084369 0.031563
0.084156 0.030937
0.084063 0.030675
0.08393 0.030312
0.083688 0.029688
0.083438 0.029073
0.083433 0.029063
0.083159 0.028438
0.082869 0.027813
0.082813 0.027697
0.082558 0.027187
0.082227 0.026562
0.082188 0.026491
0.081871 0.025938
0.081563 0.025425
0.081492 0.025313
0.081085 0.024688
0.080938 0.024472
0.080647 0.024063
0.080313 0.023613
0.080177 0.023438
0.079688 0.022834
0.07967 0.022812
0.07912 0.022188
0.079063 0.022125
0.078524 0.021563
0.078438 0.021476
0.077875 0.020938
0.077813 0.02088
0.077188 0.02033
0.077166 0.020313
0.076563 0.019823
0.076387 0.019688
0.075938 0.019353
0.075528 0.019062
0.075313 0.018915
0.074688 0.018508
0.074575 0.018437
0.074063 0.018129
0.073509 0.017813
0.073438 0.017773
0.072813 0.017442
0.072303 0.017188
0.072188 0.017131
0.071563 0.016841
0.070938 0.016567
0.070927 0.016563
0.070313 0.016312
0.069688 0.01607
0.069325 0.015938
0.069063 0.015844
0.068438 0.015631
0.067813 0.015431
0.067423 0.015312
0.067188 0.015242
0.066563 0.015066
0.065938 0.014899
0.065313 0.014742
0.065083 0.014688
0.064688 0.014595
0.064063 0.014458
0.063438 0.014328
0.062813 0.014206
0.062188 0.014092
0.062015 0.014063
0.061563 0.013986
0.060938 0.013888
0.060313 0.013795
0.059688 0.01371
0.059063 0.01363
0.058438 0.013557
0.057813 0.01349
0.057284 0.013437
0.057188 0.013428
0.056563 0.013373
0.055938 0.013323
0.055313 0.013278
0.054688 0.013238
0.054063 0.013204
0.053438 0.013175
0.052813 0.01315
0.052188 0.013131
0.051563 0.013116
0.050938 0.013107
0.050313 0.013102
0.049688 0.013102
0.049063 0.013107
0.048438 0.013116
0.047813 0.013131
0.047188 0.01315
0.046562 0.013175
0.045937 0.013204
0.045312 0.013238
0.044687 0.013278
0.044063 0.013323
0.043438 0.013373
0.042813 0.013428
0.042716 0.013437
0.042188 0.01349
0.041563 0.013557
0.040938 0.01363
0.040313 0.01371
0.039688 0.013795
0.039062 0.013888
0.038437 0.013986
0.037985 0.014063
0.037812 0.014092
0.037187 0.014206
0.036562 0.014328
0.035938 0.014458
0.035313 0.014595
0.034917 0.014688
0.034688 0.014742
0.034063 0.014899
0.033438 0.015066
0.032813 0.015242
0.032577 0.015312
0.032188 0.015431
0.031563 0.015631
0.030937 0.015844
0.030675 0.015938
0.030312 0.01607
0.029688 0.016312
0.029073 0.016563
0.029063 0.016567
0.028438 0.016841
0.027813 0.017131
0.027697 0.017188
0.027187 0.017442
0.026562 0.017773
0.026491 0.017813
0.025938 0.018129
0.025425 0.018437
0.025313 0.018508
0.024688 0.018915
0.024472 0.019062
0.024063 0.019353
0.023613 0.019688
0.023438 0.019823
0.022834 0.020313
0.022812 0.02033
0.022188 0.02088
0.022125 0.020938
0.021563 0.021476
0.021476 0.021563
0.020938 0.022125
0.02088 0.022188
0.02033 0.022812
0.020313 0.022834
0.019823 0.023438
0.019688 0.023613
0.019353 0.024063
0.019062 0.024472
0.018915 0.024688
0.018508 0.025313
0.018437 0.025425
0.018129 0.025938
0.017813 0.026491
0.017773 0.026562
0.017442 0.027187
0.017188 0.027697
0.017131 0.027813
0.016841 0.028438
0.016567 0.029063
0.016563 0.029073
0.016312 0.029688
0.01607 0.030312
0.015938 0.030675
0.015844 0.030937
0.015631 0.031563
0.015431 0.032188
0.015312 0.032577
0.015242 0.032813
0.015066 0.033438
0.014899 0.034063
0.014742 0.034688
0.014688 0.034917
0.014595 0.035313
0.014458 0.035938
0.014328 0.036562
0.014206 0.037187
0.014092 0.037812
0.014063 0.037985
0.013986 0.038437
0.013888 0.039062
0.013795 0.039688
0.01371 0.040313
0.01363 0.040938
0.013557 0.041563
0.01349 0.042188
0.013437 0.042716
0.013428 0.042813
0.013373 0.043438
0.013323 0.044063
0.013278 0.044687
0.013238 0.045312
0.013204 0.045937
0.013175 0.046562
0.01315 0.047188
0.013131 0.047813
0.013116 0.048438
0.013107 0.049063
0.013102 0.049688
0.013102 0.050313
0.013107 0.050938
0.013116 0.051563
0.013131 0.052188
0.01315 0.052813
0.013175 0.053438
0.013204 0.054063
0.013238 0.054688
0.013278 0.055313
0.013323 0.055938
0.013373 0.056563
0.013428 0.057188
0.013437 0.057284


==> Cont160t4.0_0.6_3DN1_SPH.txt <==
0.023467 0.099688
0.023475 0.099063
0.023481 0.098438
0.023487 0.097813
0.023494 0.097188
0.0235 0.096563
0.023506 0.095938
0.023513 0.095313
0.023519 0.094688
0.023526 0.094063
0.023533 0.093438
0.023539 0.092813
0.023546 0.092188
0.023553 0.091563
0.02356 0.090938
0.023567 0.090313
0.023575 0.089688
0.023582 0.089063
0.02359 0.088438
0.023598 0.087813
0.023606 0.087188
0.023614 0.086563
0.023623 0.085938
0.023632 0.085313
0.023641 0.084688
0.02365 0.084063
0.02366 0.083437
0.02367 0.082813
0.023681 0.082188
0.023692 0.081563
0.023703 0.080938
0.023715 0.080313
0.023728 0.079688
0.023741 0.079063
0.023755 0.078438
0.023769 0.077813
0.023784 0.077188
0.0238 0.076563
0.023817 0.075938
0.023834 0.075313
0.023852 0.074688
0.023871 0.074063
0.023892 0.073438
0.023913 0.072813
0.023935 0.072188
0.023959 0.071563
0.023984 0.070938
0.02401 0.070313
0.024037 0.069688
0.024063 0.069136
0.024066 0.069063
0.024097 0.068438
0.02413 0.067812
0.024164 0.067188
0.0242 0.066562
0.024239 0.065938
0.024279 0.065313
0.024321 0.064688
0.024366 0.064063
0.024412 0.063438
0.024462 0.062813
0.024513 0.062188
0.024568 0.061563
0.024625 0.060938
0.024685 0.060313
0.024688 0.060289
0.02475 0.059688
0.024818 0.059063
0.024889 0.058438
0.024964 0.057813
0.025043 0.057188
0.025126 0.056563
0.025213 0.055938
0.025304 0.055313
0.025313 0.055257
0.025402 0.054688
0.025505 0.054063
0.025613 0.053438
0.025726 0.052813
0.025844 0.052188
0.025938 0.051719
0.02597 0.051563
0.026103 0.050938
0.026243 0.050313
0.02639 0.049688
0.026544 0.049063
0.026563 0.048991
0.026709 0.048438
0.026882 0.047813
0.027064 0.047188
0.027188 0.046781
0.027256 0.046563
0.02746 0.045938
0.027675 0.045313
0.027813 0.044928
0.027901 0.044688
0.028143 0.044063
0.028396 0.043438
0.028438 0.043339
0.028667 0.042813
0.028952 0.042188
0.029063 0.041956
0.029257 0.041563
0.029579 0.040938
0.029688 0.040735
0.029923 0.040313
0.030288 0.039688
0.030313 0.039647
0.030681 0.039063
0.030938 0.038673
0.031099 0.038438
0.031545 0.037813
0.031563 0.037789
0.032029 0.037188
0.032188 0.036991
0.032549 0.036563
0.032813 0.036262
0.03311 0.035938
0.033438 0.035594
0.03372 0.035313
0.034063 0.034983
0.034385 0.034688
0.034688 0.03442
0.035114 0.034063
0.035313 0.033902
0.035918 0.033438
0.035938 0.033423
0.036563 0.032984
0.03682 0.032813
0.037188 0.032577
0.037813 0.0322
0.037834 0.032188
0.038438 0.031855
0.039005 0.031563
0.039063 0.031534
0.039688 0.031241
0.040313 0.030968
0.040388 0.030938
0.040938 0.030721
0.041563 0.030493
0.042101 0.030313
0.042188 0.030284
0.042813 0.030097
0.043438 0.029927
0.044063 0.029773
0.044453 0.029688
0.044688 0.029637
0.045313 0.029519
0.045938 0.029416
0.046563 0.029328
0.047188 0.029255
0.047813 0.029196
0.048438 0.029153
0.049063 0.029124
0.049688 0.029109
0.050313 0.029109
0.050938 0.029124
0.051563 0.029153
0.052188 0.029196
0.052813 0.029255
0.053438 0.029328
0.054063 0.029416
0.054688 0.029519
0.055313 0.029637
0.055547 0.029688
0.055938 0.029773
0.056563 0.029927
0.057188 0.030097
0.057813 0.030284
0.057899 0.030313
0.058438 0.030493
0.059063 0.030721
0.059612 0.030938
0.059688 0.030968
0.060313 0.031241
0.060938 0.031534
0.060995 0.031563
0.061563 0.031855
0.062166 0.032188
0.062188 0.0322
0.062813 0.032577
0.06318 0.032813
0.063438 0.032984
0.064063 0.033423
0.064082 0.033438
0.064688 0.033902
0.064886 0.034063
0.065313 0.03442
0.065615 0.034688
0.065938 0.034983
0.06628 0.035313
0.066562 0.035594
0.06689 0.035938
0.067188 0.036262
0.067451 0.036563
0.067812 0.036991
0.067971 0.037188
0.068438 0.037789
0.068455 0.037813
0.068901 0.038438
0.069063 0.038673
0.069319 0.039063
0.069688 0.039647
0.069712 0.039688
0.070077 0.040313
0.070313 0.040735
0.070421 0.040938
0.070743 0.041563
0.070938 0.041956
0.071048 0.042188
0.071333 0.042813
0.071563 0.043339
0.071604 0.043438
0.071857 0.044063
0.072099 0.044688
0.072188 0.044928
0.072325 0.045313
0.07254 0.045938
0.072744 0.046563
0.072813 0.046781
0.072936 0.047188
0.073118 0.047813
0.073291 0.048438
0.073438 0.048991
0.073456 0.049063
0.07361 0.049688
0.073757 0.050313
0.073897 0.050938
0.07403 0.051563
0.074063 0.051719
0.074156 0.052188
0.074274 0.052813
0.074387 0.053438
0.074495 0.054063
0.074598 0.054688
0.074688 0.055257
0.074696 0.055313
0.074787 0.055938
0.074874 0.056563
0.074957 0.057188
0.075036 0.057813
0.075111 0.058438
0.075182 0.059063
0.07525 0.059688
0.075313 0.060289
0.075315 0.060313
0.075375 0.060938
0.075432 0.061563
0.075487 0.062188
0.075538 0.062813
0.075588 0.063438
0.075634 0.064063
0.075679 0.064688
0.075721 0.065313
0.075761 0.065938
0.0758 0.066562
0.075836 0.067188
0.07587 0.067812
0.075903 0.068438
0.075934 0.069063
0.075938 0.069136
0.075963 0.069688
0.07599 0.070313
0.076016 0.070938
0.076041 0.071563
0.076065 0.072188
0.076087 0.072813
0.076108 0.073438
0.076129 0.074063
0.076148 0.074688
0.076166 0.075313
0.076183 0.075938
0.0762 0.076563
0.076216 0.077188
0.076231 0.077813
0.076245 0.078438
0.076259 0.079063
0.076272 0.079688
0.076285 0.080313
0.076297 0.080938
0.076308 0.081563
0.076319 0.082188
0.07633 0.082813
0.07634 0.083437
0.07635 0.084063
0.076359 0.084688
0.076368 0.085313
0.076377 0.085938
0.076386 0.086563
0.076394 0.087188
0.076402 0.087813
0.07641 0.088438
0.076418 0.089063
0.076425 0.089688
0.076433 0.090313
0.07644 0.090938
0.076447 0.091563
0.076454 0.092188
0.076461 0.092813
0.076467 0.093438
0.076474 0.094063
0.076481 0.094688
0.076487 0.095313
0.076494 0.095938
0.0765 0.096563
0.076506 0.097188
0.076513 0.097813
0.076519 0.098438
0.076525 0.099063
0.076533 0.099688


==> Cont160t4.0_0.6_3DN1_anl.txt <==
0.024204 0.099688
0.024205 0.099063
0.024205 0.098438
0.024205 0.097813
0.024206 0.097188
0.024207 0.096563
0.024208 0.095938
0.024209 0.095313
0.024211 0.094688
0.024212 0.094063
0.024214 0.093438
0.024216 0.092813
0.024219 0.092188
0.024221 0.091563
0.024224 0.090938
0.024227 0.090313
0.02423 0.089688
0.024234 0.089063
0.024238 0.088438
0.024242 0.087813
0.024247 0.087188
0.024251 0.086563
0.024257 0.085938
0.024262 0.085313
0.024268 0.084688
0.024275 0.084063
0.024282 0.083438
0.024289 0.082813
0.024297 0.082188
0.024306 0.081563
0.024315 0.080938
0.024325 0.080313
0.024335 0.079688
0.024346 0.079063
0.024358 0.078438
0.024371 0.077813
0.024384 0.077188
0.024398 0.076563
0.024414 0.075938
0.02443 0.075313
0.024447 0.074688
0.024465 0.074063
0.024484 0.073438
0.024505 0.072813
0.024526 0.072188
0.024549 0.071563
0.024573 0.070938
0.024599 0.070313
0.024626 0.069688
0.024655 0.069063
0.024686 0.068438
0.024688 0.068401
0.024719 0.067813
0.024753 0.067188
0.02479 0.066563
0.024829 0.065938
0.02487 0.065313
0.024913 0.064688
0.024958 0.064063
0.025006 0.063438
0.025057 0.062813
0.02511 0.062188
0.025167 0.061563
0.025226 0.060938
0.025288 0.060313
0.025313 0.060077
0.025354 0.059688
0.025425 0.059063
0.025499 0.058438
0.025577 0.057813
0.025659 0.057188
0.025745 0.056563
0.025835 0.055938
0.02593 0.055313
0.025938 0.055267
0.026032 0.054688
0.026139 0.054063
0.026252 0.053438
0.02637 0.052813
0.026494 0.052188
0.026562 0.051856
0.026625 0.051563
0.026765 0.050938
0.026911 0.050313
0.027065 0.049688
0.027187 0.04921
0.027227 0.049063
0.0274 0.048438
0.027581 0.047813
0.027771 0.047188
0.027813 0.047057
0.027974 0.046562
0.028189 0.045937
0.028413 0.045312
0.028438 0.045247
0.028654 0.044687
0.028907 0.044063
0.029063 0.043695
0.029175 0.043438
0.029461 0.042813
0.029688 0.042339
0.029763 0.042188
0.030086 0.041563
0.030312 0.041143
0.030428 0.040938
0.030794 0.040313
0.030937 0.040077
0.031185 0.039688
0.031563 0.039117
0.0316 0.039062
0.03205 0.038437
0.032188 0.038253
0.032532 0.037812
0.032813 0.037468
0.033051 0.037187
0.033438 0.036752
0.033613 0.036562
0.034063 0.036097
0.034224 0.035938
0.034688 0.035497
0.034892 0.035313
0.035313 0.034946
0.035625 0.034688
0.035938 0.034438
0.036436 0.034063
0.036562 0.03397
0.037187 0.03354
0.037344 0.033438
0.037812 0.033143
0.038373 0.032813
0.038437 0.032776
0.039062 0.03244
0.039566 0.032188
0.039688 0.032128
0.040313 0.031844
0.040938 0.031581
0.040985 0.031563
0.041563 0.031343
0.042188 0.031125
0.042775 0.030937
0.042813 0.030926
0.043438 0.030749
0.044063 0.030589
0.044687 0.030446
0.045312 0.03032
0.045355 0.030312
0.045937 0.030212
0.046562 0.030121
0.047188 0.030045
0.047813 0.029984
0.048438 0.029939
0.049063 0.029909
0.049688 0.029894
0.050313 0.029894
0.050938 0.029909
0.051563 0.029939
0.052188 0.029984
0.052813 0.030045
0.053438 0.030121
0.054063 0.030212
0.054645 0.030312
0.054688 0.03032
0.055313 0.030446
0.055938 0.030589
0.056563 0.030749
0.057188 0.030926
0.057225 0.030937
0.057813 0.031125
0.058438 0.031343
0.059015 0.031563
0.059063 0.031581
0.059688 0.031844
0.060313 0.032128
0.060434 0.032188
0.060938 0.03244
0.061563 0.032776
0.061627 0.032813
0.062188 0.033143
0.062656 0.033438
0.062813 0.03354
0.063438 0.03397
0.063564 0.034063
0.064063 0.034438
0.064375 0.034688
0.064688 0.034946
0.065108 0.035313
0.065313 0.035497
0.065776 0.035938
0.065938 0.036097
0.066387 0.036562
0.066563 0.036752
0.066949 0.037187
0.067188 0.037468
0.067468 0.037812
0.067813 0.038253
0.06795 0.038437
0.0684 0.039062
0.068438 0.039117
0.068815 0.039688
0.069063 0.040077
0.069206 0.040313
0.069572 0.040938
0.069688 0.041143
0.069914 0.041563
0.070237 0.042188
0.070313 0.042339
0.070539 0.042813
0.070825 0.043438
0.070938 0.043695
0.071093 0.044063
0.071346 0.044687
0.071563 0.045247
0.071587 0.045312
0.071811 0.045937
0.072026 0.046562
0.072188 0.047057
0.072229 0.047188
0.072419 0.047813
0.0726 0.048438
0.072773 0.049063
0.072813 0.04921
0.072935 0.049688
0.073089 0.050313
0.073235 0.050938
0.073375 0.051563
0.073438 0.051856
0.073506 0.052188
0.07363 0.052813
0.073748 0.053438
0.073861 0.054063
0.073968 0.054688
0.074063 0.055267
0.07407 0.055313
0.074165 0.055938
0.074255 0.056563
0.074341 0.057188
0.074423 0.057813
0.074501 0.058438
0.074575 0.059063
0.074646 0.059688
0.074688 0.060077
0.074712 0.060313
0.074774 0.060938
0.074833 0.061563
0.07489 0.062188
0.074943 0.062813
0.074994 0.063438
0.075042 0.064063
0.075087 0.064688
0.07513 0.065313
0.075171 0.065938
0.07521 0.066563
0.075247 0.067188
0.075281 0.067813
0.075313 0.068401
0.075314 0.068438
0.075345 0.069063
0.075374 0.069688
0.075401 0.070313
0.075427 0.070938
0.075451 0.071563
0.075474 0.072188
0.075495 0.072813
0.075516 0.073438
0.075535 0.074063
0.075553 0.074688
0.07557 0.075313
0.075586 0.075938
0.075602 0.076563
0.075616 0.077188
0.075629 0.077813
0.075642 0.078438
0.075654 0.079063
0.075665 0.079688
0.075675 0.080313
0.075685 0.080938
0.075694 0.081563
0.075703 0.082188
0.075711 0.082813
0.075718 0.083438
0.075725 0.084063
0.075732 0.084688
0.075738 0.085313
0.075743 0.085938
0.075749 0.086563
0.075753 0.087188
0.075758 0.087813
0.075762 0.088438
0.075766 0.089063
0.07577 0.089688
0.075773 0.090313
0.075776 0.090938
0.075779 0.091563
0.075781 0.092188
0.075784 0.092813
0.075786 0.093438
0.075788 0.094063
0.075789 0.094688
0.075791 0.095313
0.075792 0.095938
0.075793 0.096563
0.075794 0.097188
0.075795 0.097813
0.075795 0.098438
0.075795 0.099063
0.075796 0.099688


==> Cont160t4.0_0.6_SPH.txt <==
0.030313 0.054499
0.030348 0.054688
0.030484 0.055313
0.030638 0.055938
0.030811 0.056563
0.030938 0.056979
0.031004 0.057188
0.03122 0.057813
0.031457 0.058438
0.031563 0.058693
0.03172 0.059063
0.032009 0.059688
0.032188 0.060048
0.032324 0.060313
0.032671 0.060938
0.032813 0.061177
0.03305 0.061563
0.033438 0.06215
0.033463 0.062188
0.033919 0.062813
0.034063 0.062997
0.03442 0.063438
0.034688 0.06375
0.034969 0.064063
0.035313 0.064424
0.035576 0.064688
0.035938 0.065031
0.03625 0.065313
0.036563 0.06558
0.037003 0.065938
0.037188 0.066081
0.037813 0.066537
0.03785 0.066562
0.038438 0.06695
0.038823 0.067188
0.039063 0.067329
0.039688 0.067676
0.039952 0.067812
0.040313 0.067991
0.040938 0.06828
0.041307 0.068438
0.041563 0.068543
0.042188 0.06878
0.042813 0.068996
0.043021 0.069063
0.043438 0.069189
0.044063 0.069362
0.044688 0.069516
0.045313 0.069652
0.045501 0.069688
0.045938 0.069768
0.046563 0.069866
0.047188 0.069947
0.047813 0.070012
0.048438 0.07006
0.049063 0.070093
0.049688 0.070109
0.050313 0.070109
0.050938 0.070093
0.051563 0.07006
0.052188 0.070012
0.052813 0.069947
0.053438 0.069866
0.054063 0.069768
0.054499 0.069688
0.054688 0.069652
0.055313 0.069516
0.055938 0.069362
0.056563 0.069189
0.056979 0.069063
0.057188 0.068996
0.057813 0.06878
0.058438 0.068543
0.058693 0.068438
0.059063 0.06828
0.059688 0.067991
0.060048 0.067812
0.060313 0.067676
0.060938 0.067329
0.061177 0.067188
0.061563 0.06695
0.06215 0.066562
0.062188 0.066537
0.062813 0.066081
0.062997 0.065938
0.063438 0.06558
0.06375 0.065313
0.064063 0.065031
0.064424 0.064688
0.064688 0.064424
0.065031 0.064063
0.065313 0.06375
0.06558 0.063438
0.065938 0.062997
0.066081 0.062813
0.066537 0.062188
0.066562 0.06215
0.06695 0.061563
0.067188 0.061177
0.067329 0.060938
0.067676 0.060313
0.067812 0.060048
0.067991 0.059688
0.06828 0.059063
0.068438 0.058693
0.068543 0.058438
0.06878 0.057813
0.068996 0.057188
0.069063 0.056979
0.069189 0.056563
0.069362 0.055938
0.069516 0.055313
0.069652 0.054688
0.069688 0.054499
0.069768 0.054063
0.069866 0.053438
0.069947 0.052813
0.070012 0.052188
0.07006 0.051563
0.070093 0.050938
0.070109 0.050313
0.070109 0.049688
0.070093 0.049063
0.07006 0.048438
0.070012 0.047813
0.069947 0.047188
0.069866 0.046563
0.069768 0.045938
0.069688 0.045501
0.069652 0.045313
0.069516 0.044688
0.069362 0.044063
0.069189 0.043438
0.069063 0.043021
0.068996 0.042813
0.06878 0.042188
0.068543 0.041563
0.068438 0.041307
0.06828 0.040938
0.067991 0.040313
0.067812 0.039952
0.067676 0.039688
0.067329 0.039063
0.067188 0.038823
0.06695 0.038438
0.066562 0.03785
0.066537 0.037813
0.066081 0.037188
0.065938 0.037003
0.06558 0.036563
0.065313 0.03625
0.065031 0.035938
0.064688 0.035576
0.064424 0.035313
0.064063 0.034969
0.06375 0.034688
0.063438 0.03442
0.062997 0.034063
0.062813 0.033919
0.062188 0.033463
0.06215 0.033438
0.061563 0.03305
0.061177 0.032813
0.060938 0.032671
0.060313 0.032324
0.060048 0.032188
0.059688 0.032009
0.059063 0.03172
0.058693 0.031563
0.058438 0.031457
0.057813 0.03122
0.057188 0.031004
0.056979 0.030938
0.056563 0.030811
0.055938 0.030638
0.055313 0.030484
0.054688 0.030348
0.054499 0.030313
0.054063 0.030232
0.053438 0.030134
0.052813 0.030053
0.052188 0.029988
0.051563 0.02994
0.050938 0.029907
0.050313 0.029891
0.049688 0.029891
0.049063 0.029907
0.048438 0.02994
0.047813 0.029988
0.047188 0.030053
0.046563 0.030134
0.045938 0.030232
0.045501 0.030313
0.045313 0.030348
0.044688 0.030484
0.044063 0.030638
0.043438 0.030811
0.043021 0.030938
0.042813 0.031004
0.042188 0.03122
0.041563 0.031457
0.041307 0.031563
0.040938 0.03172
0.040313 0.032009
0.039952 0.032188
0.039688 0.032324
0.039063 0.032671
0.038823 0.032813
0.038438 0.03305
0.03785 0.033438
0.037813 0.033463
0.037188 0.033919
0.037003 0.034063
0.036563 0.03442
0.03625 0.034688
0.035938 0.034969
0.035576 0.035313
0.035313 0.035576
0.034969 0.035938
0.034688 0.03625
0.03442 0.036563
0.034063 0.037003
0.033919 0.037188
0.033463 0.037813
0.033438 0.03785
0.03305 0.038438
0.032813 0.038823
0.032671 0.039063
0.032324 0.039688
0.032188 0.039952
0.032009 0.040313
0.03172 0.040938
0.031563 0.041307
0.031457 0.041563
0.03122 0.042188
0.031004 0.042813
0.030938 0.043021
0.030811 0.043438
0.030638 0.044063
0.030484 0.044688
0.030348 0.045313
0.030313 0.045501
0.030232 0.045938
0.030134 0.046563
0.030053 0.047188
0.029988 0.047813
0.02994 0.048438
0.029907 0.049063
0.029891 0.049688
0.029891 0.050313
0.029907 0.050938
0.02994 0.051563
0.029988 0.052188
0.030053 0.052813
0.030134 0.053438
0.030232 0.054063
0.030313 0.054499


==> Cont160t4.0_0.6_anl.txt <==
0.030937 0.052491
0.030974 0.052813
0.031062 0.053438
0.031168 0.054063
0.031293 0.054688
0.031436 0.055313
0.031563 0.055802
0.031599 0.055938
0.031786 0.056563
0.031994 0.057188
0.032188 0.057719
0.032223 0.057813
0.032481 0.058438
0.032762 0.059063
0.032813 0.059166
0.033076 0.059688
0.033416 0.060313
0.033438 0.06035
0.033794 0.060938
0.034063 0.06135
0.034207 0.061563
0.03466 0.062188
0.034688 0.062224
0.035162 0.062813
0.035313 0.062989
0.035715 0.063438
0.035938 0.063672
0.036328 0.064063
0.036562 0.064285
0.037011 0.064688
0.037187 0.064838
0.037776 0.065313
0.037812 0.06534
0.038437 0.065793
0.03865 0.065938
0.039062 0.066206
0.03965 0.066563
0.039688 0.066584
0.040313 0.066924
0.040834 0.067188
0.040938 0.067238
0.041563 0.067519
0.042188 0.067777
0.042281 0.067813
0.042813 0.068006
0.043438 0.068214
0.044063 0.068401
0.044198 0.068438
0.044687 0.068564
0.045312 0.068707
0.045937 0.068832
0.046562 0.068938
0.047188 0.069026
0.047509 0.069063
0.047813 0.069096
0.048438 0.069147
0.049063 0.06918
0.049688 0.069197
0.050313 0.069197
0.050938 0.06918
0.051563 0.069147
0.052188 0.069096
0.052491 0.069063
0.052813 0.069026
0.053438 0.068938
0.054063 0.068832
0.054688 0.068707
0.055313 0.068564
0.055802 0.068438
0.055938 0.068401
0.056563 0.068214
0.057188 0.068006
0.057719 0.067813
0.057813 0.067777
0.058438 0.067519
0.059063 0.067238
0.059166 0.067188
0.059688 0.066924
0.060313 0.066584
0.06035 0.066563
0.060938 0.066206
0.06135 0.065938
0.061563 0.065793
0.062188 0.06534
0.062224 0.065313
0.062813 0.064838
0.062989 0.064688
0.063438 0.064285
0.063672 0.064063
0.064063 0.063672
0.064285 0.063438
0.064688 0.062989
0.064838 0.062813
0.065313 0.062224
0.06534 0.062188
0.065793 0.061563
0.065938 0.06135
0.066206 0.060938
0.066563 0.06035
0.066584 0.060313
0.066924 0.059688
0.067188 0.059166
0.067238 0.059063
0.067519 0.058438
0.067777 0.057813
0.067813 0.057719
0.068006 0.057188
0.068214 0.056563
0.068401 0.055938
0.068438 0.055802
0.068564 0.055313
0.068707 0.054688
0.068832 0.054063
0.068938 0.053438
0.069026 0.052813
0.069063 0.052491
0.069096 0.052188
0.069147 0.051563
0.06918 0.050938
0.069197 0.050313
0.069197 0.049688
0.06918 0.049063
0.069147 0.048438
0.069096 0.047813
0.069063 0.047509
0.069026 0.047188
0.068938 0.046562
0.068832 0.045937
0.068707 0.045312
0.068564 0.044687
0.068438 0.044198
0.068401 0.044063
0.068214 0.043438
0.068006 0.042813
0.067813 0.042281
0.067777 0.042188
0.067519 0.041563
0.067238 0.040938
0.067188 0.040834
0.066924 0.040313
0.066584 0.039688
0.066563 0.03965
0.066206 0.039062
0.065938 0.03865
0.065793 0.038437
0.06534 0.037812
0.065313 0.037776
0.064838 0.037187
0.064688 0.037011
0.064285 0.036562
0.064063 0.036328
0.063672 0.035938
0.063438 0.035715
0.062989 0.035313
0.062813 0.035162
0.062224 0.034688
0.062188 0.03466
0.061563 0.034207
0.06135 0.034063
0.060938 0.033794
0.06035 0.033438
0.060313 0.033416
0.059688 0.033076
0.059166 0.032813
0.059063 0.032762
0.058438 0.032481
0.057813 0.032223
0.057719 0.032188
0.057188 0.031994
0.056563 0.031786
0.055938 0.031599
0.055802 0.031563
0.055313 0.031436
0.054688 0.031293
0.054063 0.031168
0.053438 0.031062
0.052813 0.030974
0.052491 0.030937
0.052188 0.030904
0.051563 0.030853
0.050938 0.03082
0.050313 0.030803
0.049688 0.030803
0.049063 0.03082
0.048438 0.030853
0.047813 0.030904
0.047509 0.030937
0.047188 0.030974
0.046562 0.031062
0.045937 0.031168
0.045312 0.031293
0.044687 0.031436
0.044198 0.031563
0.044063 0.031599
0.043438 0.031786
0.042813 0.031994
0.042281 0.032188
0.042188 0.032223
0.041563 0.032481
0.040938 0.032762
0.040834 0.032813
0.040313 0.033076
0.039688 0.033416
0.03965 0.033438
0.039062 0.033794
0.03865 0.034063
0.038437 0.034207
0.037812 0.03466
0.037776 0.034688
0.037187 0.035162
0.037011 0.035313
0.036562 0.035715
0.036328 0.035938
0.035938 0.036328
0.035715 0.036562
0.035313 0.037011
0.035162 0.037187
0.034688 0.037776
0.03466 0.037812
0.034207 0.038437
0.034063 0.03865
0.033794 0.039062
0.033438 0.03965
0.033416 0.039688
0.033076 0.040313
0.032813 0.040834
0.032762 0.040938
0.032481 0.041563
0.032223 0.042188
0.032188 0.042281
0.031994 0.042813
0.031786 0.043438
0.031599 0.044063
0.031563 0.044198
0.031436 0.044687
0.031293 0.045312
0.031168 0.045937
0.031062 0.046562
0.030974 0.047188
0.030937 0.047509
0.030904 0.047813
0.030853 0.048438
0.03082 0.049063
0.030803 0.049688
0.030803 0.050313
0.03082 0.050938
0.030853 0.051563
0.030904 0.052188
0.030937 0.052491


==> Cont160t8.0_0.1_3DN1_SPH.txt <==
0.0051211 0.099688
0.0051219 0.099063
0.005122 0.098438
0.0051218 0.097813
0.0051215 0.097188
0.0051213 0.096563
0.0051213 0.095938
0.0051217 0.095313
0.0051225 0.094688
0.0051237 0.094063
0.0051254 0.093438
0.0051274 0.092813
0.00513 0.092188
0.0051329 0.091563
0.0051362 0.090938
0.0051399 0.090313
0.0051439 0.089688
0.0051483 0.089063
0.0051531 0.088438
0.0051582 0.087813
0.0051636 0.087188
0.0051694 0.086563
0.0051754 0.085938
0.0051819 0.085313
0.0051886 0.084688
0.0051958 0.084063
0.0052032 0.083437
0.005211 0.082813
0.0052192 0.082188
0.0052277 0.081563
0.0052365 0.080938
0.0052458 0.080313
0.0052554 0.079688
0.0052654 0.079063
0.0052759 0.078438
0.0052867 0.077813
0.0052979 0.077188
0.0053096 0.076563
0.0053125 0.076411
0.0053217 0.075938
0.0053343 0.075313
0.0053474 0.074688
0.0053609 0.074063
0.0053749 0.073438
0.0053894 0.072813
0.0054045 0.072188
0.00542 0.071563
0.0054362 0.070938
0.0054528 0.070313
0.0054701 0.069688
0.0054879 0.069063
0.0055064 0.068438
0.0055255 0.067812
0.0055452 0.067188
0.0055656 0.066562
0.0055867 0.065938
0.0056085 0.065313
0.005631 0.064688
0.0056543 0.064063
0.0056784 0.063438
0.0057033 0.062813
0.005729 0.062188
0.0057556 0.061563
0.005783 0.060938
0.0058114 0.060313
0.0058407 0.059688
0.005871 0.059063
0.0059023 0.058438
0.0059346 0.057813
0.0059375 0.057758
0.0059682 0.057188
0.0060028 0.056563
0.0060387 0.055938
0.0060757 0.055313
0.006114 0.054688
0.0061535 0.054063
0.0061944 0.053438
0.0062367 0.052813
0.0062804 0.052188
0.0063256 0.051563
0.0063723 0.050938
0.0064206 0.050313
0.0064706 0.049688
0.0065223 0.049063
0.0065625 0.048592
0.0065759 0.048438
0.0066315 0.047813
0.006689 0.047188
0.0067486 0.046563
0.0068102 0.045938
0.0068741 0.045313
0.0069402 0.044688
0.0070088 0.044063
0.0070798 0.043438
0.0071534 0.042813
0.0071875 0.042532
0.0072299 0.042188
0.0073094 0.041563
0.0073919 0.040938
0.0074775 0.040313
0.0075663 0.039688
0.0076586 0.039063
0.0077544 0.038438
0.0078125 0.038071
0.0078542 0.037813
0.0079583 0.037188
0.0080665 0.036563
0.008179 0.035938
0.0082962 0.035313
0.0084182 0.034688
0.0084375 0.034592
0.0085459 0.034063
0.0086792 0.033438
0.0088182 0.032813
0.0089632 0.032188
0.0090625 0.031775
0.0091149 0.031563
0.0092741 0.030938
0.0094406 0.030313
0.0096147 0.029688
0.0096875 0.029435
0.0097977 0.029063
0.0099899 0.028438
0.010192 0.027813
0.010313 0.027452
0.010404 0.027188
0.010628 0.026563
0.010863 0.025938
0.010938 0.025746
0.011112 0.025313
0.011375 0.024688
0.011563 0.024261
0.011652 0.024063
0.011947 0.023438
0.012188 0.022954
0.01226 0.022813
0.012593 0.022188
0.012813 0.021795
0.012947 0.021563
0.013325 0.020938
0.013438 0.020759
0.013729 0.020313
0.014063 0.019827
0.014162 0.019688
0.014627 0.019063
0.014688 0.018985
0.015129 0.018438
0.015313 0.01822
0.01567 0.017813
0.015938 0.017521
0.016258 0.017188
0.016563 0.016882
0.016896 0.016563
0.017188 0.016294
0.017594 0.015938
0.017813 0.015752
0.018359 0.015313
0.018438 0.015251
0.019063 0.014787
0.019204 0.014688
0.019688 0.014356
0.020141 0.014063
0.020313 0.013955
0.020938 0.013581
0.021189 0.013438
0.021563 0.013231
0.022188 0.012904
0.02237 0.012813
0.022813 0.012597
0.023438 0.012309
0.023715 0.012188
0.024063 0.012039
0.024688 0.011785
0.025266 0.011563
0.025313 0.011545
0.025938 0.01132
0.026563 0.011107
0.027089 0.010938
0.027188 0.010906
0.027813 0.010717
0.028438 0.010538
0.029063 0.010369
0.029281 0.010313
0.029688 0.010209
0.030313 0.010058
0.030938 0.0099153
0.031563 0.0097801
0.032013 0.0096875
0.032188 0.0096522
0.032813 0.0095317
0.033438 0.0094177
0.034063 0.0093099
0.034688 0.0092081
0.035313 0.0091121
0.035653 0.0090625
0.035938 0.0090217
0.036563 0.0089367
0.037188 0.0088567
0.037813 0.0087816
0.038438 0.0087111
0.039063 0.0086452
0.039688 0.0085837
0.040313 0.0085264
0.040938 0.0084732
0.041391 0.0084375
0.041563 0.0084241
0.042188 0.0083791
0.042813 0.0083378
0.043438 0.0083002
0.044063 0.0082663
0.044688 0.008236
0.045313 0.0082091
0.045938 0.0081858
0.046563 0.0081658
0.047188 0.0081493
0.047813 0.0081361
0.048438 0.0081262
0.049063 0.0081196
0.049688 0.0081163
0.050313 0.0081163
0.050938 0.0081196
0.051563 0.0081262
0.052188 0.0081361
0.052813 0.0081493
0.053438 0.0081658
0.054063 0.0081858
0.054688 0.0082091
0.055313 0.008236
0.055938 0.0082663
0.056563 0.0083002
0.057188 0.0083378
0.057813 0.0083791
0.058438 0.0084241
0.058609 0.0084375
0.059063 0.0084732
0.059688 0.0085264
0.060313 0.0085837
0.060938 0.0086452
0.061563 0.0087111
0.062188 0.0087816
0.062813 0.0088567
0.063438 0.0089367
0.064063 0.0090217
0.064347 0.0090625
0.064688 0.0091121
0.065313 0.0092081
0.065938 0.0093099
0.066562 0.0094177
0.067188 0.0095317
0.067812 0.0096522
0.067987 0.0096875
0.068438 0.0097801
0.069063 0.0099153
0.069688 0.010058
0.070313 0.010209
0.070719 0.010313
0.070938 0.010369
0.071563 0.010538
0.072188 0.010717
0.072813 0.010906
0.072911 0.010938
0.073438 0.011107
0.074063 0.01132
0.074688 0.011545
0.074734 0.011563
0.075313 0.011785
0.075938 0.012039
0.076285 0.012188
0.076563 0.012309
0.077188 0.012597
0.07763 0.012813
0.077813 0.012904
0.078438 0.013231
0.078811 0.013438
0.079063 0.013581
0.079688 0.013955
0.079859 0.014063
0.080313 0.014356
0.080796 0.014688
0.080938 0.014787
0.081563 0.015251
0.081641 0.015313
0.082188 0.015752
0.082406 0.015938
0.082813 0.016294
0.083104 0.016563
0.083437 0.016882
0.083742 0.017188
0.084063 0.017521
0.08433 0.017813
0.084688 0.01822
0.084871 0.018438
0.085313 0.018985
0.085373 0.019063
0.085838 0.019688
0.085938 0.019827
0.086271 0.020313
0.086563 0.020759
0.086675 0.020938
0.087053 0.021563
0.087188 0.021795
0.087407 0.022188
0.08774 0.022813
0.087813 0.022954
0.088053 0.023438
0.088348 0.024063
0.088438 0.024261
0.088625 0.024688
0.088888 0.025313
0.089063 0.025746
0.089137 0.025938
0.089372 0.026563
0.089596 0.027188
0.089688 0.027452
0.089808 0.027813
0.09001 0.028438
0.090202 0.029063
0.090313 0.029435
0.090385 0.029688
0.090559 0.030313
0.090726 0.030938
0.090885 0.031563
0.090938 0.031775
0.091037 0.032188
0.091182 0.032813
0.091321 0.033438
0.091454 0.034063
0.091563 0.034592
0.091582 0.034688
0.091704 0.035313
0.091821 0.035938
0.091934 0.036563
0.092042 0.037188
0.092146 0.037813
0.092188 0.038071
0.092246 0.038438
0.092341 0.039063
0.092434 0.039688
0.092523 0.040313
0.092608 0.040938
0.092691 0.041563
0.09277 0.042188
0.092813 0.042532
0.092847 0.042813
0.09292 0.043438
0.092991 0.044063
0.09306 0.044688
0.093126 0.045313
0.09319 0.045938
0.093251 0.046563
0.093311 0.047188
0.093369 0.047813
0.093424 0.048438
0.093438 0.048592
0.093478 0.049063
0.093529 0.049688
0.093579 0.050313
0.093628 0.050938
0.093674 0.051563
0.09372 0.052188
0.093763 0.052813
0.093806 0.053438
0.093846 0.054063
0.093886 0.054688
0.093924 0.055313
0.093961 0.055938
0.093997 0.056563
0.094032 0.057188
0.094063 0.057758
0.094065 0.057813
0.094098 0.058438
0.094129 0.059063
0.094159 0.059688
0.094189 0.060313
0.094217 0.060938
0.094244 0.061563
0.094271 0.062188
0.094297 0.062813
0.094322 0.063438
0.094346 0.064063
0.094369 0.064688
0.094391 0.065313
0.094413 0.065938
0.094434 0.066562
0.094455 0.067188
0.094475 0.067812
0.094494 0.068438
0.094512 0.069063
0.09453 0.069688
0.094547 0.070313
0.094564 0.070938
0.09458 0.071563
0.094596 0.072188
0.094611 0.072813
0.094625 0.073438
0.094639 0.074063
0.094653 0.074688
0.094666 0.075313
0.094678 0.075938
0.094688 0.076411
0.09469 0.076563
0.094702 0.077188
0.094713 0.077813
0.094724 0.078438
0.094735 0.079063
0.094745 0.079688
0.094754 0.080313
0.094763 0.080938
0.094772 0.081563
0.094781 0.082188
0.094789 0.082813
0.094797 0.083437
0.094804 0.084063
0.094811 0.084688
0.094818 0.085313
0.094825 0.085938
0.094831 0.086563
0.094836 0.087188
0.094842 0.087813
0.094847 0.088438
0.094852 0.089063
0.094856 0.089688
0.09486 0.090313
0.094864 0.090938
0.094867 0.091563
0.09487 0.092188
0.094873 0.092813
0.094875 0.093438
0.094876 0.094063
0.094878 0.094688
0.094878 0.095313
0.094879 0.095938
0.094879 0.096563
0.094878 0.097188
0.094878 0.097813
0.094878 0.098438
0.094878 0.099063
0.094879 0.099688


==> Cont160t8.0_0.1_3DN1_anl.txt <==
0.0056668 0.099688
0.005667 0.099063
0.0056675 0.098438
0.0056683 0.097813
0.0056693 0.097188
0.0056706 0.096563
0.0056721 0.095938
0.0056739 0.095313
0.0056759 0.094688
0.0056782 0.094063
0.0056808 0.093438
0.0056836 0.092813
0.0056867 0.092188
0.00569 0.091563
0.0056937 0.090938
0.0056976 0.090313
0.0057018 0.089688
0.0057063 0.089063
0.0057111 0.088438
0.0057162 0.087813
0.0057215 0.087188
0.0057272 0.086563
0.0057332 0.085938
0.0057396 0.085313
0.0057462 0.084688
0.0057532 0.084063
0.0057606 0.083438
0.0057682 0.082813
0.0057763 0.082188
0.0057847 0.081563
0.0057934 0.080938
0.0058026 0.080313
0.0058121 0.079688
0.0058221 0.079063
0.0058325 0.078438
0.0058432 0.077813
0.0058544 0.077188
0.0058661 0.076563
0.0058782 0.075938
0.0058908 0.075313
0.0059039 0.074688
0.0059174 0.074063
0.0059315 0.073438
0.0059375 0.073179
0.0059461 0.072813
0.0059613 0.072188
0.005977 0.071563
0.0059933 0.070938
0.0060102 0.070313
0.0060277 0.069688
0.0060458 0.069063
0.0060645 0.068438
0.0060839 0.067813
0.006104 0.067188
0.0061248 0.066563
0.0061463 0.065938
0.0061685 0.065313
0.0061915 0.064688
0.0062153 0.064063
0.0062399 0.063438
0.0062653 0.062813
0.0062916 0.062188
0.0063188 0.061563
0.0063469 0.060938
0.006376 0.060313
0.0064061 0.059688
0.0064371 0.059063
0.0064693 0.058438
0.0065025 0.057813
0.0065368 0.057188
0.0065625 0.056734
0.0065723 0.056563
0.0066092 0.055938
0.0066473 0.055313
0.0066867 0.054688
0.0067274 0.054063
0.0067695 0.053438
0.006813 0.052813
0.0068581 0.052188
0.0069047 0.051563
0.0069528 0.050938
0.0070027 0.050313
0.0070543 0.049688
0.0071076 0.049063
0.0071629 0.048438
0.0071875 0.048167
0.0072202 0.047813
0.0072796 0.047188
0.0073412 0.046562
0.007405 0.045937
0.007471 0.045312
0.0075395 0.044687
0.0076104 0.044063
0.0076839 0.043438
0.0077601 0.042813
0.0078125 0.042397
0.0078393 0.042188
0.0079217 0.041563
0.0080072 0.040938
0.008096 0.040313
0.0081882 0.039688
0.0082839 0.039062
0.0083834 0.038437
0.0084375 0.038109
0.0084871 0.037812
0.0085952 0.037187
0.0087077 0.036562
0.0088248 0.035938
0.0089467 0.035313
0.0090625 0.034742
0.0090737 0.034688
0.0092069 0.034063
0.0093458 0.033438
0.0094906 0.032813
0.0096419 0.032188
0.0096875 0.032005
0.0098007 0.031563
0.0099669 0.030937
0.010141 0.030312
0.010313 0.029723
0.010323 0.029688
0.010515 0.029063
0.010716 0.028438
0.010928 0.027813
0.010938 0.027784
0.011151 0.027187
0.011386 0.026562
0.011562 0.026113
0.011634 0.025938
0.011896 0.025313
0.012173 0.024688
0.012188 0.024655
0.012467 0.024063
0.012778 0.023438
0.012813 0.02337
0.01311 0.022812
0.013437 0.022229
0.013462 0.022188
0.013839 0.021563
0.014063 0.021209
0.014241 0.020938
0.014671 0.020313
0.014688 0.02029
0.015135 0.019688
0.015312 0.019459
0.015634 0.019062
0.015938 0.018703
0.016172 0.018437
0.016563 0.018013
0.016755 0.017813
0.017188 0.017381
0.01739 0.017188
0.017813 0.016799
0.018083 0.016563
0.018437 0.016263
0.018843 0.015938
0.019062 0.015767
0.01968 0.015312
0.019688 0.015307
0.020313 0.01488
0.020611 0.014688
0.020938 0.014483
0.021563 0.014112
0.021649 0.014063
0.022188 0.013765
0.022812 0.01344
0.022818 0.013437
0.023438 0.013137
0.024063 0.012851
0.024151 0.012813
0.024688 0.012583
0.025313 0.012331
0.025687 0.012188
0.025938 0.012094
0.026562 0.011871
0.027187 0.01166
0.02749 0.011562
0.027813 0.011461
0.028438 0.011273
0.029063 0.011096
0.029653 0.010938
0.029688 0.010928
0.030312 0.010771
0.030937 0.010621
0.031563 0.01048
0.032188 0.010346
0.032353 0.010313
0.032813 0.01022
0.033438 0.010101
0.034063 0.009989
0.034688 0.0098829
0.035313 0.0097828
0.035938 0.0096885
0.035944 0.0096875
0.036562 0.0096
0.037187 0.0095167
0.037812 0.0094385
0.038437 0.0093653
0.039062 0.0092967
0.039688 0.0092327
0.040313 0.0091732
0.040938 0.0091179
0.041563 0.0090668
0.04162 0.0090625
0.042188 0.00902
0.042813 0.0089771
0.043438 0.0089381
0.044063 0.0089028
0.044687 0.0088713
0.045312 0.0088435
0.045937 0.0088192
0.046562 0.0087985
0.047188 0.0087813
0.047813 0.0087676
0.048438 0.0087574
0.049063 0.0087505
0.049688 0.0087471
0.050313 0.0087471
0.050938 0.0087505
0.051563 0.0087574
0.052188 0.0087676
0.052813 0.0087813
0.053438 0.0087985
0.054063 0.0088192
0.054688 0.0088435
0.055313 0.0088713
0.055938 0.0089028
0.056563 0.0089381
0.057188 0.0089771
0.057813 0.00902
0.05838 0.0090625
0.058438 0.0090668
0.059063 0.0091179
0.059688 0.0091732
0.060313 0.0092327
0.060938 0.0092967
0.061563 0.0093653
0.062188 0.0094385
0.062813 0.0095167
0.063438 0.0096
0.064056 0.0096875
0.064063 0.0096885
0.064688 0.0097828
0.065313 0.0098829
0.065938 0.009989
0.066563 0.010101
0.067188 0.01022
0.067647 0.010313
0.067813 0.010346
0.068438 0.01048
0.069063 0.010621
0.069688 0.010771
0.070313 0.010928
0.070347 0.010938
0.070938 0.011096
0.071563 0.011273
0.072188 0.011461
0.07251 0.011562
0.072813 0.01166
0.073438 0.011871
0.074063 0.012094
0.074313 0.012188
0.074688 0.012331
0.075313 0.012583
0.075849 0.012813
0.075938 0.012851
0.076563 0.013137
0.077182 0.013437
0.077188 0.01344
0.077813 0.013765
0.078351 0.014063
0.078438 0.014112
0.079063 0.014483
0.079389 0.014688
0.079688 0.01488
0.080313 0.015307
0.08032 0.015312
0.080938 0.015767
0.081157 0.015938
0.081563 0.016263
0.081917 0.016563
0.082188 0.016799
0.08261 0.017188
0.082813 0.017381
0.083245 0.017813
0.083438 0.018013
0.083828 0.018437
0.084063 0.018703
0.084366 0.019062
0.084688 0.019459
0.084865 0.019688
0.085313 0.02029
0.085329 0.020313
0.085759 0.020938
0.085938 0.021209
0.086161 0.021563
0.086538 0.022188
0.086563 0.022229
0.08689 0.022812
0.087188 0.02337
0.087222 0.023438
0.087533 0.024063
0.087813 0.024655
0.087827 0.024688
0.088104 0.025313
0.088366 0.025938
0.088438 0.026113
0.088614 0.026562
0.088849 0.027187
0.089063 0.027784
0.089072 0.027813
0.089284 0.028438
0.089485 0.029063
0.089677 0.029688
0.089688 0.029723
0.089859 0.030312
0.090033 0.030937
0.090199 0.031563
0.090313 0.032005
0.090358 0.032188
0.090509 0.032813
0.090654 0.033438
0.090793 0.034063
0.090926 0.034688
0.090938 0.034742
0.091053 0.035313
0.091175 0.035938
0.091292 0.036562
0.091405 0.037187
0.091513 0.037812
0.091563 0.038109
0.091617 0.038437
0.091716 0.039062
0.091812 0.039688
0.091904 0.040313
0.091993 0.040938
0.092078 0.041563
0.092161 0.042188
0.092188 0.042397
0.09224 0.042813
0.092316 0.043438
0.09239 0.044063
0.092461 0.044687
0.092529 0.045312
0.092595 0.045937
0.092659 0.046562
0.09272 0.047188
0.09278 0.047813
0.092813 0.048167
0.092837 0.048438
0.092892 0.049063
0.092946 0.049688
0.092997 0.050313
0.093047 0.050938
0.093095 0.051563
0.093142 0.052188
0.093187 0.052813
0.093231 0.053438
0.093273 0.054063
0.093313 0.054688
0.093353 0.055313
0.093391 0.055938
0.093428 0.056563
0.093438 0.056734
0.093463 0.057188
0.093498 0.057813
0.093531 0.058438
0.093563 0.059063
0.093594 0.059688
0.093624 0.060313
0.093653 0.060938
0.093681 0.061563
0.093708 0.062188
0.093735 0.062813
0.09376 0.063438
0.093785 0.064063
0.093809 0.064688
0.093832 0.065313
0.093854 0.065938
0.093875 0.066563
0.093896 0.067188
0.093916 0.067813
0.093935 0.068438
0.093954 0.069063
0.093972 0.069688
0.09399 0.070313
0.094007 0.070938
0.094023 0.071563
0.094039 0.072188
0.094054 0.072813
0.094063 0.073179
0.094069 0.073438
0.094083 0.074063
0.094096 0.074688
0.094109 0.075313
0.094122 0.075938
0.094134 0.076563
0.094146 0.077188
0.094157 0.077813
0.094168 0.078438
0.094178 0.079063
0.094188 0.079688
0.094197 0.080313
0.094207 0.080938
0.094215 0.081563
0.094224 0.082188
0.094232 0.082813
0.094239 0.083438
0.094247 0.084063
0.094254 0.084688
0.09426 0.085313
0.094267 0.085938
0.094273 0.086563
0.094278 0.087188
0.094284 0.087813
0.094289 0.088438
0.094294 0.089063
0.094298 0.089688
0.094302 0.090313
0.094306 0.090938
0.09431 0.091563
0.094313 0.092188
0.094316 0.092813
0.094319 0.093438
0.094322 0.094063
0.094324 0.094688
0.094326 0.095313
0.094328 0.095938
0.094329 0.096563
0.094331 0.097188
0.094332 0.097813
0.094332 0.098438
0.094333 0.099063
0.094333 0.099688


==> Cont160t8.0_0.1_SPH.txt <==
0.0090625 0.054729
0.0090905 0.055313
0.0091244 0.055938
0.0091624 0.056563
0.0092044 0.057188
0.0092505 0.057813
0.009301 0.058438
0.0093557 0.059063
0.009415 0.059688
0.0094788 0.060313
0.0095474 0.060938
0.0096208 0.061563
0.0096875 0.062094
0.0096994 0.062188
0.0097836 0.062813
0.0098733 0.063438
0.0099687 0.064063
0.01007 0.064688
0.010177 0.065313
0.010291 0.065938
0.010313 0.06605
0.010412 0.066562
0.01054 0.067188
0.010676 0.067812
0.010819 0.068438
0.010938 0.068926
0.010971 0.069063
0.011132 0.069688
0.011303 0.070313
0.011483 0.070938
0.011563 0.071201
0.011674 0.071563
0.011877 0.072188
0.012091 0.072813
0.012188 0.07308
0.012319 0.073438
0.012561 0.074063
0.012813 0.074676
0.012817 0.074688
0.013091 0.075313
0.013381 0.075938
0.013438 0.076054
0.013691 0.076563
0.014021 0.077188
0.014063 0.077262
0.014375 0.077813
0.014688 0.078332
0.014753 0.078438
0.015159 0.079063
0.015313 0.079288
0.015595 0.079688
0.015938 0.080149
0.016063 0.080313
0.016563 0.080929
0.016569 0.080938
0.017118 0.081563
0.017188 0.081638
0.017713 0.082188
0.017813 0.082287
0.018362 0.082813
0.018438 0.082882
0.019063 0.083431
0.019071 0.083437
0.019688 0.083937
0.019851 0.084063
0.020313 0.084405
0.020712 0.084688
0.020938 0.084841
0.021563 0.085247
0.021668 0.085313
0.022188 0.085625
0.022738 0.085938
0.022813 0.085979
0.023438 0.086309
0.023946 0.086563
0.024063 0.086619
0.024688 0.086909
0.025313 0.087183
0.025324 0.087188
0.025938 0.087439
0.026563 0.087681
0.02692 0.087813
0.027188 0.087909
0.027813 0.088123
0.028438 0.088326
0.028799 0.088438
0.029063 0.088517
0.029688 0.088697
0.030313 0.088868
0.030938 0.089029
0.031074 0.089063
0.031563 0.089181
0.032188 0.089324
0.032813 0.08946
0.033438 0.089588
0.03395 0.089688
0.034063 0.089709
0.034688 0.089823
0.035313 0.08993
0.035938 0.090031
0.036563 0.090127
0.037188 0.090216
0.037813 0.090301
0.037906 0.090313
0.038438 0.090379
0.039063 0.090453
0.039688 0.090521
0.040313 0.090585
0.040938 0.090644
0.041563 0.090699
0.042188 0.090749
0.042813 0.090796
0.043438 0.090838
0.044063 0.090876
0.044688 0.090909
0.045271 0.090938
0.045313 0.090939
0.045938 0.090965
0.046563 0.090988
0.047188 0.091006
0.047813 0.091021
0.048438 0.091032
0.049063 0.091039
0.049688 0.091043
0.050313 0.091043
0.050938 0.091039
0.051563 0.091032
0.052188 0.091021
0.052813 0.091006
0.053438 0.090988
0.054063 0.090965
0.054688 0.090939
0.054729 0.090938
0.055313 0.090909
0.055938 0.090876
0.056563 0.090838
0.057188 0.090796
0.057813 0.090749
0.058438 0.090699
0.059063 0.090644
0.059688 0.090585
0.060313 0.090521
0.060938 0.090453
0.061563 0.090379
0.062094 0.090313
0.062188 0.090301
0.062813 0.090216
0.063438 0.090127
0.064063 0.090031
0.064688 0.08993
0.065313 0.089823
0.065938 0.089709
0.06605 0.089688
0.066562 0.089588
0.067188 0.08946
0.067812 0.089324
0.068438 0.089181
0.068926 0.089063
0.069063 0.089029
0.069688 0.088868
0.070313 0.088697
0.070938 0.088517
0.071201 0.088438
0.071563 0.088326
0.072188 0.088123
0.072813 0.087909
0.07308 0.087813
0.073438 0.087681
0.074063 0.087439
0.074676 0.087188
0.074688 0.087183
0.075313 0.086909
0.075938 0.086619
0.076054 0.086563
0.076563 0.086309
0.077188 0.085979
0.077262 0.085938
0.077813 0.085625
0.078332 0.085313
0.078438 0.085247
0.079063 0.084841
0.079288 0.084688
0.079688 0.084405
0.080149 0.084063
0.080313 0.083937
0.080929 0.083437
0.080938 0.083431
0.081563 0.082882
0.081638 0.082813
0.082188 0.082287
0.082287 0.082188
0.082813 0.081638
0.082882 0.081563
0.083431 0.080938
0.083437 0.080929
0.083937 0.080313
0.084063 0.080149
0.084405 0.079688
0.084688 0.079288
0.084841 0.079063
0.085247 0.078438
0.085313 0.078332
0.085625 0.077813
0.085938 0.077262
0.085979 0.077188
0.086309 0.076563
0.086563 0.076054
0.086619 0.075938
0.086909 0.075313
0.087183 0.074688
0.087188 0.074676
0.087439 0.074063
0.087681 0.073438
0.087813 0.07308
0.087909 0.072813
0.088123 0.072188
0.088326 0.071563
0.088438 0.071201
0.088517 0.070938
0.088697 0.070313
0.088868 0.069688
0.089029 0.069063
0.089063 0.068926
0.089181 0.068438
0.089324 0.067812
0.08946 0.067188
0.089588 0.066562
0.089688 0.06605
0.089709 0.065938
0.089823 0.065313
0.08993 0.064688
0.090031 0.064063
0.090127 0.063438
0.090216 0.062813
0.090301 0.062188
0.090313 0.062094
0.090379 0.061563
0.090453 0.060938
0.090521 0.060313
0.090585 0.059688
0.090644 0.059063
0.090699 0.058438
0.090749 0.057813
0.090796 0.057188
0.090838 0.056563
0.090876 0.055938
0.090909 0.055313
0.090938 0.054729
0.090939 0.054688
0.090965 0.054063
0.090988 0.053438
0.091006 0.052813
0.091021 0.052188
0.091032 0.051563
0.091039 0.050938
0.091043 0.050313
0.091043 0.049688
0.091039 0.049063
0.091032 0.048438
0.091021 0.047813
0.091006 0.047188
0.090988 0.046563
0.090965 0.045938
0.090939 0.045313
0.090938 0.045271
0.090909 0.044688
0.090876 0.044063
0.090838 0.043438
0.090796 0.042813
0.090749 0.042188
0.090699 0.041563
0.090644 0.040938
0.090585 0.040313
0.090521 0.039688
0.090453 0.039063
0.090379 0.038438
0.090313 0.037906
0.090301 0.037813
0.090216 0.037188
0.090127 0.036563
0.090031 0.035938
0.08993 0.035313
0.089823 0.034688
0.089709 0.034063
0.089688 0.03395
0.089588 0.033438
0.08946 0.032813
0.089324 0.032188
0.089181 0.031563
0.089063 0.031074
0.089029 0.030938
0.088868 0.030313
0.088697 0.029688
0.088517 0.029063
0.088438 0.028799
0.088326 0.028438
0.088123 0.027813
0.087909 0.027188
0.087813 0.02692
0.087681 0.026563
0.087439 0.025938
0.087188 0.025324
0.087183 0.025313
0.086909 0.024688
0.086619 0.024063
0.086563 0.023946
0.086309 0.023438
0.085979 0.022813
0.085938 0.022738
0.085625 0.022188
0.085313 0.021668
0.085247 0.021563
0.084841 0.020938
0.084688 0.020712
0.084405 0.020313
0.084063 0.019851
0.083937 0.019688
0.083437 0.019071
0.083431 0.019063
0.082882 0.018438
0.082813 0.018362
0.082287 0.017813
0.082188 0.017713
0.081638 0.017188
0.081563 0.017118
0.080938 0.016569
0.080929 0.016563
0.080313 0.016063
0.080149 0.015938
0.079688 0.015595
0.079288 0.015313
0.079063 0.015159
0.078438 0.014753
0.078332 0.014688
0.077813 0.014375
0.077262 0.014063
0.077188 0.014021
0.076563 0.013691
0.076054 0.013438
0.075938 0.013381
0.075313 0.013091
0.074688 0.012817
0.074676 0.012813
0.074063 0.012561
0.073438 0.012319
0.07308 0.012188
0.072813 0.012091
0.072188 0.011877
0.071563 0.011674
0.071201 0.011563
0.070938 0.011483
0.070313 0.011303
0.069688 0.011132
0.069063 0.010971
0.068926 0.010938
0.068438 0.010819
0.067812 0.010676
0.067188 0.01054
0.066562 0.010412
0.06605 0.010313
0.065938 0.010291
0.065313 0.010177
0.064688 0.01007
0.064063 0.0099687
0.063438 0.0098733
0.062813 0.0097836
0.062188 0.0096994
0.062094 0.0096875
0.061563 0.0096208
0.060938 0.0095474
0.060313 0.0094788
0.059688 0.009415
0.059063 0.0093557
0.058438 0.009301
0.057813 0.0092505
0.057188 0.0092044
0.056563 0.0091624
0.055938 0.0091244
0.055313 0.0090905
0.054729 0.0090625
0.054688 0.0090605
0.054063 0.0090346
0.053438 0.0090124
0.052813 0.008994
0.052188 0.0089793
0.051563 0.0089683
0.050938 0.008961
0.050313 0.0089574
0.049688 0.0089574
0.049063 0.008961
0.048438 0.0089683
0.047813 0.0089793
0.047188 0.008994
0.046563 0.0090124
0.045938 0.0090346
0.045313 0.0090605
0.045271 0.0090625
0.044688 0.0090905
0.044063 0.0091244
0.043438 0.0091624
0.042813 0.0092044
0.042188 0.0092505
0.041563 0.009301
0.040938 0.0093557
0.040313 0.009415
0.039688 0.0094788
0.039063 0.0095474
0.038438 0.0096208
0.037906 0.0096875
0.037813 0.0096994
0.037188 0.0097836
0.036563 0.0098733
0.035938 0.0099687
0.035313 0.01007
0.034688 0.010177
0.034063 0.010291
0.03395 0.010313
0.033438 0.010412
0.032813 0.01054
0.032188 0.010676
0.031563 0.010819
0.031074 0.010938
0.030938 0.010971
0.030313 0.011132
0.029688 0.011303
0.029063 0.011483
0.028799 0.011563
0.028438 0.011674
0.027813 0.011877
0.027188 0.012091
0.02692 0.012188
0.026563 0.012319
0.025938 0.012561
0.025324 0.012813
0.025313 0.012817
0.024688 0.013091
0.024063 0.013381
0.023946 0.013438
0.023438 0.013691
0.022813 0.014021
0.022738 0.014063
0.022188 0.014375
0.021668 0.014688
0.021563 0.014753
0.020938 0.015159
0.020712 0.015313
0.020313 0.015595
0.019851 0.015938
0.019688 0.016063
0.019071 0.016563
0.019063 0.016569
0.018438 0.017118
0.018362 0.017188
0.017813 0.017713
0.017713 0.017813
0.017188 0.018362
0.017118 0.018438
0.016569 0.019063
0.016563 0.019071
0.016063 0.019688
0.015938 0.019851
0.015595 0.020313
0.015313 0.020712
0.015159 0.020938
0.014753 0.021563
0.014688 0.021668
0.014375 0.022188
0.014063 0.022738
0.014021 0.022813
0.013691 0.023438
0.013438 0.023946
0.013381 0.024063
0.013091 0.024688
0.012817 0.025313
0.012813 0.025324
0.012561 0.025938
0.012319 0.026563
0.012188 0.02692
0.012091 0.027188
0.011877 0.027813
0.011674 0.028438
0.011563 0.028799
0.011483 0.029063
0.011303 0.029688
0.011132 0.030313
0.010971 0.030938
0.010938 0.031074
0.010819 0.031563
0.010676 0.032188
0.01054 0.032813
0.010412 0.033438
0.010313 0.03395
0.010291 0.034063
0.010177 0.034688
0.01007 0.035313
0.0099687 0.035938
0.0098733 0.036563
0.0097836 0.037188
0.0096994 0.037813
0.0096875 0.037906
0.0096208 0.038438
0.0095474 0.039063
0.0094788 0.039688
0.009415 0.040313
0.0093557 0.040938
0.009301 0.041563
0.0092505 0.042188
0.0092044 0.042813
0.0091624 0.043438
0.0091244 0.044063
0.0090905 0.044688
0.0090625 0.045271
0.0090605 0.045313
0.0090346 0.045938
0.0090124 0.046563
0.008994 0.047188
0.0089793 0.047813
0.0089683 0.048438
0.008961 0.049063
0.0089574 0.049688
0.0089574 0.050313
0.008961 0.050938
0.0089683 0.051563
0.0089793 0.052188
0.008994 0.052813
0.0090124 0.053438
0.0090346 0.054063
0.0090605 0.054688
0.0090625 0.054729


==> Cont160t8.0_0.1_anl.txt <==
0.0096875 0.052237
0.0097017 0.052813
0.0097211 0.053438
0.0097444 0.054063
0.0097717 0.054688
0.0098031 0.055313
0.0098386 0.055938
0.0098782 0.056563
0.0099222 0.057188
0.0099705 0.057813
0.010023 0.058438
0.010081 0.059063
0.010143 0.059688
0.010209 0.060313
0.010281 0.060938
0.010313 0.061192
0.010358 0.061563
0.010441 0.062188
0.01053 0.062813
0.010624 0.063438
0.010724 0.064063
0.01083 0.064688
0.010938 0.065285
0.010943 0.065313
0.011063 0.065938
0.01119 0.066563
0.011325 0.067188
0.011468 0.067813
0.011562 0.068207
0.011619 0.068438
0.01178 0.069063
0.01195 0.069688
0.012129 0.070313
0.012188 0.070506
0.01232 0.070938
0.012523 0.071563
0.012737 0.072188
0.012813 0.072399
0.012964 0.072813
0.013206 0.073438
0.013437 0.074003
0.013462 0.074063
0.013736 0.074688
0.014026 0.075313
0.014063 0.075387
0.014337 0.075938
0.014667 0.076563
0.014688 0.076599
0.015022 0.077188
0.015312 0.077672
0.0154 0.077813
0.015806 0.078438
0.015938 0.078631
0.016243 0.079063
0.016563 0.079493
0.016712 0.079688
0.017188 0.080275
0.017219 0.080313
0.017768 0.080938
0.017813 0.080986
0.018365 0.081563
0.018437 0.081635
0.019014 0.082188
0.019062 0.082232
0.019688 0.082781
0.019725 0.082813
0.020313 0.083288
0.020507 0.083438
0.020938 0.083757
0.021369 0.084063
0.021563 0.084194
0.022188 0.0846
0.022328 0.084688
0.022812 0.084978
0.023401 0.085313
0.023438 0.085333
0.024063 0.085663
0.024613 0.085938
0.024688 0.085974
0.025313 0.086264
0.025938 0.086538
0.025997 0.086563
0.026562 0.086794
0.027187 0.087036
0.027601 0.087188
0.027813 0.087263
0.028438 0.087477
0.029063 0.08768
0.029494 0.087813
0.029688 0.087871
0.030312 0.08805
0.030937 0.08822
0.031563 0.088381
0.031793 0.088438
0.032188 0.088532
0.032813 0.088675
0.033438 0.08881
0.034063 0.088937
0.034688 0.089057
0.034715 0.089063
0.035313 0.08917
0.035938 0.089276
0.036562 0.089376
0.037187 0.08947
0.037812 0.089559
0.038437 0.089642
0.038808 0.089688
0.039062 0.089719
0.039688 0.089791
0.040313 0.089857
0.040938 0.089919
0.041563 0.089977
0.042188 0.09003
0.042813 0.090078
0.043438 0.090122
0.044063 0.090161
0.044687 0.090197
0.045312 0.090228
0.045937 0.090256
0.046562 0.090279
0.047188 0.090298
0.047763 0.090313
0.047813 0.090314
0.048438 0.090325
0.049063 0.090333
0.049688 0.090337
0.050313 0.090337
0.050938 0.090333
0.051563 0.090325
0.052188 0.090314
0.052237 0.090313
0.052813 0.090298
0.053438 0.090279
0.054063 0.090256
0.054688 0.090228
0.055313 0.090197
0.055938 0.090161
0.056563 0.090122
0.057188 0.090078
0.057813 0.09003
0.058438 0.089977
0.059063 0.089919
0.059688 0.089857
0.060313 0.089791
0.060938 0.089719
0.061192 0.089688
0.061563 0.089642
0.062188 0.089559
0.062813 0.08947
0.063438 0.089376
0.064063 0.089276
0.064688 0.08917
0.065285 0.089063
0.065313 0.089057
0.065938 0.088937
0.066563 0.08881
0.067188 0.088675
0.067813 0.088532
0.068207 0.088438
0.068438 0.088381
0.069063 0.08822
0.069688 0.08805
0.070313 0.087871
0.070506 0.087813
0.070938 0.08768
0.071563 0.087477
0.072188 0.087263
0.072399 0.087188
0.072813 0.087036
0.073438 0.086794
0.074003 0.086563
0.074063 0.086538
0.074688 0.086264
0.075313 0.085974
0.075387 0.085938
0.075938 0.085663
0.076563 0.085333
0.076599 0.085313
0.077188 0.084978
0.077672 0.084688
0.077813 0.0846
0.078438 0.084194
0.078631 0.084063
0.079063 0.083757
0.079493 0.083438
0.079688 0.083288
0.080275 0.082813
0.080313 0.082781
0.080938 0.082232
0.080986 0.082188
0.081563 0.081635
0.081635 0.081563
0.082188 0.080986
0.082232 0.080938
0.082781 0.080313
0.082813 0.080275
0.083288 0.079688
0.083438 0.079493
0.083757 0.079063
0.084063 0.078631
0.084194 0.078438
0.0846 0.077813
0.084688 0.077672
0.084978 0.077188
0.085313 0.076599
0.085333 0.076563
0.085663 0.075938
0.085938 0.075387
0.085974 0.075313
0.086264 0.074688
0.086538 0.074063
0.086563 0.074003
0.086794 0.073438
0.087036 0.072813
0.087188 0.072399
0.087263 0.072188
0.087477 0.071563
0.08768 0.070938
0.087813 0.070506
0.087871 0.070313
0.08805 0.069688
0.08822 0.069063
0.088381 0.068438
0.088438 0.068207
0.088532 0.067813
0.088675 0.067188
0.08881 0.066563
0.088937 0.065938
0.089057 0.065313
0.089063 0.065285
0.08917 0.064688
0.089276 0.064063
0.089376 0.063438
0.08947 0.062813
0.089559 0.062188
0.089642 0.061563
0.089688 0.061192
0.089719 0.060938
0.089791 0.060313
0.089857 0.059688
0.089919 0.059063
0.089977 0.058438
0.09003 0.057813
0.090078 0.057188
0.090122 0.056563
0.090161 0.055938
0.090197 0.055313
0.090228 0.054688
0.090256 0.054063
0.090279 0.053438
0.090298 0.052813
0.090313 0.052237
0.090314 0.052188
0.090325 0.051563
0.090333 0.050938
0.090337 0.050313
0.090337 0.049688
0.090333 0.049063
0.090325 0.048438
0.090314 0.047813
0.090313 0.047763
0.090298 0.047188
0.090279 0.046562
0.090256 0.045937
0.090228 0.045312
0.090197 0.044687
0.090161 0.044063
0.090122 0.043438
0.090078 0.042813
0.09003 0.042188
0.089977 0.041563
0.089919 0.040938
0.089857 0.040313
0.089791 0.039688
0.089719 0.039062
0.089688 0.038808
0.089642 0.038437
0.089559 0.037812
0.08947 0.037187
0.089376 0.036562
0.089276 0.035938
0.08917 0.035313
0.089063 0.034715
0.089057 0.034688
0.088937 0.034063
0.08881 0.033438
0.088675 0.032813
0.088532 0.032188
0.088438 0.031793
0.088381 0.031563
0.08822 0.030937
0.08805 0.030312
0.087871 0.029688
0.087813 0.029494
0.08768 0.029063
0.087477 0.028438
0.087263 0.027813
0.087188 0.027601
0.087036 0.027187
0.086794 0.026562
0.086563 0.025997
0.086538 0.025938
0.086264 0.025313
0.085974 0.024688
0.085938 0.024613
0.085663 0.024063
0.085333 0.023438
0.085313 0.023401
0.084978 0.022812
0.084688 0.022328
0.0846 0.022188
0.084194 0.021563
0.084063 0.021369
0.083757 0.020938
0.083438 0.020507
0.083288 0.020313
0.082813 0.019725
0.082781 0.019688
0.082232 0.019062
0.082188 0.019014
0.081635 0.018437
0.081563 0.018365
0.080986 0.017813
0.080938 0.017768
0.080313 0.017219
0.080275 0.017188
0.079688 0.016712
0.079493 0.016563
0.079063 0.016243
0.078631 0.015938
0.078438 0.015806
0.077813 0.0154
0.077672 0.015312
0.077188 0.015022
0.076599 0.014688
0.076563 0.014667
0.075938 0.014337
0.075387 0.014063
0.075313 0.014026
0.074688 0.013736
0.074063 0.013462
0.074003 0.013437
0.073438 0.013206
0.072813 0.012964
0.072399 0.012813
0.072188 0.012737
0.071563 0.012523
0.070938 0.01232
0.070506 0.012188
0.070313 0.012129
0.069688 0.01195
0.069063 0.01178
0.068438 0.011619
0.068207 0.011562
0.067813 0.011468
0.067188 0.011325
0.066563 0.01119
0.065938 0.011063
0.065313 0.010943
0.065285 0.010938
0.064688 0.01083
0.064063 0.010724
0.063438 0.010624
0.062813 0.01053
0.062188 0.010441
0.061563 0.010358
0.061192 0.010313
0.060938 0.010281
0.060313 0.010209
0.059688 0.010143
0.059063 0.010081
0.058438 0.010023
0.057813 0.0099705
0.057188 0.0099222
0.056563 0.0098782
0.055938 0.0098386
0.055313 0.0098031
0.054688 0.0097717
0.054063 0.0097444
0.053438 0.0097211
0.052813 0.0097017
0.052237 0.0096875
0.052188 0.0096863
0.051563 0.0096748
0.050938 0.0096671
0.050313 0.0096633
0.049688 0.0096633
0.049063 0.0096671
0.048438 0.0096748
0.047813 0.0096863
0.047763 0.0096875
0.047188 0.0097017
0.046562 0.0097211
0.045937 0.0097444
0.045312 0.0097717
0.044687 0.0098031
0.044063 0.0098386
0.043438 0.0098782
0.042813 0.0099222
0.042188 0.0099705
0.041563 0.010023
0.040938 0.010081
0.040313 0.010143
0.039688 0.010209
0.039062 0.010281
0.038808 0.010313
0.038437 0.010358
0.037812 0.010441
0.037187 0.01053
0.036562 0.010624
0.035938 0.010724
0.035313 0.01083
0.034715 0.010938
0.034688 0.010943
0.034063 0.011063
0.033438 0.01119
0.032813 0.011325
0.032188 0.011468
0.031793 0.011562
0.031563 0.011619
0.030937 0.01178
0.030312 0.01195
0.029688 0.012129
0.029494 0.012188
0.029063 0.01232
0.028438 0.012523
0.027813 0.012737
0.027601 0.012813
0.027187 0.012964
0.026562 0.013206
0.025997 0.013437
0.025938 0.013462
0.025313 0.013736
0.024688 0.014026
0.024613 0.014063
0.024063 0.014337
0.023438 0.014667
0.023401 0.014688
0.022812 0.015022
0.022328 0.015312
0.022188 0.0154
0.021563 0.015806
0.021369 0.015938
0.020938 0.016243
0.020507 0.016563
0.020313 0.016712
0.019725 0.017188
0.019688 0.017219
0.019062 0.017768
0.019014 0.017813
0.018437 0.018365
0.018365 0.018437
0.017813 0.019014
0.017768 0.019062
0.017219 0.019688
0.017188 0.019725
0.016712 0.020313
0.016563 0.020507
0.016243 0.020938
0.015938 0.021369
0.015806 0.021563
0.0154 0.022188
0.015312 0.022328
0.015022 0.022812
0.014688 0.023401
0.014667 0.023438
0.014337 0.024063
0.014063 0.024613
0.014026 0.024688
0.013736 0.025313
0.013462 0.025938
0.013437 0.025997
0.013206 0.026562
0.012964 0.027187
0.012813 0.027601
0.012737 0.027813
0.012523 0.028438
0.01232 0.029063
0.012188 0.029494
0.012129 0.029688
0.01195 0.030312
0.01178 0.030937
0.011619 0.031563
0.011562 0.031793
0.011468 0.032188
0.011325 0.032813
0.01119 0.033438
0.011063 0.034063
0.010943 0.034688
0.010938 0.034715
0.01083 0.035313
0.010724 0.035938
0.010624 0.036562
0.01053 0.037187
0.010441 0.037812
0.010358 0.038437
0.010313 0.038808
0.010281 0.039062
0.010209 0.039688
0.010143 0.040313
0.010081 0.040938
0.010023 0.041563
0.0099705 0.042188
0.0099222 0.042813
0.0098782 0.043438
0.0098386 0.044063
0.0098031 0.044687
0.0097717 0.045312
0.0097444 0.045937
0.0097211 0.046562
0.0097017 0.047188
0.0096875 0.047763
0.0096863 0.047813
0.0096748 0.048438
0.0096671 0.049063
0.0096633 0.049688
0.0096633 0.050313
0.0096671 0.050938
0.0096748 0.051563
0.0096863 0.052188
0.0096875 0.052237


==> Cont160t8.0_0.3_3DN1_SPH.txt <==
0.017028 0.099688
0.017033 0.099063
0.017038 0.098438
0.017044 0.097813
0.01705 0.097188
0.017057 0.096563
0.017065 0.095938
0.017074 0.095313
0.017083 0.094688
0.017094 0.094063
0.017105 0.093438
0.017117 0.092813
0.017129 0.092188
0.017143 0.091563
0.017158 0.090938
0.017173 0.090313
0.017188 0.089754
0.017189 0.089688
0.017207 0.089063
0.017225 0.088438
0.017244 0.087813
0.017265 0.087188
0.017286 0.086563
0.017308 0.085938
0.017332 0.085313
0.017356 0.084688
0.017382 0.084063
0.017408 0.083437
0.017436 0.082813
0.017465 0.082188
0.017495 0.081563
0.017527 0.080938
0.017559 0.080313
0.017593 0.079688
0.017629 0.079063
0.017665 0.078438
0.017703 0.077813
0.017743 0.077188
0.017784 0.076563
0.017813 0.07614
0.017826 0.075938
0.017871 0.075313
0.017917 0.074688
0.017965 0.074063
0.018015 0.073438
0.018066 0.072813
0.018119 0.072188
0.018174 0.071563
0.018231 0.070938
0.01829 0.070313
0.018351 0.069688
0.018414 0.069063
0.018438 0.068834
0.018479 0.068438
0.018548 0.067812
0.018618 0.067188
0.018691 0.066562
0.018767 0.065938
0.018845 0.065313
0.018925 0.064688
0.019008 0.064063
0.019063 0.06367
0.019095 0.063438
0.019185 0.062813
0.019278 0.062188
0.019375 0.061563
0.019474 0.060938
0.019577 0.060313
0.019683 0.059688
0.019688 0.059662
0.019794 0.059063
0.019909 0.058438
0.020028 0.057813
0.020151 0.057188
0.020278 0.056563
0.020313 0.056398
0.020411 0.055938
0.020548 0.055313
0.02069 0.054688
0.020837 0.054063
0.020938 0.05365
0.02099 0.053438
0.02115 0.052813
0.021315 0.052188
0.021485 0.051563
0.021563 0.051287
0.021663 0.050938
0.021848 0.050313
0.02204 0.049688
0.022188 0.049221
0.022239 0.049063
0.022448 0.048438
0.022663 0.047813
0.022813 0.047394
0.022888 0.047188
0.023123 0.046563
0.023367 0.045938
0.023438 0.045762
0.023623 0.045313
0.023889 0.044688
0.024063 0.044292
0.024166 0.044063
0.024457 0.043438
0.024688 0.042959
0.02476 0.042813
0.025079 0.042188
0.025313 0.041745
0.025412 0.041563
0.025762 0.040938
0.025938 0.040634
0.026129 0.040313
0.026514 0.039688
0.026563 0.039611
0.026922 0.039063
0.027188 0.03867
0.02735 0.038438
0.027802 0.037813
0.027813 0.037798
0.028282 0.037188
0.028438 0.036991
0.02879 0.036563
0.029063 0.036241
0.029329 0.035938
0.029688 0.035542
0.029904 0.035313
0.030313 0.034891
0.030518 0.034688
0.030937 0.034284
0.031177 0.034063
0.031563 0.033716
0.031886 0.033438
0.032188 0.033185
0.032652 0.032813
0.032813 0.032687
0.033438 0.032222
0.033486 0.032188
0.034063 0.031787
0.034402 0.031563
0.034688 0.031379
0.035313 0.030996
0.035413 0.030938
0.035938 0.030639
0.036545 0.030313
0.036563 0.030303
0.037188 0.029991
0.037813 0.029698
0.037836 0.029688
0.038438 0.029426
0.039063 0.029172
0.039349 0.029063
0.039688 0.028936
0.040313 0.028718
0.040938 0.028515
0.041195 0.028438
0.041563 0.028329
0.042188 0.028158
0.042813 0.028002
0.043438 0.02786
0.043667 0.027813
0.044063 0.027732
0.044688 0.027619
0.045313 0.027518
0.045938 0.027431
0.046563 0.027356
0.047188 0.027295
0.047813 0.027245
0.048438 0.027208
0.048961 0.027188
0.049063 0.027184
0.049688 0.027171
0.050313 0.027171
0.050938 0.027184
0.051039 0.027188
0.051563 0.027208
0.052188 0.027245
0.052813 0.027295
0.053438 0.027356
0.054063 0.027431
0.054688 0.027518
0.055313 0.027619
0.055938 0.027732
0.056333 0.027813
0.056563 0.02786
0.057188 0.028002
0.057813 0.028158
0.058438 0.028329
0.058805 0.028438
0.059063 0.028515
0.059688 0.028718
0.060313 0.028936
0.060651 0.029063
0.060938 0.029172
0.061563 0.029426
0.062164 0.029688
0.062188 0.029698
0.062813 0.029991
0.063438 0.030303
0.063455 0.030313
0.064063 0.030639
0.064587 0.030938
0.064688 0.030996
0.065313 0.031379
0.065598 0.031563
0.065938 0.031787
0.066514 0.032188
0.066562 0.032222
0.067188 0.032687
0.067348 0.032813
0.067812 0.033185
0.068114 0.033438
0.068438 0.033716
0.068823 0.034063
0.069063 0.034284
0.069482 0.034688
0.069688 0.034891
0.070096 0.035313
0.070313 0.035542
0.070671 0.035938
0.070938 0.036241
0.07121 0.036563
0.071563 0.036991
0.071718 0.037188
0.072188 0.037798
0.072198 0.037813
0.07265 0.038438
0.072813 0.03867
0.073078 0.039063
0.073438 0.039611
0.073486 0.039688
0.073871 0.040313
0.074063 0.040634
0.074238 0.040938
0.074588 0.041563
0.074688 0.041745
0.074921 0.042188
0.07524 0.042813
0.075313 0.042959
0.075543 0.043438
0.075834 0.044063
0.075938 0.044292
0.076111 0.044688
0.076377 0.045313
0.076563 0.045762
0.076633 0.045938
0.076877 0.046563
0.077112 0.047188
0.077188 0.047394
0.077337 0.047813
0.077552 0.048438
0.077761 0.049063
0.077813 0.049221
0.07796 0.049688
0.078152 0.050313
0.078337 0.050938
0.078438 0.051287
0.078515 0.051563
0.078685 0.052188
0.07885 0.052813
0.07901 0.053438
0.079063 0.05365
0.079163 0.054063
0.07931 0.054688
0.079452 0.055313
0.079589 0.055938
0.079688 0.056398
0.079722 0.056563
0.079849 0.057188
0.079972 0.057813
0.080091 0.058438
0.080206 0.059063
0.080313 0.059662
0.080317 0.059688
0.080423 0.060313
0.080526 0.060938
0.080625 0.061563
0.080722 0.062188
0.080815 0.062813
0.080905 0.063438
0.080938 0.06367
0.080992 0.064063
0.081075 0.064688
0.081155 0.065313
0.081233 0.065938
0.081309 0.066562
0.081382 0.067188
0.081452 0.067812
0.081521 0.068438
0.081563 0.068834
0.081586 0.069063
0.081649 0.069688
0.08171 0.070313
0.081769 0.070938
0.081826 0.071563
0.081881 0.072188
0.081934 0.072813
0.081985 0.073438
0.082035 0.074063
0.082083 0.074688
0.082129 0.075313
0.082174 0.075938
0.082188 0.07614
0.082216 0.076563
0.082257 0.077188
0.082297 0.077813
0.082335 0.078438
0.082371 0.079063
0.082407 0.079688
0.082441 0.080313
0.082473 0.080938
0.082505 0.081563
0.082535 0.082188
0.082564 0.082813
0.082592 0.083437
0.082618 0.084063
0.082644 0.084688
0.082668 0.085313
0.082692 0.085938
0.082714 0.086563
0.082735 0.087188
0.082756 0.087813
0.082775 0.088438
0.082793 0.089063
0.082811 0.089688
0.082813 0.089754
0.082827 0.090313
0.082842 0.090938
0.082857 0.091563
0.082871 0.092188
0.082883 0.092813
0.082895 0.093438
0.082906 0.094063
0.082917 0.094688
0.082926 0.095313
0.082935 0.095938
0.082943 0.096563
0.08295 0.097188
0.082956 0.097813
0.082962 0.098438
0.082967 0.099063
0.082972 0.099688


==> Cont160t8.0_0.3_3DN1_anl.txt <==
0.01784 0.099688
0.017841 0.099063
0.017842 0.098438
0.017845 0.097813
0.017848 0.097188
0.017853 0.096563
0.017858 0.095938
0.017864 0.095313
0.017872 0.094688
0.01788 0.094063
0.017889 0.093438
0.017899 0.092813
0.017909 0.092188
0.017921 0.091563
0.017934 0.090938
0.017948 0.090313
0.017963 0.089688
0.017978 0.089063
0.017995 0.088438
0.018013 0.087813
0.018032 0.087188
0.018052 0.086563
0.018073 0.085938
0.018095 0.085313
0.018119 0.084688
0.018143 0.084063
0.018169 0.083438
0.018196 0.082813
0.018224 0.082188
0.018254 0.081563
0.018285 0.080938
0.018317 0.080313
0.01835 0.079688
0.018385 0.079063
0.018422 0.078438
0.018437 0.078175
0.01846 0.077813
0.0185 0.077188
0.018541 0.076563
0.018584 0.075938
0.018629 0.075313
0.018676 0.074688
0.018724 0.074063
0.018774 0.073438
0.018826 0.072813
0.01888 0.072188
0.018935 0.071563
0.018993 0.070938
0.019053 0.070313
0.019062 0.070216
0.019116 0.069688
0.019181 0.069063
0.019248 0.068438
0.019318 0.067813
0.01939 0.067188
0.019465 0.066563
0.019542 0.065938
0.019622 0.065313
0.019688 0.064815
0.019705 0.064688
0.019791 0.064063
0.019881 0.063438
0.019974 0.062813
0.02007 0.062188
0.020169 0.061563
0.020271 0.060938
0.020313 0.060694
0.020378 0.060313
0.020489 0.059688
0.020604 0.059063
0.020723 0.058438
0.020846 0.057813
0.020938 0.057362
0.020974 0.057188
0.021107 0.056563
0.021245 0.055938
0.021387 0.055313
0.021534 0.054688
0.021563 0.054572
0.021689 0.054063
0.021849 0.053438
0.022014 0.052813
0.022185 0.052188
0.022188 0.05218
0.022365 0.051563
0.022552 0.050938
0.022744 0.050313
0.022812 0.050097
0.022946 0.049688
0.023156 0.049063
0.023373 0.048438
0.023438 0.048257
0.0236 0.047813
0.023837 0.047188
0.024063 0.046613
0.024083 0.046562
0.024342 0.045937
0.02461 0.045312
0.024688 0.045137
0.024892 0.044687
0.025185 0.044063
0.025313 0.0438
0.025493 0.043438
0.025815 0.042813
0.025938 0.042582
0.026153 0.042188
0.026507 0.041563
0.026562 0.041467
0.026881 0.040938
0.027187 0.040444
0.027272 0.040313
0.027685 0.039688
0.027813 0.039501
0.028122 0.039062
0.028438 0.03863
0.028583 0.038437
0.029063 0.037821
0.02907 0.037812
0.029589 0.037187
0.029688 0.037072
0.030141 0.036562
0.030312 0.036376
0.03073 0.035938
0.030937 0.035726
0.031361 0.035313
0.031563 0.03512
0.032038 0.034688
0.032188 0.034555
0.032768 0.034063
0.032813 0.034026
0.033438 0.033532
0.033563 0.033438
0.034063 0.03307
0.034431 0.032813
0.034688 0.032638
0.035313 0.032233
0.035386 0.032188
0.035938 0.031855
0.036452 0.031563
0.036562 0.031501
0.037187 0.031171
0.037658 0.030937
0.037812 0.030862
0.038437 0.030576
0.039051 0.030312
0.039062 0.030307
0.039688 0.03006
0.040313 0.02983
0.040727 0.029688
0.040938 0.029617
0.041563 0.029422
0.042188 0.029242
0.042813 0.029077
0.042874 0.029063
0.043438 0.028929
0.044063 0.028796
0.044687 0.028676
0.045312 0.02857
0.045937 0.028478
0.046263 0.028438
0.046562 0.0284
0.047188 0.028336
0.047813 0.028284
0.048438 0.028246
0.049063 0.02822
0.049688 0.028208
0.050313 0.028208
0.050938 0.02822
0.051563 0.028246
0.052188 0.028284
0.052813 0.028336
0.053438 0.0284
0.053737 0.028438
0.054063 0.028478
0.054688 0.02857
0.055313 0.028676
0.055938 0.028796
0.056563 0.028929
0.057126 0.029063
0.057188 0.029077
0.057813 0.029242
0.058438 0.029422
0.059063 0.029617
0.059273 0.029688
0.059688 0.02983
0.060313 0.03006
0.060938 0.030307
0.060949 0.030312
0.061563 0.030576
0.062188 0.030862
0.062342 0.030937
0.062813 0.031171
0.063438 0.031501
0.063548 0.031563
0.064063 0.031855
0.064614 0.032188
0.064688 0.032233
0.065313 0.032638
0.065569 0.032813
0.065938 0.03307
0.066437 0.033438
0.066563 0.033532
0.067188 0.034026
0.067232 0.034063
0.067813 0.034555
0.067962 0.034688
0.068438 0.03512
0.068639 0.035313
0.069063 0.035726
0.06927 0.035938
0.069688 0.036376
0.069859 0.036562
0.070313 0.037072
0.070411 0.037187
0.07093 0.037812
0.070938 0.037821
0.071417 0.038437
0.071563 0.03863
0.071878 0.039062
0.072188 0.039501
0.072315 0.039688
0.072728 0.040313
0.072813 0.040444
0.073119 0.040938
0.073438 0.041467
0.073493 0.041563
0.073847 0.042188
0.074063 0.042582
0.074185 0.042813
0.074507 0.043438
0.074688 0.0438
0.074815 0.044063
0.075108 0.044687
0.075313 0.045137
0.07539 0.045312
0.075658 0.045937
0.075917 0.046562
0.075938 0.046613
0.076163 0.047188
0.0764 0.047813
0.076563 0.048257
0.076627 0.048438
0.076844 0.049063
0.077054 0.049688
0.077188 0.050097
0.077256 0.050313
0.077448 0.050938
0.077635 0.051563
0.077813 0.05218
0.077815 0.052188
0.077986 0.052813
0.078151 0.053438
0.078311 0.054063
0.078438 0.054572
0.078466 0.054688
0.078613 0.055313
0.078755 0.055938
0.078893 0.056563
0.079026 0.057188
0.079063 0.057362
0.079154 0.057813
0.079277 0.058438
0.079396 0.059063
0.079511 0.059688
0.079622 0.060313
0.079688 0.060694
0.079729 0.060938
0.079831 0.061563
0.07993 0.062188
0.080026 0.062813
0.080119 0.063438
0.080209 0.064063
0.080295 0.064688
0.080313 0.064815
0.080378 0.065313
0.080458 0.065938
0.080535 0.066563
0.08061 0.067188
0.080682 0.067813
0.080752 0.068438
0.080819 0.069063
0.080884 0.069688
0.080938 0.070216
0.080947 0.070313
0.081007 0.070938
0.081065 0.071563
0.08112 0.072188
0.081174 0.072813
0.081226 0.073438
0.081276 0.074063
0.081324 0.074688
0.081371 0.075313
0.081416 0.075938
0.081459 0.076563
0.0815 0.077188
0.08154 0.077813
0.081563 0.078175
0.081578 0.078438
0.081615 0.079063
0.08165 0.079688
0.081683 0.080313
0.081715 0.080938
0.081746 0.081563
0.081776 0.082188
0.081804 0.082813
0.081831 0.083438
0.081857 0.084063
0.081881 0.084688
0.081905 0.085313
0.081927 0.085938
0.081948 0.086563
0.081968 0.087188
0.081987 0.087813
0.082005 0.088438
0.082022 0.089063
0.082037 0.089688
0.082052 0.090313
0.082066 0.090938
0.082079 0.091563
0.082091 0.092188
0.082101 0.092813
0.082111 0.093438
0.08212 0.094063
0.082128 0.094688
0.082136 0.095313
0.082142 0.095938
0.082147 0.096563
0.082152 0.097188
0.082155 0.097813
0.082158 0.098438
0.082159 0.099063
0.08216 0.099688


==> Cont160t8.0_0.3_SPH.txt <==
0.034063 0.054671
0.034067 0.054688
0.034251 0.055313
0.03446 0.055938
0.034688 0.056546
0.034694 0.056563
0.034963 0.057188
0.035258 0.057813
0.035313 0.057919
0.035591 0.058438
0.035938 0.059032
0.035956 0.059063
0.036367 0.059688
0.036563 0.059965
0.03682 0.060313
0.037188 0.060775
0.037323 0.060938
0.037813 0.061486
0.037884 0.061563
0.038438 0.062116
0.038514 0.062188
0.039063 0.062677
0.039225 0.062813
0.039688 0.06318
0.040035 0.063438
0.040313 0.063633
0.040938 0.064044
0.040968 0.064063
0.041563 0.064409
0.042081 0.064688
0.042188 0.064742
0.042813 0.065037
0.043438 0.065306
0.043454 0.065313
0.044063 0.06554
0.044688 0.065749
0.045313 0.065933
0.045329 0.065938
0.045938 0.066088
0.046563 0.066221
0.047188 0.066331
0.047813 0.066418
0.048438 0.066484
0.049063 0.066528
0.049688 0.06655
0.050313 0.06655
0.050938 0.066528
0.051563 0.066484
0.052188 0.066418
0.052813 0.066331
0.053438 0.066221
0.054063 0.066088
0.054671 0.065938
0.054688 0.065933
0.055313 0.065749
0.055938 0.06554
0.056546 0.065313
0.056563 0.065306
0.057188 0.065037
0.057813 0.064742
0.057919 0.064688
0.058438 0.064409
0.059032 0.064063
0.059063 0.064044
0.059688 0.063633
0.059965 0.063438
0.060313 0.06318
0.060775 0.062813
0.060938 0.062677
0.061486 0.062188
0.061563 0.062116
0.062116 0.061563
0.062188 0.061486
0.062677 0.060938
0.062813 0.060775
0.06318 0.060313
0.063438 0.059965
0.063633 0.059688
0.064044 0.059063
0.064063 0.059032
0.064409 0.058438
0.064688 0.057919
0.064742 0.057813
0.065037 0.057188
0.065306 0.056563
0.065313 0.056546
0.06554 0.055938
0.065749 0.055313
0.065933 0.054688
0.065938 0.054671
0.066088 0.054063
0.066221 0.053438
0.066331 0.052813
0.066418 0.052188
0.066484 0.051563
0.066528 0.050938
0.06655 0.050313
0.06655 0.049688
0.066528 0.049063
0.066484 0.048438
0.066418 0.047813
0.066331 0.047188
0.066221 0.046563
0.066088 0.045938
0.065938 0.045329
0.065933 0.045313
0.065749 0.044688
0.06554 0.044063
0.065313 0.043454
0.065306 0.043438
0.065037 0.042813
0.064742 0.042188
0.064688 0.042081
0.064409 0.041563
0.064063 0.040968
0.064044 0.040938
0.063633 0.040313
0.063438 0.040035
0.06318 0.039688
0.062813 0.039225
0.062677 0.039063
0.062188 0.038514
0.062116 0.038438
0.061563 0.037884
0.061486 0.037813
0.060938 0.037323
0.060775 0.037188
0.060313 0.03682
0.059965 0.036563
0.059688 0.036367
0.059063 0.035956
0.059032 0.035938
0.058438 0.035591
0.057919 0.035313
0.057813 0.035258
0.057188 0.034963
0.056563 0.034694
0.056546 0.034688
0.055938 0.03446
0.055313 0.034251
0.054688 0.034067
0.054671 0.034063
0.054063 0.033912
0.053438 0.033779
0.052813 0.033669
0.052188 0.033582
0.051563 0.033516
0.050938 0.033472
0.050313 0.03345
0.049688 0.03345
0.049063 0.033472
0.048438 0.033516
0.047813 0.033582
0.047188 0.033669
0.046563 0.033779
0.045938 0.033912
0.045329 0.034063
0.045313 0.034067
0.044688 0.034251
0.044063 0.03446
0.043454 0.034688
0.043438 0.034694
0.042813 0.034963
0.042188 0.035258
0.042081 0.035313
0.041563 0.035591
0.040968 0.035938
0.040938 0.035956
0.040313 0.036367
0.040035 0.036563
0.039688 0.03682
0.039225 0.037188
0.039063 0.037323
0.038514 0.037813
0.038438 0.037884
0.037884 0.038438
0.037813 0.038514
0.037323 0.039063
0.037188 0.039225
0.03682 0.039688
0.036563 0.040035
0.036367 0.040313
0.035956 0.040938
0.035938 0.040968
0.035591 0.041563
0.035313 0.042081
0.035258 0.042188
0.034963 0.042813
0.034694 0.043438
0.034688 0.043454
0.03446 0.044063
0.034251 0.044688
0.034067 0.045313
0.034063 0.045329
0.033912 0.045938
0.033779 0.046563
0.033669 0.047188
0.033582 0.047813
0.033516 0.048438
0.033472 0.049063
0.03345 0.049688
0.03345 0.050313
0.033472 0.050938
0.033516 0.051563
0.033582 0.052188
0.033669 0.052813
0.033779 0.053438
0.033912 0.054063
0.034063 0.054671


==> Cont160t8.0_0.3_anl.txt <==
0.035938 0.053559
0.036066 0.054063
0.036253 0.054688
0.036468 0.055313
0.036562 0.055555
0.036718 0.055938
0.037002 0.056563
0.037187 0.056932
0.037323 0.057188
0.037685 0.057813
0.037812 0.058015
0.038094 0.058438
0.038437 0.058914
0.038551 0.059063
0.039062 0.059684
0.039065 0.059688
0.039651 0.060313
0.039688 0.060349
0.040313 0.060935
0.040316 0.060938
0.040938 0.061449
0.041086 0.061563
0.041563 0.061906
0.041985 0.062188
0.042188 0.062315
0.042813 0.062677
0.043068 0.062813
0.043438 0.062998
0.044063 0.063282
0.044445 0.063438
0.044687 0.063532
0.045312 0.063747
0.045937 0.063934
0.046441 0.064063
0.046562 0.064092
0.047188 0.064219
0.047813 0.064321
0.048438 0.064397
0.049063 0.064447
0.049688 0.064473
0.050313 0.064473
0.050938 0.064447
0.051563 0.064397
0.052188 0.064321
0.052813 0.064219
0.053438 0.064092
0.053559 0.064063
0.054063 0.063934
0.054688 0.063747
0.055313 0.063532
0.055555 0.063438
0.055938 0.063282
0.056563 0.062998
0.056932 0.062813
0.057188 0.062677
0.057813 0.062315
0.058015 0.062188
0.058438 0.061906
0.058914 0.061563
0.059063 0.061449
0.059684 0.060938
0.059688 0.060935
0.060313 0.060349
0.060349 0.060313
0.060935 0.059688
0.060938 0.059684
0.061449 0.059063
0.061563 0.058914
0.061906 0.058438
0.062188 0.058015
0.062315 0.057813
0.062677 0.057188
0.062813 0.056932
0.062998 0.056563
0.063282 0.055938
0.063438 0.055555
0.063532 0.055313
0.063747 0.054688
0.063934 0.054063
0.064063 0.053559
0.064092 0.053438
0.064219 0.052813
0.064321 0.052188
0.064397 0.051563
0.064447 0.050938
0.064473 0.050313
0.064473 0.049688
0.064447 0.049063
0.064397 0.048438
0.064321 0.047813
0.064219 0.047188
0.064092 0.046562
0.064063 0.046441
0.063934 0.045937
0.063747 0.045312
0.063532 0.044687
0.063438 0.044445
0.063282 0.044063
0.062998 0.043438
0.062813 0.043068
0.062677 0.042813
0.062315 0.042188
0.062188 0.041985
0.061906 0.041563
0.061563 0.041086
0.061449 0.040938
0.060938 0.040316
0.060935 0.040313
0.060349 0.039688
0.060313 0.039651
0.059688 0.039065
0.059684 0.039062
0.059063 0.038551
0.058914 0.038437
0.058438 0.038094
0.058015 0.037812
0.057813 0.037685
0.057188 0.037323
0.056932 0.037187
0.056563 0.037002
0.055938 0.036718
0.055555 0.036562
0.055313 0.036468
0.054688 0.036253
0.054063 0.036066
0.053559 0.035938
0.053438 0.035908
0.052813 0.035781
0.052188 0.035679
0.051563 0.035603
0.050938 0.035553
0.050313 0.035527
0.049688 0.035527
0.049063 0.035553
0.048438 0.035603
0.047813 0.035679
0.047188 0.035781
0.046562 0.035908
0.046441 0.035938
0.045937 0.036066
0.045312 0.036253
0.044687 0.036468
0.044445 0.036562
0.044063 0.036718
0.043438 0.037002
0.043068 0.037187
0.042813 0.037323
0.042188 0.037685
0.041985 0.037812
0.041563 0.038094
0.041086 0.038437
0.040938 0.038551
0.040316 0.039062
0.040313 0.039065
0.039688 0.039651
0.039651 0.039688
0.039065 0.040313
0.039062 0.040316
0.038551 0.040938
0.038437 0.041086
0.038094 0.041563
0.037812 0.041985
0.037685 0.042188
0.037323 0.042813
0.037187 0.043068
0.037002 0.043438
0.036718 0.044063
0.036562 0.044445
0.036468 0.044687
0.036253 0.045312
0.036066 0.045937
0.035938 0.046441
0.035908 0.046562
0.035781 0.047188
0.035679 0.047813
0.035603 0.048438
0.035553 0.049063
0.035527 0.049688
0.035527 0.050313
0.035553 0.050938
0.035603 0.051563
0.035679 0.052188
0.035781 0.052813
0.035908 0.053438
0.035938 0.053559


==> HeatErr3DN1.txt <==
1.602059991 -0.523487184 -0.493806256 -0.462785561 -0.414832659
1.903089987 -0.867996607 -0.839201446 -0.81789934 -0.787572667
2.204119983 -1.191843064 -1.16908429 -1.155634674 -1.136897318

==> HeatErr4D.txt <==
1.602059991	-0.345034549	-0.309476107	-0.270511231	-0.197691595
1.903089987	-0.708520148	-0.674771772	-0.647489472	-0.602268503
2.204119983	-1.045603102	-1.019233305	-1.00168834	-0.97403909

==> SpheresSurfaceAreaCalc3.txt <==
9.872847666	0.69626556
9.109374612	0.69626556
8.151290779	0.69626556
7.193206947	0.69626556
6.220121997	0.697510373
5.905750739	0.697510373
5.516498124	0.698755187
5.261976048	0.7
5.02245509	0.7
4.633202475	0.701244813
4.318800159	0.702489627
4.094187144	0.704979253
3.570110816	0.709958506
3.270554327	0.716182573
2.97096678	0.723651452
2.626344821	0.736099585
2.341634159	0.747302905
2.116803737	0.758506224
1.816936666	0.777178423
1.546947599	0.798340249
1.26183318	0.825726141
1.006596765	0.85560166
0.721295997	0.890456432
0.525939822	0.92033195
0.285673466	0.950207469
0.120381643	0.975103734
0	1

==> Spheres_SurfaceAreaCalc.txt <==
0	1	0	1	0	0	1	0.927697377	0.000080327	1	0.911531914
0.064287352	0.989678174	0.090410465	0.976348548	0.905	3.54E-05	0.856140045	0.794238875	0.000069592	0.866358759	0.789713657
0.1302862	0.976610073	0.210636818	0.957676349	1.81	3.30E-05	0.798729587	0.740979343	0.000060745	0.756221445	0.689319981
0.211140382	0.963847896	0.315862052	0.940248963	2.715	3.19E-05	0.771940137	0.71612684	0.000055515	0.691112577	0.62997117
0.318662573	0.949269741	0.466214873	0.914107884	3.62	3.14E-05	0.759973779	0.705025682	0.000052829	0.657674256	0.599491074
0.492608688	0.925441575	0.631661987	0.882987552	4.525	3.12E-05	0.754245795	0.699711846	0.000051103	0.636187085	0.579904831
0.578272956	0.913941794	0.76701369	0.858091286	5.43	3.11E-05	0.751405993	0.697077369	0.000049989	0.622318772	0.567263421
0.663937223	0.902515729	0.857144632	0.845643154	6.335	3.10E-05	0.75043359	0.696175273	0.000049297	0.613703985	0.559410768
0.743482614	0.891617966	0.977370984	0.826970954	7.24	3.10E-05	0.748716162	0.69458202	0.000048892	0.608662094	0.554814923
0.933167777	0.866173471	1.082627277	0.808298755	8.145	3.09E-05	0.747719571	0.693657485	0.000048628	0.605375528	0.551819113
1.018832044	0.855263422	1.202853629	0.789626556	9.05	3.09E-05	0.747400274	0.693361274	0.000048496	0.603732244	0.550321208
1.104496311	0.844574523	1.338018983	0.77219917							
1.202398331	0.833222175	1.458121102	0.758506224							
1.428796752	0.809691853	1.6081944	0.743568465							
1.557293152	0.798133098	1.743328695	0.727385892							
1.691908429	0.787484408	1.848336522	0.718672199							
1.82040483	0.77831809	1.983408701	0.704979253							
2.169180775	0.75666419	2.103386588	0.69626556							
2.303796052	0.749768342	2.208363356	0.68879668							
2.438411329	0.743482331	2.313371183	0.680082988							
2.573026606	0.737430872	2.403346833	0.673858921							
2.707641884	0.732083072	2.568234899	0.665145228							
2.793306151	0.728986977	2.66480975	0.65835731							
3.111487715	0.718948124	2.903445923	0.644125828							
3.246102992	0.715617476	3.0380612	0.63718307							
3.380718269	0.712755934	3.154319848	0.631717993							
3.515333546	0.710410407	3.380718269	0.621561863							
3.649948823	0.708533986	3.515333546	0.615838779							
3.73561309	0.707197493	3.631592194	0.611141862							
4.053794654	0.703420738	3.870228367	0.602093993							
4.188409931	0.702388706	4.004843644	0.597496762							
4.323025208	0.701450496	4.121102293	0.593919834							
4.457640485	0.700371554	4.359738466	0.586988803							
4.592255762	0.699574075	4.494353743	0.583423603							
4.716171396	0.699002873	4.604493515	0.580890434							
4.996101593	0.697885296	4.837010812	0.575589544							
5.130716871	0.69741619	4.971626089	0.572821823							
5.265332148	0.696993996	5.087884737	0.570828125							
5.399947425	0.696806353	5.32652091	0.566864185							
5.534562702	0.69647798	5.461136187	0.564940854							
5.653013854	0.696305974	5.577394835	0.563023386							
5.938408533	0.695445948	5.803793256	0.560578174							
6.07302381	0.695399038	5.938408533	0.559358501							
6.207639087	0.694929932	6.054667181	0.558379243							
6.342254364	0.694929932	6.293303354	0.557059885							
6.476869641	0.694789201	6.427918631	0.556309316							
6.600785274	0.694874746	6.54417728	0.555863666							
6.880715472	0.694413916	6.782813453	0.55485509							
7.015330749	0.694413916	6.91742873	0.554245253							
7.149946026	0.694413916	7.033687378	0.553864105							
7.284561303	0.694413916	7.260085799	0.55307249							
7.41917658	0.694413916	7.394701076	0.552931758							
7.504840848	0.694241911	7.510959724	0.551993547							
7.823022412	0.694413916	7.749595897	0.551993547							
7.957637689	0.694413916	7.884211174	0.551946637							
8.092252966	0.694413916	8.000469822	0.55141303							
8.226868243	0.694413916	8.226868243	0.551008426							
8.36148352	0.694413916	8.36148352	0.550961516							
8.447147787	0.694413916	8.477742168	0.550961516							
8.765329351	0.694413916	8.716378341	0.550586232							
8.899944628	0.694413916	8.850993618	0.5504455							
9.034559905	0.694413916	8.967252267	0.550251994							
9.169175182	0.694413916	9.20588844	0.549929484							
9.303790459	0.694413916	9.340503717	0.549929484							
9.389454726	0.694413916	9.456762365	0.549864982							
9.70763629	0.694929932	9.683160785	0.549929484							
9.842251567	0.694929932	9.817776063	0.549929484							
9.946272463	0.694929932	9.940153587	0.549872149							
